FENXI: Deep-learning Traffic Analytics at the Edge

Live traffic analysis at the first aggregation point in the ISP network enables the implementation of complex traffic engineering policies but is limited by the scarce processing capabilities, especially for Deep Learning (DL) based analytics. The introduction of specialized hardware accelerators i.e., Tensor Processing Unit (TPU), offers the opportunity to enhance the processing capabilities of network devices at the edge. Yet, to date, no packet processing pipeline is capable of offering DL-based analysis capabilities in the data-plane, without interfering with network operations. In this paper, we present FENXI, a system to run complex analytics by leveraging TPU. The design of FENXI decouples forwarding operations and traffic analytics which operates at different granularities i.e., packet and flow levels. We conceive two independent modules that asynchronously communicate to exchange network data and analytics results, and design data structures to extract flow level statistics without impacting per-packet processing. We prototyped and evaluated FENXI on general-purpose servers considering both adversarial and realistic network conditions. Our analysis shows that FENXI can sustain 100 Gbps line rate traffic processing requiring only limited resources, while also dynamically adapting to variable network conditions.

==> Data/FM_cores_batch.csv <==
batchsize,load_0,load_0.25,load_0.5,load_0.75,load_1
8,13.25,8.30,5.41,4.06,3.39
16,15.28,9.23,5.84,4.32,3.58
32,16.92,9.94,6.10,4.46,3.69
64,17.62,10.33,6.23,4.54,3.75
128,17.67,10.35,6.26,4.55,3.75
256,17.64,10.32,6.25,4.54,3.74
512,17.65,10.29,6.26,4.54,3.74


==> Data/FM_load_cores.csv <==
cores,load_16384,load_32768,load_65536,load_131072,load_262144,load_0
1,12.55,11.80,9.22,8.96,9.04,25.42
2,25.26,23.50,17.27,14.59,13.98,44.92
4,49.05,46.10,34.54,20.49,18.44,60.37
6,65.38,62.68,51.19,30.88,19.06,68.45
8,76.15,71.51,56.96,33.77,18.49,77.52
10,77.77,78.06,70.06,43.03,23.56,79.80
12,80.31,80.50,79.38,52.30,29.72,80.38
14,81.86,82.21,82.64,59.53,32.22,80.85
16,82.09,82.39,83.03,66.96,38.01,81.19
18,82.99,83.20,84.00,75.14,41.62,81.99
20,82.69,82.91,83.51,81.97,49.40,81.85
22,83.22,83.41,83.95,83.46,51.26,82.41
24,82.93,83.04,83.49,83.91,56.24,82.20
26,83.06,83.16,83.63,83.57,59.06,82.40


==> Data/burst.csv <==
batch,min_transit,lw_transit,med_transit,uw_transit,max_transit,min_campus,lw_campus,med_campus,uw_campus,max_campus,min_access,lw_access,med_access,uw_access,max_access
8,4.92029721162185,7.547758031872364,9.710878492179305,13.255083808074316,89.83626984069076,2.1581951272440465,3.6311142404369567,4.931507751848331,7.064367144116092,137.20888828799824,1.604441901687559,2.8473055134773646,3.883217420842794,5.209359093068607,22.656902393885908
16,2.415209383801834,3.5310977161042456,4.203473130703864,5.141294548088788,19.61185743219965,1.2674450590717634,1.9984886218052669,2.5150859636731573,3.1979583699895575,19.700797386485707,1.1266638058701193,1.700528571886615,2.0554323972309447,2.658289211959817,7.1865742892848745
32,1.676022929875446,2.1709259879769514,2.4299391987466747,2.870151039913443,4.885198391369718,1.0508946069984164,1.3480249423000075,1.5902252716442895,1.913180765599573,6.066880601472807,1.0,1.1503529347479602,1.3474130378272213,1.620125715227839,3.338204232818052
64,1.2303891265482372,1.5461387199033765,1.7275187468035023,1.922254386572103,2.6901474170779416,1.0,1.0,1.1278056186594663,1.3137340852716335,3.3990382087871414,1.0,1.0,1.0,1.0726392319128872,2.1064383831889675
128,1.0634139722201443,1.2517096417422993,1.3530880729183972,1.4721959278331533,1.9080638472322844,1.0,1.0,1.0,1.0,1.42886197886772,1.0,1.0,1.0,1.0,1.0
256,1.0,1.0574727649448534,1.1250050070321698,1.2060686804772773,1.5328258425251025,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
512,1.0,1.0,1.0,1.0,1.287195885433734,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> Data/burst_mawi.csv <==
batch,min,lw,med,uw,max
8,3.4934484020087133,6.3983966028480435,8.446008216744392,13.132628073268684,482.98853211009174
16,1.7959653826724622,3.093363501440503,3.814981789340764,5.085181158880731,53.74651558073654
32,1.3143985164802297,1.885344310093474,2.2033621907120193,2.6549824996907017,20.560558667345603
64,1.0207591444312034,1.3914603287044982,1.5462347890570556,1.803704089538828,10.039953421923009
128,1.0,1.1080153205111918,1.213252930852108,1.3543203835647302,2.646644850936263
256,1.0,1.0,1.0,1.0196993417692988,1.8267475088951355
512,1.0,1.0,1.0,1.0,1.0


==> Data/burst_wkby4.csv <==
batch,min,lw,med,uw,max
8,1.0,1.9455278664947073,2.748685646977706,3.810084940036686,87.53178353658537
16,1.0,1.224378245752085,1.5412450280851024,2.018700949288802,23.75601551542777
32,1.0,1.0,1.0,1.2112956185316335,5.140563981675044
64,1.0,1.0,1.0,1.0,2.400326172772288
128,1.0,1.0,1.0,1.0,1.0
256,1.0,1.0,1.0,1.0,1.0
512,1.0,1.0,1.0,1.0,1.0


==> Data/burst_xj0307.csv <==
batch,min,lw,med,uw,max
8,2.2112081167691455,4.834949301833328,6.110457386926145,8.208857213992282,450.3269461077844
16,1.5253951462109294,2.4769076652043247,2.932320098002921,3.6021332409423876,104.93413413413414
32,1.1406594511982426,1.6309154796883314,1.896221345303334,2.2068391713120894,27.48935127953917
64,1.0,1.2221515870384616,1.369962227060511,1.5773043268027638,11.233373299861366
128,1.0,1.0,1.0779312500886453,1.216414740153261,5.954614979598406
256,1.0,1.0,1.0,1.0,1.6641017524932125
512,1.0,1.0,1.0,1.0,1.0


==> Data/cdf_burst.csv <==
cdf,transit,campus,access,synthetic,poisson_500,poisson_800,poisson_1000,poisson_2500
0,1.15,1.1333333333333333,1.1428571428571428,1.0344827586206897,1.0789473684210527,1.0,1.080536912751678,1.0463215258855585
1,1.2173913043478262,1.3131907894736843,1.3333333333333333,1.0445143815694302,1.1430434782608694,1.0626402070750647,1.0935052034058657,1.0504285714285715
2,1.25,1.3824908424908426,1.375,1.0484093241460195,1.1455973364669017,1.075838823349165,1.1015290222049086,1.0548416149068323
3,1.2777777777777777,1.4314144736842105,1.4285714285714286,1.0546387154326493,1.1535135135135137,1.0845195303139228,1.1119884910485935,1.0583129991126885
4,1.2916666666666667,1.453818181818182,1.4545454545454546,1.0603123214625785,1.1707762557077626,1.0912820512820514,1.1174525413349663,1.0624330178998973
5,1.3132142857142857,1.5,1.5,1.062327447833066,1.1791952054794521,1.1030973451327433,1.1232394366197185,1.0643357901819945
6,1.3243783783783782,1.5263157894736845,1.5384615384615385,1.0634037267080745,1.1805555555555556,1.1091445427728615,1.1272999700329636,1.0667539146806262
7,1.3406003430531732,1.5454545454545454,1.5555555555555556,1.0711304347826087,1.1805555555555556,1.1200589970501476,1.13002201027146,1.0715728843597696
8,1.35,1.5555555555555556,1.5913333333333335,1.0751469979296067,1.1965015015015015,1.1273428636260494,1.1340083149914406,1.0776380728554642
9,1.3636363636363635,1.5714285714285714,1.625,1.077536231884058,1.2030447635135135,1.1369584438549956,1.1364967600387774,1.0811950415241818
10,1.3717484926787253,1.5833333333333333,1.6363636363636365,1.0788732394366196,1.2083722014925373,1.1388888888888888,1.1448275862068966,1.083565459610028
11,1.381624649859944,1.5918823529411763,1.6666666666666667,1.079249977783702,1.2142324093816632,1.1404824561403508,1.1504462595337264,1.0874348802752953
12,1.3891056910569106,1.6153846153846154,1.6666666666666667,1.0815071536479162,1.2223548922056384,1.142691131498471,1.1512980919612137,1.0876504034920993
13,1.399396226415094,1.6363636363636367,1.7,1.088189082299766,1.2241307546773177,1.147612106662094,1.1523550724637681,1.088927633366543
14,1.4086456400742116,1.6468067226890757,1.75,1.0890491594633294,1.2264902931100115,1.1509808874294856,1.1534116331096196,1.0902565527461332
15,1.419483870967742,1.6666666666666667,1.75,1.0899784107528379,1.2297297297297298,1.1538493038493038,1.1543870904066325,1.0905235191498215
16,1.433778684344722,1.674166666666667,1.7777777777777777,1.0910017211703957,1.2301871101871105,1.155396163469558,1.154722452361226,1.090656227625066
17,1.4395588235294117,1.7,1.8,1.0921344537815125,1.2331674208144796,1.1569741760108732,1.1552626570232205,1.0915656182897564
18,1.4473684210526316,1.7142857142857142,1.8193939393939391,1.0933411961275739,1.2378624689312345,1.1589151098000656,1.1564542154094393,1.0948935368381383
19,1.4570931677018633,1.7142857142857142,1.8333333333333333,1.0963657885903078,1.244364155950194,1.1605720606826804,1.1577769049489395,1.098002147888436
20,1.4728897715988083,1.75,1.8571428571428572,1.0991501416430596,1.2463768115942029,1.1607142857142858,1.158273381294964,1.0991735537190082
21,1.4761904761904763,1.75,1.8688333333333333,1.1011774487291155,1.2496014492753624,1.161930501930502,1.1584182653876898,1.1016052171378607
22,1.4846545454545454,1.7692307692307692,1.875,1.1013775805518038,1.25,1.162162162162162,1.15994560994561,1.1038482886216467
23,1.489005442850074,1.7857142857142858,1.8888888888888888,1.1014206981016534,1.2502464788732395,1.1630547979171832,1.161048951048951,1.1046650998824912
24,1.5,1.8,1.9,1.1020124223602483,1.2541006036217304,1.166339205975481,1.1631101272827893,1.1054654654654654
25,1.5,1.8,1.9166666666666667,1.1030509903076275,1.2571428571428571,1.1689764568375356,1.1660671462829737,1.1057669082125603
26,1.5116279069767442,1.8181818181818181,2.0,1.1042716960361894,1.2574562211981566,1.169811320754717,1.168075117370892,1.1061515223314773
27,1.5142857142857142,1.833333333333333,2.0,1.1077046455094524,1.2592706872370267,1.1737504137702748,1.1736049887108913,1.1068801089918257
28,1.5238095238095237,1.8461538461538463,2.0,1.1104062419073237,1.2628644501278772,1.1786774628879892,1.1766529653552553,1.1079150579150578
29,1.5263157894736843,1.8571428571428572,2.0,1.1107871720116618,1.265266544117647,1.1808797524314765,1.1795628112894299,1.1094063164287884
30,1.5355643788996032,1.875,2.0,1.1111111111111112,1.2677472014925373,1.182608695652174,1.1798561151079137,1.1098591549295775
31,1.5454545454545454,1.8811999999999998,2.0,1.1121012620490907,1.2758623548922055,1.1877155172413794,1.1798561151079137,1.1098622504256308
32,1.5522448979591834,1.9,2.0,1.1129020504157143,1.2828855721393033,1.1903206291591046,1.1802485284499673,1.1100727527320324
33,1.558139534883721,1.9090909090909092,2.090909090909091,1.115041902679784,1.2856503198294245,1.1934947989442632,1.1826573426573428,1.1111688842468554
34,1.5626923076923076,1.9166666666666667,2.111111111111111,1.115318111283529,1.2878022632519357,1.1960594423109034,1.1852519893899205,1.11341029785269
35,1.5714285714285714,1.9230769230769234,2.125,1.1159012629161884,1.289855072463768,1.199056603773585,1.187088410681877,1.116317907444668
36,1.5801223990208078,1.9375,2.142857142857143,1.1165671641791044,1.2899672744273025,1.2,1.1879699248120301,1.1174453781512605
37,1.588235294117647,2.0,2.1666666666666665,1.1167663817663818,1.2903225806451613,1.2027184466019416,1.1882750354146234,1.118443288917777
38,1.5945945945945945,2.0,2.2,1.1168400842313886,1.2930745967741935,1.2050624133148404,1.191966873706004,1.1195786330968467
39,1.6,2.0,2.2,1.117090188014101,1.3000142045454544,1.207022200772201,1.1928571428571428,1.1206855810459766
40,1.6,2.0,2.2222222222222223,1.118457300275482,1.308712121212121,1.2079207920792079,1.193798449612403,1.1211267605633803
41,1.607012987012987,2.0,2.2222222222222223,1.119737677173683,1.3164204545454545,1.2130952380952382,1.1956673761021588,1.1218509316770187
42,1.6111111111111112,2.0625,2.25,1.1206896551724137,1.3223529411764705,1.2152380952380952,1.1966433566433565,1.1228667198723064
43,1.6162637362637362,2.0714285714285716,2.2857142857142856,1.1207365350557348,1.3270588235294118,1.219122807017544,1.2004477611940298,1.1230083094690388
44,1.627906976744186,2.078461538461539,2.321333333333333,1.1210951234915596,1.3275862068965518,1.219298245614035,1.2032484635645302,1.123527044620665
45,1.6363636363636365,2.090909090909091,2.3333333333333335,1.1215653238109609,1.3283854166666667,1.2197408659262836,1.2065126050420167,1.1244718309859154
46,1.6456925996204934,2.1073333333333335,2.3333333333333335,1.121920502380788,1.3333333333333333,1.2214067278287462,1.2082302771855011,1.1254285714285714
47,1.6590430622009569,2.125,2.3333333333333335,1.1243954910746035,1.3333333333333333,1.2229773462783171,1.2111714156490274,1.1257142857142857
48,1.6666666666666667,2.142857142857143,2.375,1.125647881170817,1.3333333333333333,1.2248403743549374,1.212916045702931,1.125983193277311
49,1.6756756756756757,2.1666666666666665,2.4,1.1270222956234517,1.3354358974358973,1.2270679770679769,1.2219871510855118,1.1267643340522049
50,1.6829268292682926,2.176470588235294,2.4,1.1278409090909092,1.341105769230769,1.2272727272727273,1.223021582733813,1.1288515406162465
51,1.6875,2.2,2.4285714285714284,1.1314989274989276,1.346154891304348,1.230227794165847,1.2233256217466746,1.1294388879471096
52,1.7,2.2142857142857144,2.470666666666667,1.13249141999142,1.3478260869565217,1.2319141571478018,1.2258411987415347,1.129975905891246
53,1.707411487018096,2.2222222222222223,2.5,1.1340485074626865,1.348888888888889,1.234306118850291,1.2279128672745694,1.1313448259664616
54,1.7142857142857142,2.25,2.5,1.1344652097677799,1.3531965811965811,1.2362462760675275,1.2301815690304898,1.1320408410347471
55,1.725909090909091,2.25,2.5,1.1352543186975173,1.3547890818858561,1.2386133603238867,1.2316492670525232,1.132671171537898
56,1.7334901960784315,2.282597402597403,2.5490909090909097,1.138014785338159,1.3560232734631925,1.2417849141150112,1.2330827067669172,1.1338514596590081
57,1.7419354838709677,2.3,2.5714285714285716,1.1409899042543354,1.3585862354892206,1.2430858042508528,1.2334284616651117,1.1357039818652257
58,1.7467441860465112,2.3333333333333335,2.5714285714285716,1.1436660352109005,1.3613768115942029,1.2451398767188242,1.2402637155639273,1.1392479564032696
59,1.763157894736842,2.3333333333333335,2.6,1.1444749813823185,1.3636666666666668,1.2517458695281893,1.2441935483870967,1.1406862170087977
60,1.7714285714285714,2.357142857142857,2.625,1.1466275659824048,1.3670588235294119,1.2586206896551724,1.2481751824817517,1.1408450704225352
61,1.7831727379553466,2.375,2.6666666666666665,1.147264599960186,1.368423076923077,1.2694921583271097,1.25,1.1424581005586592
62,1.8,2.4,2.6666666666666665,1.1475022970162967,1.372576923076923,1.2721765828561946,1.2511278195488722,1.1427753447128552
63,1.8064516129032258,2.4166666666666665,2.7142857142857144,1.1476573867494422,1.375,1.2747863247863247,1.2557473684210527,1.1449232439509207
64,1.8181818181818181,2.4444444444444446,2.75,1.1480597220310995,1.3765573770491804,1.278816199376947,1.2569333333333335,1.1474023151353179
65,1.8333333333333333,2.4545454545454546,2.8,1.1484719303003592,1.3803669008587043,1.2823887507502358,1.2590879265091863,1.148734990046876
66,1.8461538461538463,2.4545454545454546,2.832000000000001,1.1501728930774968,1.380952380952381,1.2851900393184796,1.2598425196850394,1.149688371073319
67,1.8571428571428572,2.5,2.8333333333333335,1.152093705244493,1.380952380952381,1.2885180240320426,1.2605614515576857,1.1531051954811256
68,1.868421052631579,2.5,2.857142857142857,1.1526542223470946,1.381689708141321,1.2899439252336449,1.2621029910576627,1.155394553637924
69,1.875,2.5,2.888888888888889,1.1539322517755188,1.3879803646563815,1.2905384615384614,1.2626818127178747,1.1568842737037655
70,1.885274725274725,2.5454545454545454,3.0,1.1543026706231454,1.3919458303635066,1.2924528301886793,1.2642857142857142,1.1603498542274053
71,1.8974358974358974,2.5555555555555554,3.0,1.1565500385901724,1.3995454545454544,1.3011768167107973,1.2693753614806245,1.1610671936758892
72,1.906190476190476,2.5723308270676695,3.0,1.1570529823845475,1.410822510822511,1.3032938076416336,1.2715031854445273,1.1653167701863354
73,1.9158095238095239,2.6050769230769237,3.0,1.1580485972819061,1.4126984126984128,1.3051226861816616,1.2750435775680713,1.16614164305949
74,1.9317701149425286,2.6666666666666665,3.125,1.1584413894388519,1.4144713064713064,1.307562671160733,1.2758020919026913,1.1677251465840963
75,1.935483870967742,2.6666666666666665,3.1547619047619047,1.1603930563050908,1.4153846153846155,1.3113981762917932,1.2769485903814262,1.170894504352345
76,1.948702702702703,2.7142857142857144,3.192000000000001,1.1635695187165775,1.4175063145809415,1.3142857142857143,1.2789432789432789,1.1751560959579364
77,1.9670537634408602,2.75,3.213777777777778,1.1664406158357772,1.4192537313432838,1.3231318681318682,1.279916083916084,1.1767092924126172
78,1.973711201079622,2.769230769230769,3.25,1.1687080529740175,1.4262295081967213,1.329462285287528,1.2811851851851852,1.1778910544727637
79,2.0,2.782460317460318,3.3209523809523813,1.1711152284678892,1.427469262295082,1.333009708737864,1.2821804062126643,1.1796138447630118
80,2.0100000000000025,2.814545454545456,3.386666666666671,1.1726190476190477,1.4375,1.3333333333333333,1.282442748091603,1.1818181818181819
81,2.0335238095238095,2.857142857142857,3.4,1.173390092879257,1.438985655737705,1.3370418070140677,1.2849813579793101,1.1853145681494512
82,2.0476190476190474,2.888888888888889,3.5,1.1739750445632797,1.4426229508196722,1.3403631787126933,1.289208633093525,1.18893359290504
83,2.0675576036866357,2.9039090909090906,3.5700000000000016,1.1763435560423512,1.4509393702836326,1.342755991285403,1.2952072145100821,1.1921145768165162
84,2.09375,2.972307692307691,3.600999999999999,1.1781416575392478,1.4683023944040894,1.3432560903149138,1.2958647887323944,1.194872975941608
85,2.115164835164835,3.0,3.6666666666666665,1.1792142986753764,1.491101694915254,1.3435921717171717,1.2971935483870967,1.1988236122851508
86,2.1391989664082685,3.0833333333333335,3.8,1.1829010635445527,1.5,1.3451923076923076,1.3036068072136144,1.2027705627705627
87,2.1818181818181817,3.1029999999999998,3.8333333333333335,1.1869070034443168,1.5197619047619046,1.3571794871794873,1.3131786158309158,1.2057366771159874
88,2.2,3.182666666666667,4.0,1.1882983399579143,1.5325714285714287,1.362577030812325,1.316149347728295,1.208821170809944
89,2.237145148356054,3.272727272727273,4.0,1.1910672070246537,1.5469234913793104,1.377327141382869,1.3292617268995222,1.2145348837209302
90,2.2901155327342746,3.3333333333333335,4.2,1.1916167664670658,1.5529153605015673,1.3823529411764706,1.3495934959349594,1.2159763313609468
91,2.318565349544073,3.375,4.333333333333333,1.1955049261083746,1.5651168831168831,1.386875,1.3542338961851157,1.2172659286990404
92,2.3666666666666667,3.5,4.5,1.198961038961039,1.5714285714285714,1.4008080808080807,1.3591947348044908,1.2275771098201005
93,2.4080911680911683,3.5,4.5,1.2108587503701511,1.573220338983051,1.404040404040404,1.3650793650793651,1.228567099209301
94,2.4498620689655173,3.6666666666666665,4.666666666666667,1.215847370870172,1.5948531073446326,1.4132575757575756,1.3682539682539683,1.2312317001756783
95,2.4931034482758605,3.8316666666666648,4.793333333333332,1.2195089285714285,1.6179761904761905,1.4298878205128205,1.3754843144606923,1.2353311357506742
96,2.5512121212121204,4.0,5.25333333333333,1.235615671641791,1.621545667447307,1.4359340659340658,1.3823286433458113,1.2441805976043174
97,2.63590909090909,4.166666666666667,5.734999999999995,1.2478876644813317,1.6244467213114755,1.4550844854070661,1.38974043715847,1.262916644157528
98,2.7702102102102097,4.333333333333333,6.4879999999999995,1.253437051131382,1.6303947368421052,1.4636071388981267,1.410040650406504,1.268862965614795
99,3.121269841269839,5.0,7.96999999999997,1.2913581927054985,1.6687386569872955,1.4721982041902228,1.4164634146341464,1.2753544751913701
100,3.90625,11.5,14.0,1.8086124401913874,1.7272727272727273,1.4952380952380953,1.4186046511627908,1.3157894736842106


==> Data/cdf_burst_isd.csv <==
cdf,transit,campus,access,synthetic,poisson_500,poisson_800,poisson_1000,poisson_2500
0,31.591392649903288,1.0,1.6495244359000303,403.33333339649266,58.85603276031691,121.03380143483454,160.46166519088337,558.904480311079
1,80.77315791205626,10.733562778657891,5.129458014586218,528.4986665051205,95.46862946467844,181.72993659677493,243.12293272887578,701.8654993131838
2,102.53964430894308,16.222364516598574,6.499395615295496,606.0850004300228,114.01830017414987,227.8538805950873,285.4450348559787,804.1386250593293
3,119.65170970815961,19.479116184662416,7.6498418680417775,676.7849999590105,121.92853992191424,269.4907627757464,331.50586684128075,939.1050089130905
4,134.82364582327637,22.340689134381982,8.700395097207666,744.539999551008,132.34674296086436,294.38848092906954,360.3865730319585,986.6627316094549
5,149.2288015035112,24.818860829870665,10.002463111628604,769.2300016728544,143.46016437608142,303.05436504658815,390.199510278808,1048.938822319529
6,162.30397480932055,27.69342760155337,11.287313359052854,810.6733338042021,148.1835277456222,308.46420208173237,410.60448900974984,1095.8470846175117
7,177.6414070636033,30.59448259697045,12.44291174972462,823.6866652502865,158.30878455864917,322.5474585889057,431.84218491491157,1203.7752319770814
8,193.45218106744153,33.07004342583098,13.518295333029256,847.5333334352055,168.81524491211314,340.4598041741947,455.3847489255545,1272.144210950288
9,208.39463444081744,36.11371673538793,14.359745971591575,898.0200001403855,178.62635898555578,356.48135896942506,463.1651391552783,1358.6149092576507
10,223.77761221903557,37.91931859098461,15.130922471555834,939.3000017114605,183.78854818904892,373.80095461606356,485.7885000841037,1408.3940948337042
11,235.7290010167768,40.69241526266808,16.488280521610797,990.9033341626246,192.67945533980225,391.88308696647175,506.71533619021716,1444.026586930016
12,253.9118711763823,43.45894128823561,17.579836673368934,1018.1900004873543,203.40566275345154,402.70328562593335,526.1443279275303,1498.0897671261182
13,271.6785207873887,46.476934737519485,18.915612816870592,1066.4033329160957,216.38663816774647,418.5637809944904,542.2306733105108,1565.6627154181401
14,285.4710114743664,49.06611194431438,19.808813966934053,1105.9000011477397,223.89465405328457,433.1859127797282,569.5319055698006,1661.9357037643474
15,304.8653926206244,52.05310887772461,20.547787806783948,1120.750001935785,235.17841802137096,439.8135465027021,584.1937707212498,1712.358778642325
16,320.73264558038824,54.5222476779987,21.751406707833183,1166.039997892175,247.41222654303306,450.07310457336854,596.9056037473366,1773.8097554591275
17,335.9260816777042,56.721503152927454,22.77082101891289,1195.659998854534,266.36937379912644,466.52510395546915,611.1935606122092,1826.4331548636856
18,350.4265085493657,59.542117695378316,24.222889546778404,1223.420001085887,271.81111891967794,472.8814351425599,645.444975699309,1920.1102104527536
19,369.2644843092231,63.015906461660165,25.317152515330406,1244.5050031436542,283.3995232284385,484.06726887989123,663.1830654857521,1985.0191480634408
20,387.6666768712689,66.69629616220917,26.756066805187142,1250.4999996013855,288.57580574781093,494.78893271778065,689.5402648731612,2081.25699081049
21,403.7508177790689,68.85705166454835,27.99976114147998,1270.4000032065014,298.5418727291226,514.9803236012607,725.2548780964975,2116.2341251963253
22,422.0593504273504,71.90557835837043,29.213512593857715,1297.1699998069898,306.1565091084302,544.197474713756,735.8785132888909,2200.1461588714164
23,437.9339743589744,76.06147986904523,30.617205498319816,1319.3100023280754,318.89144571790746,563.863498725978,759.3737445460586,2260.83800061066
24,453.3951238591917,80.27339695038246,31.7837045223717,1339.7599965365305,329.8521977724932,583.2331904766348,769.5878326849045,2342.397784497275
25,474.9935680566483,83.83745934567476,33.82966627196105,1357.125002220002,336.66755034605467,597.4031441731339,802.3555509578016,2379.5854054252213
26,500.8247885919426,87.48532775704861,35.350535210480345,1374.6100015657698,344.2879322699014,606.0017412487434,831.2279057317169,2440.830475179679
27,525.1905460579244,91.93494044635813,36.78569089376733,1404.1800010503687,350.3422715625109,639.4454246797294,860.7107958687297,2491.150871738062
28,555.0761043478262,96.61791231091645,38.52220899793287,1435.320003624905,354.6492581727578,652.8695572544104,867.4760209113252,2570.1111388641048
29,577.1892063492063,102.46489293913329,40.78691808766878,1458.3200007516032,363.82192960874795,672.4678364566303,892.8744100224798,2646.5128638953342
30,603.3688405797102,107.67072198697647,42.405633520207516,1501.4500027057468,376.79793153664605,684.298350799007,905.5679377064463,2706.3730559057603
31,630.069879710145,112.19149567858231,44.338467926164064,1547.4999936820316,391.3617639986997,727.0745892865323,923.8639151582676,2803.6423623065066
32,653.9043554637045,119.04186681852963,46.156598221946574,1620.6199999469934,399.8355161654973,745.8187734064015,935.3873801022902,2870.9336436839903
33,682.1382041969332,126.38040059792644,47.8647800928819,1715.2600042850172,409.1568499070199,764.5253020284074,951.7629111772037,2918.8661913273654
34,705.1421521160107,132.05892925391134,50.32617433412389,1909.7800048311224,423.303649692656,789.7279298149265,976.0098432339124,3026.4126255849033
35,738.1686218858403,138.10052402396636,52.25187089010278,1987.650005016609,445.98144393448206,807.0678740653074,997.049342333783,3143.9759183923998
36,779.1154006600659,144.76195624493573,54.197642017912685,2033.16000513495,477.9226251745085,859.0195606920024,1021.3118765637195,3207.640128329478
37,814.2142789473685,155.50351482799522,57.13148456370547,2092.9199920317606,491.18972465001355,886.630451660405,1048.2531736716212,3269.238032739347
38,849.6809850858502,163.1498308562718,59.22959297375098,2137.040005395151,509.33739512038244,890.9796440646221,1062.8342274214556,3379.457640701221
39,888.0186215978929,172.49793463473486,62.236961274368156,2168.48999966132,520.2089617352165,923.8480622817956,1125.773391624325,3590.1584184191925
40,924.743929804373,183.67374313940724,64.1143100064863,2184.6000055138115,531.7509909606766,972.573906315486,1159.9456031212699,3673.195611855538
41,961.6868,191.03673912317598,66.51142436064816,2202.3900046677327,559.1734297354911,990.3278167624678,1194.0769074765633,3736.862785452001
42,1025.4211936619715,206.35715430125305,68.65072615908682,2238.9199974032504,573.1699928110016,1026.8597616250947,1222.72073987795,3889.5732594986166
43,1074.6049166666667,218.08669000718908,71.69397417596956,2255.0000039545343,589.638799010392,1046.4593054148777,1248.9084129086475,3987.1694139518518
44,1117.971828631139,232.5008970845703,73.75733213616705,2273.760005736638,599.8370576295521,1091.6156337540015,1292.532089650788,4102.327423617681
45,1175.6594612068966,247.49083195936225,77.23614699141015,2289.9499948007815,614.2082266225997,1107.0652939208244,1327.4611927385672,4182.435961522547
46,1240.2749671641793,261.96602233993553,79.88070595991006,2312.5799999956034,631.7495408236065,1126.4162260441735,1390.5565180542278,4230.74900561644
47,1308.2936842105264,279.5567583819464,83.75243864083274,2345.7699990944134,646.7659967033825,1162.7100418148166,1418.5932165831887,4342.109539765932
48,1379.4198237288135,301.2775389396928,87.16935780870371,2360.680004115322,665.6881618726261,1204.4662902138089,1467.7617724685413,4441.145134591198
49,1446.7207894736844,322.7920577788302,89.98517000564858,2391.5300060379436,674.9663860108245,1229.4408236524428,1504.7140275562663,4473.11993324895
50,1524.2446524064171,347.3591660956158,92.84787673434275,2405.999997520206,710.4037331298907,1234.6580029040088,1546.3507455870847,4710.956709593843
51,1600.7603715170278,369.1823961195055,96.76866009825565,2436.4100061514173,728.3445468166951,1255.7050179892556,1605.81813028358,4779.855114697167
52,1691.977142857143,394.15712554112554,99.96134023998427,2448.760006180869,741.2535777041089,1268.0087846392844,1648.7744554777055,4911.415911545384
53,1814.9383333333328,424.3867534766119,103.30915333896436,2458.639991862865,755.5296668340459,1297.6294679121024,1723.5119051533914,5011.881723444607
54,1936.49715063521,449.84914979757093,108.67008708487084,2475.380003522054,796.564538118696,1326.5383743967864,1771.6560043500835,5156.790240065995
55,2049.027380952383,477.9890715056605,114.33429947888762,2480.350006266987,816.73820125916,1359.0909854248089,1832.4740458940842,5280.407477728605
56,2155.165714285717,508.98636909130227,121.07620614524711,2490.6400041596594,831.4891890686328,1436.9796014833987,1862.3121021165312,5501.935561466309
57,2277.725050125313,539.5427277389242,126.84893862594336,2509.0000063329962,837.4303354039454,1487.0637083851104,1927.922872195219,5627.204562014072
58,2429.8846588235265,591.0956849642001,131.45644060594472,2512.000006338041,856.032529555753,1516.761576458193,1962.7702550126965,5837.9555395100415
59,2562.3821839080424,639.1684919994615,137.68361530572884,2532.460001198632,872.5537507874602,1588.3949721644467,2011.5835490707968,6011.294602455093
60,2735.1866666666674,693.265846391525,143.39290600409333,2545.8000046064485,926.8502803597618,1648.6859338790844,2066.0094770671117,6193.907479560597
61,2899.9304,765.6115631262526,149.85772691275923,2573.340003396963,954.4570687390622,1698.9467958710313,2151.506879852809,6511.379381272058
62,3057.423341176471,852.6020670202913,156.73609192694758,2584.2800015895637,967.5765426207352,1738.7641724366392,2224.8037940525455,6793.643904614986
63,3273.4836274509803,1085.6356595460643,162.31963516401873,2613.5499694672685,989.1993642344237,1778.4443540503905,2279.2862958479423,6930.253021555495
64,3523.4239215686275,2983.799127272713,170.203292600283,2621.63999506457,1018.4625447053066,1815.9451191506764,2356.4984160946697,7134.706117671807
65,3773.1920634920625,4572.943448275868,180.19816436284998,2637.150006299672,1049.270366042188,1916.4739839225726,2416.9671642868043,7349.762733603203
66,4063.864259634895,5678.152800000002,190.64620296988718,2652.0199882267334,1087.3901249546118,1955.4842754967515,2529.19689509378,7450.781037622309
67,4340.710952380954,6422.893123732252,198.64274443819542,2671.900002047394,1130.0529227283823,2058.0235742374816,2594.8327105569597,7769.533413893294
68,4571.373333333334,7180.901176470597,208.5614437790611,2680.9200020071767,1174.7033870933178,2213.6198753404487,2733.4983185435262,8190.535857320216
69,4920.970357142856,7857.433904761895,222.3103536582526,2698.57999789555,1205.8789794204254,2286.30486023911,2800.6727991639286,8807.207404446202
70,5268.19658119658,8655.387499999995,232.77498095402447,2727.799997681144,1255.7530399417283,2393.1991062503353,2907.7565423044066,9412.24767023419
71,5557.887058823526,9538.985384615384,243.9458147522936,2747.6600005618707,1289.9258860680213,2464.052020476989,3077.701194522337,9808.286178057511
72,5891.841111111113,10093.4375,252.70483732660784,2771.6800062166803,1346.938737939608,2584.1996151139424,3273.2157172610946,10304.37098460622
73,6167.32951923077,10986.186057692306,265.93147719298236,2783.430007031673,1401.6762620577686,2660.6349801014794,3455.0614476527385,10891.771692128903
74,6508.252307692308,11686.269999999997,277.68682871500357,2809.7799982097877,1441.6890753617186,2855.982083244813,3719.330205214579,11088.035032567095
75,6887.634615384615,12644.138888888889,292.34876867314796,2841.7500071658237,1523.5673878550208,3140.6728649857323,3861.9292108795116,11599.565682124532
76,7281.7683333333325,13613.053333333339,304.27053136779256,2886.2399762813025,1581.6057593501578,3253.7098471272457,3961.220624637199,12563.174996421436
77,7690.20125,14592.944305555555,327.84543052109206,2908.000007344809,1706.554187652543,3426.886184634468,4180.161922553269,12940.099956777525
78,8149.366499999999,15473.467500000002,344.5696304903986,2936.96000267683,1782.0736719348806,3549.2554858590115,4331.5922695379995,13235.910159751733
79,8657.1825,16444.335555555554,366.5194177229821,2959.6299981719803,1894.063805595019,3768.127656684643,4677.437392971963,13825.980709299718
80,9191.280000000006,17703.6388888889,383.87064220183487,2980.800007526069,1961.1953332169896,4013.3992302151823,5195.6262038416835,14731.810471725137
81,9668.602500000006,18712.08666666667,412.61809063735905,3002.1300075804256,2051.76407632455,4244.613176081662,5393.528014470518,15220.649622200974
82,10239.321999999998,19855.3,442.40261154653945,3032.940007660787,2157.6469149937934,4647.677648467815,5636.283463922062,15686.23818036271
83,10974.649999999994,20611.940333333332,471.03198868778276,3055.5699855465664,2284.3899678142398,5055.673371073997,6167.351523001937,16787.105734110755
84,11760.47,21681.919999999976,520.7206895940212,3091.9600078017593,2452.18755561321,5406.696441951876,6473.493797885385,17689.807228437272
85,12341.287500000002,22992.51249999999,564.8068692652131,3114.350007869616,2582.6393816884797,6330.060813758817,6858.834321172346,18798.79301932654
86,12781.86,24355.76444444445,604.3205398490744,3140.100007927383,2760.762322579172,6522.128115237542,7833.402563622214,19645.603426341873
87,13262.997500000001,25658.24249999999,658.965684449878,3169.240008000356,3015.229774521883,7126.849171791342,8114.64650360823,21121.42721435212
88,13819.810000000001,27339.58,751.3178768303188,3181.3600080291326,3182.414716103382,7570.580797983763,8969.373583713477,22663.86811148505
89,14314.006944444443,28512.39,832.8567342920484,3225.2900043488053,3366.088635347951,8167.480956490725,9835.963084250434,24810.535938414774
90,14824.15,29710.075,978.6726840201324,3274.600000148149,3725.7948812954546,8974.432068731268,10578.202499310308,28364.860967560846
91,15356.074000000008,30614.490000000005,1133.5119286060406,3325.080002010694,3963.6687514648447,9878.160055792989,11163.747512600139,29762.849108327104
92,16028.86,31914.420000000002,1419.8437836840162,3370.320008508323,4231.309311002042,11508.807871013225,12732.214387888715,31892.504452157547
93,16776.590000000004,33568.16611111113,2244.6376834862444,3474.7300087699455,5207.871019799308,13029.06225162837,13808.05845851871,37374.38884595709
94,17476.189999999995,35023.84199999998,6260.81066666665,3538.080008935359,5899.548129304621,16087.528284771335,15184.711483104678,59645.980207252964
95,18181.337499999998,37912.4125,9996.760135135126,3652.550007259259,6996.378960063953,19779.7243652951,17310.368609187375,69194.74311463784
96,19347.139999999985,40216.45,13236.081025641026,3800.5600095957375,8493.971683747903,24118.41503702809,21529.484092474293,85637.0221350518
97,20679.430000000004,42898.76999999996,18222.69410256411,3843.169984858689,12861.685445888324,29403.002760188778,36381.0615234216,132255.23862393756
98,22154.095,47910.23000000001,25738.87999999996,4130.680010434605,16707.874263716752,47335.94532040576,51480.07404438772,237499.99592115424
99,24333.717500000002,54100.85449999996,39274.63749999978,4403.630009228529,39326.04254829823,72708.48922203512,76516.78040815714,357791.5246740564
100,39847.75,88783.0,107300.75,4895.000012356339,104221.06547279633,189028.18346897056,460863.1465531234,1227601.7263085144


==> Data/cdf_pkts_per_flow_japanese.csv <==
1.000000000000000000e+00,2.237000000000000099e-02
3.000000000000000000e+00,1.552600000000000091e-01
4.000000000000000000e+00,1.553700000000000081e-01
5.000000000000000000e+00,2.944599999999999995e-01
6.000000000000000000e+00,2.956099999999999839e-01
7.000000000000000000e+00,3.083500000000000130e-01
8.000000000000000000e+00,3.231399999999999828e-01
9.000000000000000000e+00,3.524300000000000210e-01
1.000000000000000000e+01,3.570999999999999730e-01
1.100000000000000000e+01,3.852499999999999813e-01
1.200000000000000000e+01,3.908900000000000152e-01
1.300000000000000000e+01,4.232199999999999851e-01
1.400000000000000000e+01,4.298699999999999743e-01
1.500000000000000000e+01,4.572100000000000053e-01
1.600000000000000000e+01,4.646799999999999820e-01
1.700000000000000000e+01,4.928299999999999903e-01
1.800000000000000000e+01,5.014899999999999913e-01
1.900000000000000000e+01,5.311799999999999855e-01
2.000000000000000000e+01,5.356400000000000050e-01
2.100000000000000000e+01,5.546100000000000474e-01
2.200000000000000000e+01,5.588800000000000434e-01
2.300000000000000000e+01,5.751399999999999846e-01
2.400000000000000000e+01,5.782599999999999962e-01
2.500000000000000000e+01,5.945099999999999829e-01
2.600000000000000000e+01,5.980199999999999960e-01
2.700000000000000000e+01,6.153499999999999526e-01
2.800000000000000000e+01,6.191100000000000492e-01
2.900000000000000000e+01,6.346199999999999619e-01
3.000000000000000000e+01,6.407100000000000017e-01
3.100000000000000000e+01,6.598500000000000476e-01
3.200000000000000000e+01,6.752000000000000224e-01
3.300000000000000000e+01,7.058200000000000029e-01
3.400000000000000000e+01,7.088499999999999801e-01
3.500000000000000000e+01,7.178600000000000536e-01
3.600000000000000000e+01,7.207700000000000218e-01
3.700000000000000000e+01,7.287200000000000344e-01
3.800000000000000000e+01,7.315500000000000336e-01
3.900000000000000000e+01,7.387299999999999978e-01
4.000000000000000000e+01,7.408200000000000340e-01
4.100000000000000000e+01,7.473699999999999788e-01
4.200000000000000000e+01,7.496199999999999530e-01
4.300000000000000000e+01,7.560999999999999943e-01
4.400000000000000000e+01,7.580799999999999761e-01
4.500000000000000000e+01,7.639000000000000234e-01
4.600000000000000000e+01,7.658599999999999852e-01
4.700000000000000000e+01,7.721700000000000230e-01
4.800000000000000000e+01,7.740700000000000358e-01
4.900000000000000000e+01,7.788500000000000423e-01
5.000000000000000000e+01,7.808899999999999730e-01
5.100000000000000000e+01,7.857499999999999485e-01
5.200000000000000000e+01,7.871599999999999708e-01
5.300000000000000000e+01,7.908699999999999619e-01
5.400000000000000000e+01,7.926600000000000312e-01
5.500000000000000000e+01,7.965900000000000203e-01
5.600000000000000000e+01,7.979199999999999626e-01
5.700000000000000000e+01,8.016100000000000447e-01
5.800000000000000000e+01,8.028300000000000436e-01
5.900000000000000000e+01,8.056999999999999718e-01
6.000000000000000000e+01,8.068600000000000216e-01
6.100000000000000000e+01,8.101199999999999513e-01
6.200000000000000000e+01,8.113099999999999756e-01
6.300000000000000000e+01,8.147199999999999998e-01
6.400000000000000000e+01,8.161300000000000221e-01
6.500000000000000000e+01,8.194200000000000372e-01
6.600000000000000000e+01,8.212399999999999700e-01
6.700000000000000000e+01,8.251899999999999791e-01
6.800000000000000000e+01,8.264099999999999779e-01
6.900000000000000000e+01,8.293700000000000516e-01
7.000000000000000000e+01,8.305799999999999850e-01
7.100000000000000000e+01,8.334000000000000297e-01
7.200000000000000000e+01,8.342899999999999761e-01
7.300000000000000000e+01,8.371100000000000207e-01
7.400000000000000000e+01,8.381100000000000216e-01
7.500000000000000000e+01,8.403599999999999959e-01
7.600000000000000000e+01,8.411100000000000243e-01
7.700000000000000000e+01,8.432600000000000096e-01
7.800000000000000000e+01,8.440699999999999870e-01
7.900000000000000000e+01,8.458599999999999453e-01
8.000000000000000000e+01,8.466599999999999682e-01
8.100000000000000000e+01,8.485000000000000320e-01
8.200000000000000000e+01,8.492499999999999494e-01
8.300000000000000000e+01,8.508799999999999697e-01
8.400000000000000000e+01,8.517500000000000071e-01
8.500000000000000000e+01,8.529799999999999605e-01
8.600000000000000000e+01,8.536299999999999999e-01
8.700000000000000000e+01,8.548200000000000243e-01
8.800000000000000000e+01,8.555099999999999927e-01
8.900000000000000000e+01,8.570499999999999785e-01
9.000000000000000000e+01,8.576200000000000490e-01
9.100000000000000000e+01,8.585700000000000554e-01
9.200000000000000000e+01,8.590900000000000203e-01
9.300000000000000000e+01,8.602400000000000047e-01
9.400000000000000000e+01,8.608500000000000041e-01
9.500000000000000000e+01,8.620700000000000029e-01
9.600000000000000000e+01,8.626099999999999879e-01
9.700000000000000000e+01,8.635599999999999943e-01
9.800000000000000000e+01,8.640600000000000502e-01
9.900000000000000000e+01,8.650700000000000056e-01
1.000000000000000000e+02,8.656300000000000106e-01
1.010000000000000000e+02,8.667599999999999749e-01
1.020000000000000000e+02,8.672499999999999654e-01
1.030000000000000000e+02,8.682499999999999662e-01
1.040000000000000000e+02,8.686599999999999877e-01
1.050000000000000000e+02,8.695300000000000251e-01
1.060000000000000000e+02,8.699400000000000466e-01
1.070000000000000000e+02,8.706000000000000405e-01
1.080000000000000000e+02,8.710999999999999854e-01
1.090000000000000000e+02,8.720599999999999463e-01
1.100000000000000000e+02,8.724300000000000388e-01
1.110000000000000000e+02,8.733600000000000252e-01
1.120000000000000000e+02,8.738599999999999701e-01
1.130000000000000000e+02,8.745800000000000241e-01
1.140000000000000000e+02,8.749099999999999655e-01
1.150000000000000000e+02,8.756800000000000139e-01
1.160000000000000000e+02,8.761299999999999644e-01
1.170000000000000000e+02,8.768799999999999928e-01
1.180000000000000000e+02,8.772999999999999687e-01
1.190000000000000000e+02,8.778899999999999482e-01
1.200000000000000000e+02,8.784199999999999786e-01
1.210000000000000000e+02,8.791200000000000125e-01
1.220000000000000000e+02,8.793800000000000505e-01
1.230000000000000000e+02,8.801799999999999624e-01
1.240000000000000000e+02,8.806800000000000184e-01
1.250000000000000000e+02,8.812400000000000233e-01
1.260000000000000000e+02,8.817000000000000393e-01
1.270000000000000000e+02,8.823499999999999677e-01
1.280000000000000000e+02,8.826899999999999746e-01
1.290000000000000000e+02,8.833400000000000141e-01
1.300000000000000000e+02,8.837000000000000410e-01
1.310000000000000000e+02,8.841900000000000315e-01
1.320000000000000000e+02,8.845499999999999474e-01
1.330000000000000000e+02,8.850400000000000489e-01
1.340000000000000000e+02,8.854899999999999993e-01
1.350000000000000000e+02,8.860599999999999588e-01
1.360000000000000000e+02,8.864400000000000057e-01
1.370000000000000000e+02,8.869200000000000417e-01
1.380000000000000000e+02,8.871999999999999886e-01
1.390000000000000000e+02,8.876399999999999846e-01
1.400000000000000000e+02,8.879099999999999770e-01
1.410000000000000000e+02,8.883199999999999985e-01
1.420000000000000000e+02,8.886399999999999855e-01
1.430000000000000000e+02,8.890799999999999814e-01
1.440000000000000000e+02,8.893400000000000194e-01
1.450000000000000000e+02,8.897699999999999498e-01
1.460000000000000000e+02,8.900299999999999878e-01
1.470000000000000000e+02,8.904300000000000548e-01
1.480000000000000000e+02,8.907300000000000217e-01
1.490000000000000000e+02,8.911299999999999777e-01
1.500000000000000000e+02,8.914900000000000047e-01
1.510000000000000000e+02,8.917500000000000426e-01
1.520000000000000000e+02,8.921000000000000041e-01
1.530000000000000000e+02,8.924299999999999455e-01
1.540000000000000000e+02,8.926800000000000290e-01
1.550000000000000000e+02,8.930399999999999450e-01
1.560000000000000000e+02,8.932799999999999629e-01
1.570000000000000000e+02,8.936399999999999899e-01
1.580000000000000000e+02,8.937599999999999989e-01
1.590000000000000000e+02,8.942400000000000349e-01
1.600000000000000000e+02,8.943999999999999728e-01
1.610000000000000000e+02,8.947100000000000053e-01
1.620000000000000000e+02,8.949899999999999523e-01
1.630000000000000000e+02,8.953400000000000247e-01
1.640000000000000000e+02,8.955499999999999572e-01
1.650000000000000000e+02,8.957600000000000007e-01
1.660000000000000000e+02,8.959399999999999586e-01
1.670000000000000000e+02,8.962499999999999911e-01
1.680000000000000000e+02,8.964600000000000346e-01
1.690000000000000000e+02,8.967000000000000526e-01
1.700000000000000000e+02,8.969399999999999595e-01
1.710000000000000000e+02,8.972499999999999920e-01
1.720000000000000000e+02,8.974400000000000155e-01
1.730000000000000000e+02,8.977600000000000025e-01
1.740000000000000000e+02,8.978800000000000114e-01
1.750000000000000000e+02,8.982099999999999529e-01
1.760000000000000000e+02,8.983700000000000019e-01
1.770000000000000000e+02,8.985499999999999599e-01
1.780000000000000000e+02,8.986899999999999888e-01
1.790000000000000000e+02,8.989800000000000013e-01
1.800000000000000000e+02,8.991900000000000448e-01
1.810000000000000000e+02,8.994600000000000373e-01
1.820000000000000000e+02,8.996300000000000407e-01
1.830000000000000000e+02,8.998099999999999987e-01
1.840000000000000000e+02,9.000200000000000422e-01
1.850000000000000000e+02,9.002700000000000147e-01
1.860000000000000000e+02,9.004499999999999726e-01
1.870000000000000000e+02,9.007100000000000106e-01
1.880000000000000000e+02,9.008500000000000396e-01
1.890000000000000000e+02,9.011200000000000321e-01
1.900000000000000000e+02,9.013099999999999445e-01
1.910000000000000000e+02,9.014900000000000135e-01
1.920000000000000000e+02,9.016300000000000425e-01
1.930000000000000000e+02,9.018500000000000405e-01
1.940000000000000000e+02,9.020700000000000385e-01
1.950000000000000000e+02,9.023999999999999799e-01
1.960000000000000000e+02,9.025800000000000489e-01
1.970000000000000000e+02,9.028599999999999959e-01
1.980000000000000000e+02,9.030099999999999794e-01
1.990000000000000000e+02,9.033700000000000063e-01
2.000000000000000000e+02,9.034900000000000153e-01
2.010000000000000000e+02,9.036999999999999478e-01
2.020000000000000000e+02,9.038699999999999513e-01
2.030000000000000000e+02,9.040700000000000403e-01
2.040000000000000000e+02,9.042499999999999982e-01
2.050000000000000000e+02,9.045199999999999907e-01
2.060000000000000000e+02,9.046699999999999742e-01
2.070000000000000000e+02,9.048899999999999721e-01
2.080000000000000000e+02,9.050399999999999556e-01
2.090000000000000000e+02,9.053200000000000136e-01
2.100000000000000000e+02,9.054400000000000226e-01
2.110000000000000000e+02,9.056100000000000261e-01
2.120000000000000000e+02,9.057300000000000351e-01
2.130000000000000000e+02,9.060099999999999820e-01
2.140000000000000000e+02,9.061500000000000110e-01
2.150000000000000000e+02,9.064299999999999580e-01
2.160000000000000000e+02,9.065900000000000070e-01
2.170000000000000000e+02,9.068399999999999794e-01
2.180000000000000000e+02,9.069899999999999629e-01
2.190000000000000000e+02,9.072099999999999609e-01
2.200000000000000000e+02,9.073299999999999699e-01
2.210000000000000000e+02,9.076300000000000479e-01
2.220000000000000000e+02,9.078199999999999603e-01
2.230000000000000000e+02,9.080300000000000038e-01
2.240000000000000000e+02,9.081399999999999473e-01
2.250000000000000000e+02,9.083299999999999708e-01
2.260000000000000000e+02,9.084600000000000453e-01
2.270000000000000000e+02,9.087899999999999867e-01
2.280000000000000000e+02,9.089599999999999902e-01
2.290000000000000000e+02,9.091799999999999882e-01
2.300000000000000000e+02,9.092900000000000427e-01
2.310000000000000000e+02,9.094799999999999551e-01
2.320000000000000000e+02,9.096100000000000296e-01
2.330000000000000000e+02,9.097699999999999676e-01
2.340000000000000000e+02,9.098399999999999821e-01
2.350000000000000000e+02,9.100700000000000456e-01
2.360000000000000000e+02,9.101700000000000346e-01
2.370000000000000000e+02,9.102999999999999980e-01
2.380000000000000000e+02,9.103999999999999870e-01
2.390000000000000000e+02,9.105600000000000360e-01
2.400000000000000000e+02,9.107300000000000395e-01
2.410000000000000000e+02,9.109899999999999665e-01
2.420000000000000000e+02,9.111099999999999755e-01
2.430000000000000000e+02,9.113200000000000189e-01
2.440000000000000000e+02,9.113900000000000334e-01
2.450000000000000000e+02,9.115400000000000169e-01
2.460000000000000000e+02,9.116400000000000059e-01
2.470000000000000000e+02,9.118100000000000094e-01
2.480000000000000000e+02,9.119599999999999929e-01
2.490000000000000000e+02,9.121500000000000163e-01
2.500000000000000000e+02,9.123200000000000198e-01
2.510000000000000000e+02,9.124499999999999833e-01
2.520000000000000000e+02,9.125699999999999923e-01
2.530000000000000000e+02,9.127699999999999703e-01
2.540000000000000000e+02,9.128899999999999793e-01
2.550000000000000000e+02,9.130700000000000482e-01
2.560000000000000000e+02,9.132400000000000517e-01
2.570000000000000000e+02,9.134400000000000297e-01
2.580000000000000000e+02,9.135299999999999532e-01
2.590000000000000000e+02,9.136900000000000022e-01
2.600000000000000000e+02,9.138199999999999656e-01
2.610000000000000000e+02,9.139000000000000457e-01
2.620000000000000000e+02,9.140099999999999891e-01
2.630000000000000000e+02,9.141799999999999926e-01
2.640000000000000000e+02,9.143200000000000216e-01
2.650000000000000000e+02,9.144099999999999451e-01
2.660000000000000000e+02,9.145499999999999741e-01
2.670000000000000000e+02,9.147100000000000231e-01
2.680000000000000000e+02,9.148399999999999865e-01
2.690000000000000000e+02,9.149500000000000410e-01
2.700000000000000000e+02,9.150899999999999590e-01
2.710000000000000000e+02,9.152799999999999825e-01
2.720000000000000000e+02,9.153999999999999915e-01
2.730000000000000000e+02,9.155299999999999550e-01
2.740000000000000000e+02,9.156100000000000350e-01
2.750000000000000000e+02,9.156699999999999839e-01
2.760000000000000000e+02,9.157499999999999529e-01
2.770000000000000000e+02,9.158800000000000274e-01
2.780000000000000000e+02,9.159599999999999964e-01
2.790000000000000000e+02,9.161000000000000254e-01
2.800000000000000000e+02,9.162299999999999889e-01
2.810000000000000000e+02,9.163700000000000179e-01
2.820000000000000000e+02,9.165100000000000469e-01
2.830000000000000000e+02,9.166900000000000048e-01
2.840000000000000000e+02,9.168300000000000338e-01
2.850000000000000000e+02,9.170500000000000318e-01
2.860000000000000000e+02,9.171599999999999753e-01
2.870000000000000000e+02,9.173000000000000043e-01
2.880000000000000000e+02,9.173499999999999988e-01
2.890000000000000000e+02,9.174499999999999877e-01
2.900000000000000000e+02,9.175600000000000422e-01
2.910000000000000000e+02,9.176999999999999602e-01
2.920000000000000000e+02,9.177600000000000202e-01
2.930000000000000000e+02,9.178800000000000292e-01
2.940000000000000000e+02,9.180300000000000127e-01
2.950000000000000000e+02,9.181599999999999762e-01
2.960000000000000000e+02,9.182500000000000107e-01
2.970000000000000000e+02,9.184499999999999886e-01
2.980000000000000000e+02,9.185499999999999776e-01
2.990000000000000000e+02,9.187499999999999556e-01
3.000000000000000000e+02,9.187699999999999756e-01
3.010000000000000000e+02,9.190000000000000391e-01
3.020000000000000000e+02,9.192000000000000171e-01
3.030000000000000000e+02,9.193500000000000005e-01
3.040000000000000000e+02,9.194299999999999695e-01
3.050000000000000000e+02,9.195600000000000440e-01
3.060000000000000000e+02,9.196600000000000330e-01
3.070000000000000000e+02,9.197600000000000220e-01
3.080000000000000000e+02,9.198499999999999455e-01
3.090000000000000000e+02,9.200099999999999945e-01
3.100000000000000000e+02,9.200599999999999890e-01
3.110000000000000000e+02,9.202000000000000179e-01
3.120000000000000000e+02,9.203200000000000269e-01
3.130000000000000000e+02,9.205900000000000194e-01
3.140000000000000000e+02,9.207400000000000029e-01
3.150000000000000000e+02,9.208899999999999864e-01
3.160000000000000000e+02,9.209600000000000009e-01
3.170000000000000000e+02,9.211799999999999988e-01
3.180000000000000000e+02,9.213000000000000078e-01
3.190000000000000000e+02,9.215299999999999603e-01
3.200000000000000000e+02,9.216499999999999693e-01
3.210000000000000000e+02,9.218800000000000328e-01
3.220000000000000000e+02,9.220099999999999962e-01
3.230000000000000000e+02,9.222099999999999742e-01
3.240000000000000000e+02,9.223900000000000432e-01
3.250000000000000000e+02,9.226799999999999446e-01
3.260000000000000000e+02,9.228399999999999936e-01
3.270000000000000000e+02,9.230500000000000371e-01
3.280000000000000000e+02,9.231200000000000516e-01
3.290000000000000000e+02,9.232500000000000151e-01
3.300000000000000000e+02,9.233999999999999986e-01
3.310000000000000000e+02,9.234900000000000331e-01
3.320000000000000000e+02,9.235799999999999566e-01
3.330000000000000000e+02,9.236900000000000110e-01
3.340000000000000000e+02,9.237800000000000455e-01
3.350000000000000000e+02,9.239800000000000235e-01
3.360000000000000000e+02,9.240599999999999925e-01
3.370000000000000000e+02,9.242599999999999705e-01
3.380000000000000000e+02,9.243500000000000050e-01
3.390000000000000000e+02,9.244999999999999885e-01
3.400000000000000000e+02,9.245400000000000285e-01
3.410000000000000000e+02,9.247100000000000319e-01
3.420000000000000000e+02,9.247699999999999809e-01
3.430000000000000000e+02,9.249300000000000299e-01
3.440000000000000000e+02,9.250000000000000444e-01
3.450000000000000000e+02,9.252000000000000224e-01
3.460000000000000000e+02,9.252399999999999514e-01
3.470000000000000000e+02,9.253900000000000459e-01
3.480000000000000000e+02,9.254599999999999493e-01
3.490000000000000000e+02,9.255600000000000493e-01
3.500000000000000000e+02,9.256199999999999983e-01
3.510000000000000000e+02,9.258300000000000418e-01
3.520000000000000000e+02,9.259699999999999598e-01
3.530000000000000000e+02,9.261599999999999833e-01
3.540000000000000000e+02,9.261899999999999578e-01
3.550000000000000000e+02,9.262899999999999467e-01
3.560000000000000000e+02,9.264000000000000012e-01
3.570000000000000000e+02,9.265700000000000047e-01
3.580000000000000000e+02,9.266499999999999737e-01
3.590000000000000000e+02,9.267900000000000027e-01
3.600000000000000000e+02,9.269100000000000117e-01
3.610000000000000000e+02,9.270399999999999752e-01
3.620000000000000000e+02,9.270899999999999697e-01
3.630000000000000000e+02,9.272099999999999786e-01
3.640000000000000000e+02,9.272799999999999931e-01
3.650000000000000000e+02,9.274099999999999566e-01
3.660000000000000000e+02,9.274799999999999711e-01
3.670000000000000000e+02,9.275999999999999801e-01
3.680000000000000000e+02,9.276799999999999491e-01
3.690000000000000000e+02,9.278300000000000436e-01
3.700000000000000000e+02,9.278800000000000381e-01
3.710000000000000000e+02,9.280399999999999761e-01
3.720000000000000000e+02,9.281099999999999905e-01
3.730000000000000000e+02,9.282399999999999540e-01
3.740000000000000000e+02,9.282899999999999485e-01
3.750000000000000000e+02,9.283900000000000485e-01
3.760000000000000000e+02,9.284299999999999775e-01
3.770000000000000000e+02,9.286200000000000010e-01
3.780000000000000000e+02,9.286900000000000155e-01
3.790000000000000000e+02,9.288600000000000190e-01
3.800000000000000000e+02,9.288999999999999480e-01
3.810000000000000000e+02,9.290699999999999514e-01
3.820000000000000000e+02,9.291300000000000114e-01
3.830000000000000000e+02,9.292700000000000404e-01
3.840000000000000000e+02,9.293200000000000349e-01
3.850000000000000000e+02,9.294799999999999729e-01
3.860000000000000000e+02,9.296100000000000474e-01
3.870000000000000000e+02,9.297800000000000509e-01
3.880000000000000000e+02,9.298600000000000199e-01
3.890000000000000000e+02,9.299500000000000544e-01
3.900000000000000000e+02,9.300300000000000233e-01
3.910000000000000000e+02,9.301099999999999923e-01
3.920000000000000000e+02,9.301599999999999868e-01
3.930000000000000000e+02,9.302700000000000413e-01
3.940000000000000000e+02,9.302899999999999503e-01
3.950000000000000000e+02,9.304299999999999793e-01
3.960000000000000000e+02,9.304900000000000393e-01
3.970000000000000000e+02,9.305799999999999628e-01
3.980000000000000000e+02,9.306400000000000228e-01
3.990000000000000000e+02,9.307299999999999462e-01
4.000000000000000000e+02,9.307999999999999607e-01
4.010000000000000000e+02,9.308899999999999952e-01
4.020000000000000000e+02,9.309500000000000552e-01
4.030000000000000000e+02,9.310500000000000442e-01
4.040000000000000000e+02,9.311599999999999877e-01
4.050000000000000000e+02,9.312899999999999512e-01
4.060000000000000000e+02,9.313599999999999657e-01
4.070000000000000000e+02,9.314799999999999747e-01
4.080000000000000000e+02,9.315400000000000347e-01
4.090000000000000000e+02,9.316699999999999982e-01
4.100000000000000000e+02,9.317100000000000382e-01
4.110000000000000000e+02,9.317999999999999616e-01
4.120000000000000000e+02,9.318800000000000416e-01
4.130000000000000000e+02,9.320000000000000506e-01
4.140000000000000000e+02,9.320199999999999596e-01
4.150000000000000000e+02,9.321300000000000141e-01
4.160000000000000000e+02,9.321599999999999886e-01
4.170000000000000000e+02,9.322700000000000431e-01
4.180000000000000000e+02,9.323399999999999466e-01
4.190000000000000000e+02,9.324500000000000011e-01
4.200000000000000000e+02,9.325099999999999500e-01
4.210000000000000000e+02,9.326299999999999590e-01
4.220000000000000000e+02,9.326999999999999735e-01
4.230000000000000000e+02,9.328899999999999970e-01
4.240000000000000000e+02,9.329800000000000315e-01
4.250000000000000000e+02,9.332099999999999840e-01
4.260000000000000000e+02,9.332399999999999585e-01
4.270000000000000000e+02,9.334099999999999620e-01
4.280000000000000000e+02,9.334599999999999564e-01
4.290000000000000000e+02,9.336100000000000509e-01
4.300000000000000000e+02,9.336999999999999744e-01
4.310000000000000000e+02,9.338600000000000234e-01
4.320000000000000000e+02,9.339300000000000379e-01
4.330000000000000000e+02,9.340500000000000469e-01
4.340000000000000000e+02,9.341399999999999704e-01
4.350000000000000000e+02,9.342399999999999594e-01
4.360000000000000000e+02,9.342599999999999794e-01
4.370000000000000000e+02,9.344299999999999828e-01
4.380000000000000000e+02,9.344700000000000228e-01
4.390000000000000000e+02,9.345499999999999918e-01
4.400000000000000000e+02,9.346200000000000063e-01
4.410000000000000000e+02,9.347299999999999498e-01
4.420000000000000000e+02,9.348199999999999843e-01
4.430000000000000000e+02,9.349100000000000188e-01
4.440000000000000000e+02,9.349499999999999478e-01
4.450000000000000000e+02,9.350000000000000533e-01
4.460000000000000000e+02,9.350300000000000278e-01
4.470000000000000000e+02,9.351300000000000168e-01
4.480000000000000000e+02,9.351699999999999458e-01
4.490000000000000000e+02,9.352700000000000458e-01
4.500000000000000000e+02,9.353000000000000203e-01
4.510000000000000000e+02,9.354799999999999782e-01
4.520000000000000000e+02,9.355499999999999927e-01
4.530000000000000000e+02,9.356999999999999762e-01
4.540000000000000000e+02,9.357100000000000417e-01
4.550000000000000000e+02,9.358300000000000507e-01
4.560000000000000000e+02,9.358499999999999597e-01
4.570000000000000000e+02,9.359699999999999687e-01
4.580000000000000000e+02,9.360199999999999632e-01
4.590000000000000000e+02,9.360899999999999777e-01
4.600000000000000000e+02,9.361800000000000122e-01
4.610000000000000000e+02,9.362800000000000011e-01
4.620000000000000000e+02,9.363099999999999756e-01
4.630000000000000000e+02,9.364099999999999646e-01
4.640000000000000000e+02,9.364799999999999791e-01
4.650000000000000000e+02,9.365900000000000336e-01
4.660000000000000000e+02,9.366400000000000281e-01
4.670000000000000000e+02,9.367100000000000426e-01
4.680000000000000000e+02,9.367299999999999516e-01
4.690000000000000000e+02,9.367900000000000116e-01
4.700000000000000000e+02,9.368499999999999606e-01
4.710000000000000000e+02,9.369699999999999696e-01
4.720000000000000000e+02,9.370000000000000551e-01
4.730000000000000000e+02,9.370899999999999785e-01
4.740000000000000000e+02,9.371099999999999985e-01
4.750000000000000000e+02,9.371899999999999675e-01
4.760000000000000000e+02,9.372000000000000330e-01
4.770000000000000000e+02,9.373000000000000220e-01
4.780000000000000000e+02,9.373399999999999510e-01
4.790000000000000000e+02,9.374299999999999855e-01
4.800000000000000000e+02,9.374700000000000255e-01
4.810000000000000000e+02,9.375599999999999490e-01
4.820000000000000000e+02,9.375900000000000345e-01
4.830000000000000000e+02,9.376900000000000235e-01
4.840000000000000000e+02,9.377400000000000180e-01
4.850000000000000000e+02,9.378400000000000070e-01
4.860000000000000000e+02,9.378600000000000270e-01
4.870000000000000000e+02,9.379300000000000415e-01
4.880000000000000000e+02,9.379600000000000160e-01
4.890000000000000000e+02,9.380199999999999649e-01
4.900000000000000000e+02,9.380899999999999794e-01
4.910000000000000000e+02,9.381300000000000194e-01
4.920000000000000000e+02,9.382099999999999884e-01
4.930000000000000000e+02,9.383899999999999464e-01
4.940000000000000000e+02,9.384099999999999664e-01
4.950000000000000000e+02,9.384799999999999809e-01
4.960000000000000000e+02,9.385400000000000409e-01
4.970000000000000000e+02,9.386499999999999844e-01
4.980000000000000000e+02,9.386700000000000044e-01
4.990000000000000000e+02,9.387400000000000189e-01
5.000000000000000000e+02,9.387999999999999678e-01
5.010000000000000000e+02,9.388499999999999623e-01
5.020000000000000000e+02,9.388600000000000279e-01
5.030000000000000000e+02,9.389199999999999768e-01
5.040000000000000000e+02,9.389699999999999713e-01
5.050000000000000000e+02,9.390600000000000058e-01
5.060000000000000000e+02,9.391000000000000458e-01
5.070000000000000000e+02,9.391599999999999948e-01
5.080000000000000000e+02,9.392200000000000548e-01
5.090000000000000000e+02,9.393299999999999983e-01
5.100000000000000000e+02,9.393599999999999728e-01
5.110000000000000000e+02,9.394299999999999873e-01
5.120000000000000000e+02,9.394599999999999618e-01
5.130000000000000000e+02,9.395499999999999963e-01
5.140000000000000000e+02,9.395900000000000363e-01
5.150000000000000000e+02,9.396400000000000308e-01
5.160000000000000000e+02,9.396900000000000253e-01
5.170000000000000000e+02,9.397699999999999942e-01
5.180000000000000000e+02,9.397900000000000142e-01
5.190000000000000000e+02,9.398300000000000542e-01
5.200000000000000000e+02,9.398600000000000287e-01
5.210000000000000000e+02,9.399699999999999722e-01
5.220000000000000000e+02,9.399899999999999922e-01
5.230000000000000000e+02,9.399999999999999467e-01
5.240000000000000000e+02,9.400100000000000122e-01
5.250000000000000000e+02,9.400600000000000067e-01
5.260000000000000000e+02,9.401199999999999557e-01
5.270000000000000000e+02,9.401699999999999502e-01
5.280000000000000000e+02,9.402000000000000357e-01
5.290000000000000000e+02,9.402300000000000102e-01
5.300000000000000000e+02,9.402599999999999847e-01
5.310000000000000000e+02,9.403399999999999537e-01
5.320000000000000000e+02,9.403599999999999737e-01
5.330000000000000000e+02,9.404200000000000337e-01
5.340000000000000000e+02,9.404299999999999882e-01
5.350000000000000000e+02,9.405000000000000027e-01
5.360000000000000000e+02,9.405099999999999572e-01
5.370000000000000000e+02,9.405799999999999716e-01
5.380000000000000000e+02,9.405999999999999917e-01
5.390000000000000000e+02,9.406900000000000261e-01
5.400000000000000000e+02,9.407200000000000006e-01
5.410000000000000000e+02,9.407699999999999951e-01
5.420000000000000000e+02,9.407799999999999496e-01
5.430000000000000000e+02,9.408100000000000351e-01
5.440000000000000000e+02,9.408300000000000551e-01
5.450000000000000000e+02,9.408800000000000496e-01
5.460000000000000000e+02,9.409100000000000241e-01
5.470000000000000000e+02,9.409600000000000186e-01
5.480000000000000000e+02,9.409899999999999931e-01
5.490000000000000000e+02,9.410899999999999821e-01
5.510000000000000000e+02,9.411000000000000476e-01
5.520000000000000000e+02,9.411399999999999766e-01
5.530000000000000000e+02,9.411899999999999711e-01
5.540000000000000000e+02,9.412199999999999456e-01
5.550000000000000000e+02,9.412700000000000511e-01
5.560000000000000000e+02,9.413000000000000256e-01
5.570000000000000000e+02,9.413399999999999546e-01
5.580000000000000000e+02,9.413799999999999946e-01
5.590000000000000000e+02,9.414299999999999891e-01
5.600000000000000000e+02,9.414500000000000091e-01
5.610000000000000000e+02,9.414599999999999635e-01
5.620000000000000000e+02,9.414700000000000291e-01
5.630000000000000000e+02,9.415000000000000036e-01
5.640000000000000000e+02,9.415099999999999580e-01
5.650000000000000000e+02,9.415599999999999525e-01
5.660000000000000000e+02,9.415900000000000380e-01
5.670000000000000000e+02,9.416400000000000325e-01
5.680000000000000000e+02,9.416499999999999870e-01
5.690000000000000000e+02,9.416900000000000270e-01
5.700000000000000000e+02,9.417299999999999560e-01
5.710000000000000000e+02,9.418400000000000105e-01
5.720000000000000000e+02,9.418499999999999650e-01
5.730000000000000000e+02,9.419399999999999995e-01
5.740000000000000000e+02,9.419600000000000195e-01
5.750000000000000000e+02,9.420300000000000340e-01
5.760000000000000000e+02,9.420600000000000085e-01
5.770000000000000000e+02,9.421199999999999575e-01
5.780000000000000000e+02,9.421300000000000230e-01
5.790000000000000000e+02,9.421899999999999720e-01
5.800000000000000000e+02,9.422000000000000375e-01
5.810000000000000000e+02,9.422399999999999665e-01
5.820000000000000000e+02,9.422800000000000065e-01
5.830000000000000000e+02,9.423599999999999755e-01
5.840000000000000000e+02,9.423700000000000410e-01
5.850000000000000000e+02,9.424099999999999699e-01
5.860000000000000000e+02,9.424200000000000355e-01
5.870000000000000000e+02,9.424599999999999644e-01
5.880000000000000000e+02,9.424900000000000500e-01
5.890000000000000000e+02,9.425599999999999534e-01
5.900000000000000000e+02,9.425999999999999934e-01
5.910000000000000000e+02,9.426799999999999624e-01
5.920000000000000000e+02,9.427600000000000424e-01
5.930000000000000000e+02,9.427900000000000169e-01
5.940000000000000000e+02,9.428299999999999459e-01
5.950000000000000000e+02,9.428800000000000514e-01
5.960000000000000000e+02,9.428900000000000059e-01
5.970000000000000000e+02,9.429400000000000004e-01
5.980000000000000000e+02,9.430100000000000149e-01
5.990000000000000000e+02,9.430600000000000094e-01
6.000000000000000000e+02,9.431199999999999584e-01
6.010000000000000000e+02,9.431699999999999529e-01
6.020000000000000000e+02,9.432199999999999473e-01
6.030000000000000000e+02,9.433399999999999563e-01
6.040000000000000000e+02,9.434099999999999708e-01
6.050000000000000000e+02,9.434799999999999853e-01
6.060000000000000000e+02,9.435200000000000253e-01
6.070000000000000000e+02,9.436400000000000343e-01
6.080000000000000000e+02,9.436600000000000543e-01
6.090000000000000000e+02,9.436999999999999833e-01
6.100000000000000000e+02,9.437499999999999778e-01
6.110000000000000000e+02,9.437799999999999523e-01
6.120000000000000000e+02,9.437900000000000178e-01
6.130000000000000000e+02,9.438100000000000378e-01
6.140000000000000000e+02,9.438199999999999923e-01
6.150000000000000000e+02,9.438999999999999613e-01
6.160000000000000000e+02,9.439400000000000013e-01
6.170000000000000000e+02,9.439699999999999758e-01
6.180000000000000000e+02,9.440100000000000158e-01
6.190000000000000000e+02,9.440800000000000303e-01
6.200000000000000000e+02,9.441000000000000503e-01
6.210000000000000000e+02,9.441500000000000448e-01
6.220000000000000000e+02,9.441599999999999993e-01
6.230000000000000000e+02,9.442700000000000538e-01
6.240000000000000000e+02,9.443000000000000282e-01
6.250000000000000000e+02,9.443700000000000427e-01
6.260000000000000000e+02,9.444099999999999717e-01
6.270000000000000000e+02,9.444500000000000117e-01
6.280000000000000000e+02,9.444900000000000517e-01
6.290000000000000000e+02,9.445599999999999552e-01
6.300000000000000000e+02,9.446499999999999897e-01
6.310000000000000000e+02,9.447200000000000042e-01
6.320000000000000000e+02,9.447400000000000242e-01
6.330000000000000000e+02,9.447999999999999732e-01
6.340000000000000000e+02,9.448199999999999932e-01
6.350000000000000000e+02,9.448499999999999677e-01
6.360000000000000000e+02,9.448699999999999877e-01
6.370000000000000000e+02,9.449400000000000022e-01
6.380000000000000000e+02,9.449800000000000422e-01
6.390000000000000000e+02,9.450399999999999912e-01
6.400000000000000000e+02,9.450800000000000312e-01
6.410000000000000000e+02,9.451600000000000001e-01
6.420000000000000000e+02,9.452099999999999946e-01
6.430000000000000000e+02,9.453200000000000491e-01
6.440000000000000000e+02,9.454000000000000181e-01
6.450000000000000000e+02,9.454700000000000326e-01
6.460000000000000000e+02,9.455200000000000271e-01
6.470000000000000000e+02,9.456200000000000161e-01
6.480000000000000000e+02,9.456700000000000106e-01
6.490000000000000000e+02,9.457100000000000506e-01
6.500000000000000000e+02,9.457600000000000451e-01
6.510000000000000000e+02,9.458600000000000341e-01
6.520000000000000000e+02,9.458800000000000541e-01
6.530000000000000000e+02,9.459999999999999520e-01
6.540000000000000000e+02,9.460899999999999865e-01
6.550000000000000000e+02,9.461600000000000010e-01
6.560000000000000000e+02,9.462199999999999500e-01
6.570000000000000000e+02,9.462699999999999445e-01
6.580000000000000000e+02,9.463399999999999590e-01
6.590000000000000000e+02,9.464200000000000390e-01
6.600000000000000000e+02,9.465099999999999625e-01
6.610000000000000000e+02,9.466499999999999915e-01
6.620000000000000000e+02,9.466799999999999660e-01
6.630000000000000000e+02,9.467999999999999750e-01
6.640000000000000000e+02,9.468499999999999694e-01
6.650000000000000000e+02,9.469499999999999584e-01
6.660000000000000000e+02,9.469899999999999984e-01
6.670000000000000000e+02,9.470600000000000129e-01
6.680000000000000000e+02,9.471300000000000274e-01
6.690000000000000000e+02,9.472199999999999509e-01
6.700000000000000000e+02,9.473000000000000309e-01
6.710000000000000000e+02,9.474200000000000399e-01
6.720000000000000000e+02,9.474299999999999944e-01
6.730000000000000000e+02,9.475000000000000089e-01
6.740000000000000000e+02,9.475299999999999834e-01
6.750000000000000000e+02,9.475999999999999979e-01
6.760000000000000000e+02,9.476099999999999524e-01
6.770000000000000000e+02,9.476799999999999669e-01
6.780000000000000000e+02,9.477100000000000524e-01
6.790000000000000000e+02,9.477400000000000269e-01
6.800000000000000000e+02,9.477600000000000469e-01
6.810000000000000000e+02,9.478199999999999958e-01
6.820000000000000000e+02,9.478400000000000158e-01
6.830000000000000000e+02,9.479600000000000248e-01
6.840000000000000000e+02,9.480100000000000193e-01
6.850000000000000000e+02,9.480800000000000338e-01
6.860000000000000000e+02,9.481000000000000538e-01
6.870000000000000000e+02,9.481699999999999573e-01
6.880000000000000000e+02,9.482000000000000428e-01
6.890000000000000000e+02,9.482399999999999718e-01
6.900000000000000000e+02,9.482599999999999918e-01
6.910000000000000000e+02,9.483399999999999608e-01
6.920000000000000000e+02,9.483700000000000463e-01
6.930000000000000000e+02,9.484099999999999753e-01
6.940000000000000000e+02,9.484599999999999698e-01
6.950000000000000000e+02,9.485000000000000098e-01
6.960000000000000000e+02,9.485099999999999643e-01
6.970000000000000000e+02,9.485799999999999788e-01
6.980000000000000000e+02,9.486200000000000188e-01
6.990000000000000000e+02,9.486900000000000333e-01
7.000000000000000000e+02,9.487400000000000277e-01
7.010000000000000000e+02,9.487499999999999822e-01
7.020000000000000000e+02,9.487900000000000222e-01
7.030000000000000000e+02,9.488499999999999712e-01
7.040000000000000000e+02,9.488799999999999457e-01
7.050000000000000000e+02,9.489199999999999857e-01
7.060000000000000000e+02,9.489699999999999802e-01
7.070000000000000000e+02,9.490199999999999747e-01
7.080000000000000000e+02,9.490499999999999492e-01
7.090000000000000000e+02,9.491000000000000547e-01
7.100000000000000000e+02,9.491300000000000292e-01
7.110000000000000000e+02,9.491600000000000037e-01
7.120000000000000000e+02,9.492099999999999982e-01
7.130000000000000000e+02,9.492300000000000182e-01
7.140000000000000000e+02,9.492699999999999472e-01
7.150000000000000000e+02,9.493399999999999617e-01
7.160000000000000000e+02,9.493599999999999817e-01
7.170000000000000000e+02,9.493899999999999562e-01
7.190000000000000000e+02,9.494599999999999707e-01
7.200000000000000000e+02,9.494799999999999907e-01
7.210000000000000000e+02,9.495200000000000307e-01
7.220000000000000000e+02,9.495500000000000052e-01
7.230000000000000000e+02,9.496099999999999541e-01
7.240000000000000000e+02,9.496299999999999741e-01
7.250000000000000000e+02,9.496700000000000141e-01
7.260000000000000000e+02,9.496999999999999886e-01
7.270000000000000000e+02,9.497499999999999831e-01
7.290000000000000000e+02,9.498199999999999976e-01
7.300000000000000000e+02,9.498499999999999721e-01
7.310000000000000000e+02,9.498900000000000121e-01
7.320000000000000000e+02,9.499199999999999866e-01
7.330000000000000000e+02,9.499499999999999611e-01
7.340000000000000000e+02,9.499600000000000266e-01
7.350000000000000000e+02,9.499999999999999556e-01
7.360000000000000000e+02,9.500100000000000211e-01
7.370000000000000000e+02,9.500499999999999501e-01
7.380000000000000000e+02,9.500600000000000156e-01
7.390000000000000000e+02,9.500800000000000356e-01
7.400000000000000000e+02,9.501199999999999646e-01
7.410000000000000000e+02,9.501899999999999791e-01
7.420000000000000000e+02,9.502199999999999536e-01
7.430000000000000000e+02,9.502500000000000391e-01
7.440000000000000000e+02,9.502800000000000136e-01
7.450000000000000000e+02,9.503000000000000336e-01
7.460000000000000000e+02,9.503200000000000536e-01
7.470000000000000000e+02,9.503500000000000281e-01
7.480000000000000000e+02,9.503599999999999826e-01
7.490000000000000000e+02,9.504099999999999770e-01
7.500000000000000000e+02,9.504599999999999715e-01
7.510000000000000000e+02,9.505099999999999660e-01
7.520000000000000000e+02,9.505200000000000315e-01
7.530000000000000000e+02,9.505299999999999860e-01
7.540000000000000000e+02,9.505500000000000060e-01
7.550000000000000000e+02,9.506299999999999750e-01
7.570000000000000000e+02,9.506599999999999495e-01
7.580000000000000000e+02,9.506700000000000150e-01
7.590000000000000000e+02,9.507200000000000095e-01
7.600000000000000000e+02,9.507299999999999640e-01
7.610000000000000000e+02,9.507600000000000495e-01
7.620000000000000000e+02,9.507799999999999585e-01
7.630000000000000000e+02,9.508400000000000185e-01
7.640000000000000000e+02,9.508499999999999730e-01
7.650000000000000000e+02,9.509300000000000530e-01
7.660000000000000000e+02,9.509400000000000075e-01
7.670000000000000000e+02,9.509900000000000020e-01
7.680000000000000000e+02,9.510100000000000220e-01
7.690000000000000000e+02,9.510600000000000165e-01
7.700000000000000000e+02,9.510899999999999910e-01
7.710000000000000000e+02,9.511300000000000310e-01
7.730000000000000000e+02,9.511699999999999600e-01
7.740000000000000000e+02,9.512000000000000455e-01
7.750000000000000000e+02,9.512599999999999945e-01
7.760000000000000000e+02,9.512899999999999689e-01
7.770000000000000000e+02,9.513200000000000545e-01
7.780000000000000000e+02,9.513399999999999634e-01
7.790000000000000000e+02,9.513800000000000034e-01
7.800000000000000000e+02,9.513899999999999579e-01
7.810000000000000000e+02,9.514200000000000434e-01
7.820000000000000000e+02,9.514599999999999724e-01
7.830000000000000000e+02,9.515299999999999869e-01
7.840000000000000000e+02,9.515599999999999614e-01
7.850000000000000000e+02,9.516400000000000414e-01
7.860000000000000000e+02,9.516499999999999959e-01
7.870000000000000000e+02,9.516900000000000359e-01
7.880000000000000000e+02,9.517099999999999449e-01
7.890000000000000000e+02,9.517400000000000304e-01
7.900000000000000000e+02,9.517499999999999849e-01
7.910000000000000000e+02,9.517900000000000249e-01
7.920000000000000000e+02,9.518400000000000194e-01
7.930000000000000000e+02,9.518999999999999684e-01
7.940000000000000000e+02,9.519300000000000539e-01
7.950000000000000000e+02,9.520100000000000229e-01
7.960000000000000000e+02,9.520199999999999774e-01
7.970000000000000000e+02,9.520899999999999919e-01
7.980000000000000000e+02,9.520999999999999464e-01
7.990000000000000000e+02,9.521500000000000519e-01
8.000000000000000000e+02,9.521600000000000064e-01
8.010000000000000000e+02,9.522300000000000209e-01
8.020000000000000000e+02,9.522399999999999753e-01
8.030000000000000000e+02,9.523099999999999898e-01
8.040000000000000000e+02,9.523200000000000554e-01
8.050000000000000000e+02,9.524000000000000243e-01
8.060000000000000000e+02,9.524299999999999988e-01
8.070000000000000000e+02,9.525000000000000133e-01
8.080000000000000000e+02,9.525400000000000533e-01
8.090000000000000000e+02,9.526099999999999568e-01
8.110000000000000000e+02,9.526999999999999913e-01
8.120000000000000000e+02,9.527099999999999458e-01
8.130000000000000000e+02,9.528100000000000458e-01
8.140000000000000000e+02,9.528400000000000203e-01
8.150000000000000000e+02,9.528999999999999693e-01
8.160000000000000000e+02,9.529300000000000548e-01
8.170000000000000000e+02,9.529600000000000293e-01
8.180000000000000000e+02,9.529800000000000493e-01
8.190000000000000000e+02,9.530300000000000438e-01
8.200000000000000000e+02,9.530499999999999527e-01
8.210000000000000000e+02,9.530999999999999472e-01
8.220000000000000000e+02,9.531199999999999672e-01
8.230000000000000000e+02,9.532500000000000417e-01
8.240000000000000000e+02,9.532800000000000162e-01
8.250000000000000000e+02,9.533300000000000107e-01
8.260000000000000000e+02,9.533500000000000307e-01
8.270000000000000000e+02,9.533899999999999597e-01
8.280000000000000000e+02,9.534000000000000252e-01
8.290000000000000000e+02,9.534399999999999542e-01
8.300000000000000000e+02,9.534599999999999742e-01
8.310000000000000000e+02,9.535099999999999687e-01
8.320000000000000000e+02,9.535299999999999887e-01
8.330000000000000000e+02,9.535599999999999632e-01
8.340000000000000000e+02,9.535900000000000487e-01
8.350000000000000000e+02,9.536200000000000232e-01
8.360000000000000000e+02,9.536599999999999522e-01
8.370000000000000000e+02,9.536999999999999922e-01
8.380000000000000000e+02,9.537099999999999467e-01
8.390000000000000000e+02,9.537400000000000322e-01
8.400000000000000000e+02,9.537600000000000522e-01
8.410000000000000000e+02,9.537999999999999812e-01
8.420000000000000000e+02,9.538299999999999557e-01
8.430000000000000000e+02,9.538499999999999757e-01
8.440000000000000000e+02,9.538600000000000412e-01
8.450000000000000000e+02,9.538900000000000157e-01
8.460000000000000000e+02,9.539100000000000357e-01
8.470000000000000000e+02,9.539400000000000102e-01
8.480000000000000000e+02,9.539499999999999647e-01
8.490000000000000000e+02,9.539900000000000047e-01
8.500000000000000000e+02,9.539999999999999591e-01
8.510000000000000000e+02,9.540300000000000447e-01
8.520000000000000000e+02,9.540399999999999991e-01
8.530000000000000000e+02,9.540699999999999736e-01
8.540000000000000000e+02,9.540800000000000392e-01
8.550000000000000000e+02,9.541100000000000136e-01
8.560000000000000000e+02,9.541199999999999681e-01
8.570000000000000000e+02,9.541500000000000536e-01
8.580000000000000000e+02,9.541699999999999626e-01
8.590000000000000000e+02,9.542199999999999571e-01
8.600000000000000000e+02,9.542300000000000226e-01
8.610000000000000000e+02,9.542599999999999971e-01
8.620000000000000000e+02,9.542699999999999516e-01
8.630000000000000000e+02,9.543099999999999916e-01
8.640000000000000000e+02,9.543199999999999461e-01
8.650000000000000000e+02,9.543399999999999661e-01
8.660000000000000000e+02,9.543500000000000316e-01
8.670000000000000000e+02,9.543800000000000061e-01
8.680000000000000000e+02,9.543899999999999606e-01
8.690000000000000000e+02,9.544200000000000461e-01
8.700000000000000000e+02,9.544300000000000006e-01
8.710000000000000000e+02,9.544500000000000206e-01
8.720000000000000000e+02,9.544599999999999751e-01
8.730000000000000000e+02,9.545000000000000151e-01
8.740000000000000000e+02,9.545299999999999896e-01
8.750000000000000000e+02,9.545500000000000096e-01
8.760000000000000000e+02,9.545599999999999641e-01
8.770000000000000000e+02,9.545700000000000296e-01
8.790000000000000000e+02,9.545900000000000496e-01
8.810000000000000000e+02,9.546400000000000441e-01
8.820000000000000000e+02,9.546700000000000186e-01
8.830000000000000000e+02,9.547099999999999476e-01
8.850000000000000000e+02,9.547900000000000276e-01
8.870000000000000000e+02,9.548200000000000021e-01
8.880000000000000000e+02,9.548400000000000221e-01
8.890000000000000000e+02,9.548600000000000421e-01
8.900000000000000000e+02,9.548699999999999966e-01
8.910000000000000000e+02,9.549400000000000110e-01
8.920000000000000000e+02,9.549499999999999655e-01
8.930000000000000000e+02,9.549800000000000511e-01
8.940000000000000000e+02,9.549900000000000055e-01
8.950000000000000000e+02,9.550600000000000200e-01
8.960000000000000000e+02,9.550699999999999745e-01
8.970000000000000000e+02,9.550899999999999945e-01
8.990000000000000000e+02,9.550999999999999490e-01
9.000000000000000000e+02,9.551100000000000145e-01
9.010000000000000000e+02,9.551300000000000345e-01
9.020000000000000000e+02,9.551500000000000545e-01
9.030000000000000000e+02,9.551899999999999835e-01
9.040000000000000000e+02,9.552300000000000235e-01
9.050000000000000000e+02,9.552399999999999780e-01
9.060000000000000000e+02,9.552599999999999980e-01
9.070000000000000000e+02,9.552800000000000180e-01
9.080000000000000000e+02,9.553000000000000380e-01
9.090000000000000000e+02,9.553199999999999470e-01
9.100000000000000000e+02,9.553399999999999670e-01
9.110000000000000000e+02,9.553599999999999870e-01
9.130000000000000000e+02,9.553700000000000525e-01
9.140000000000000000e+02,9.553899999999999615e-01
9.150000000000000000e+02,9.554399999999999560e-01
9.170000000000000000e+02,9.555200000000000360e-01
9.190000000000000000e+02,9.555700000000000305e-01
9.200000000000000000e+02,9.556000000000000050e-01
9.210000000000000000e+02,9.556200000000000250e-01
9.220000000000000000e+02,9.556299999999999795e-01
9.230000000000000000e+02,9.556400000000000450e-01
9.240000000000000000e+02,9.556900000000000395e-01
9.250000000000000000e+02,9.557099999999999485e-01
9.260000000000000000e+02,9.557400000000000340e-01
9.270000000000000000e+02,9.557999999999999829e-01
9.280000000000000000e+02,9.558200000000000029e-01
9.290000000000000000e+02,9.558699999999999974e-01
9.310000000000000000e+02,9.559199999999999919e-01
9.320000000000000000e+02,9.559299999999999464e-01
9.330000000000000000e+02,9.559600000000000319e-01
9.340000000000000000e+02,9.559900000000000064e-01
9.350000000000000000e+02,9.560100000000000264e-01
9.360000000000000000e+02,9.560300000000000464e-01
9.370000000000000000e+02,9.560400000000000009e-01
9.380000000000000000e+02,9.560499999999999554e-01
9.390000000000000000e+02,9.560800000000000409e-01
9.400000000000000000e+02,9.560899999999999954e-01
9.410000000000000000e+02,9.561199999999999699e-01
9.420000000000000000e+02,9.561300000000000354e-01
9.430000000000000000e+02,9.561399999999999899e-01
9.440000000000000000e+02,9.561500000000000554e-01
9.460000000000000000e+02,9.561600000000000099e-01
9.470000000000000000e+02,9.561699999999999644e-01
9.480000000000000000e+02,9.562000000000000499e-01
9.490000000000000000e+02,9.562100000000000044e-01
9.510000000000000000e+02,9.562199999999999589e-01
9.520000000000000000e+02,9.562399999999999789e-01
9.530000000000000000e+02,9.562899999999999734e-01
9.550000000000000000e+02,9.563199999999999479e-01
9.560000000000000000e+02,9.563399999999999679e-01
9.570000000000000000e+02,9.563599999999999879e-01
9.580000000000000000e+02,9.563700000000000534e-01
9.590000000000000000e+02,9.563800000000000079e-01
9.600000000000000000e+02,9.564000000000000279e-01
9.610000000000000000e+02,9.564200000000000479e-01
9.650000000000000000e+02,9.564500000000000224e-01
9.670000000000000000e+02,9.564799999999999969e-01
9.680000000000000000e+02,9.565099999999999714e-01
9.690000000000000000e+02,9.565399999999999459e-01
9.700000000000000000e+02,9.565599999999999659e-01
9.710000000000000000e+02,9.565900000000000514e-01
9.720000000000000000e+02,9.566000000000000059e-01
9.740000000000000000e+02,9.566099999999999604e-01
9.750000000000000000e+02,9.566299999999999804e-01
9.760000000000000000e+02,9.566500000000000004e-01
9.770000000000000000e+02,9.566700000000000204e-01
9.780000000000000000e+02,9.566900000000000404e-01
9.810000000000000000e+02,9.566999999999999948e-01
9.820000000000000000e+02,9.567099999999999493e-01
9.850000000000000000e+02,9.567299999999999693e-01
9.860000000000000000e+02,9.567400000000000349e-01
9.870000000000000000e+02,9.567499999999999893e-01
9.880000000000000000e+02,9.567700000000000093e-01
9.890000000000000000e+02,9.567799999999999638e-01
9.900000000000000000e+02,9.567900000000000293e-01
9.910000000000000000e+02,9.567999999999999838e-01
9.920000000000000000e+02,9.568200000000000038e-01
9.930000000000000000e+02,9.568299999999999583e-01
9.940000000000000000e+02,9.568499999999999783e-01
9.950000000000000000e+02,9.568600000000000438e-01
1.000000000000000000e+03,9.568900000000000183e-01
1.002000000000000000e+03,9.568999999999999728e-01
1.003000000000000000e+03,9.569299999999999473e-01
1.004000000000000000e+03,9.569499999999999673e-01
1.007000000000000000e+03,9.569600000000000328e-01
1.009000000000000000e+03,9.569699999999999873e-01
1.011000000000000000e+03,9.570100000000000273e-01
1.012000000000000000e+03,9.570199999999999818e-01
1.014000000000000000e+03,9.570300000000000473e-01
1.015000000000000000e+03,9.570800000000000418e-01
1.017000000000000000e+03,9.570999999999999508e-01
1.018000000000000000e+03,9.571100000000000163e-01
1.019000000000000000e+03,9.571300000000000363e-01
1.021000000000000000e+03,9.571399999999999908e-01
1.022000000000000000e+03,9.571800000000000308e-01
1.023000000000000000e+03,9.572000000000000508e-01
1.024000000000000000e+03,9.572100000000000053e-01
1.025000000000000000e+03,9.572500000000000453e-01
1.026000000000000000e+03,9.572599999999999998e-01
1.027000000000000000e+03,9.572699999999999543e-01
1.028000000000000000e+03,9.572899999999999743e-01
1.029000000000000000e+03,9.573199999999999488e-01
1.030000000000000000e+03,9.573399999999999688e-01
1.031000000000000000e+03,9.573700000000000543e-01
1.032000000000000000e+03,9.573800000000000088e-01
1.034000000000000000e+03,9.573899999999999633e-01
1.036000000000000000e+03,9.574200000000000488e-01
1.037000000000000000e+03,9.574700000000000433e-01
1.038000000000000000e+03,9.575099999999999723e-01
1.039000000000000000e+03,9.575399999999999467e-01
1.041000000000000000e+03,9.575500000000000123e-01
1.042000000000000000e+03,9.575599999999999667e-01
1.044000000000000000e+03,9.575700000000000323e-01
1.045000000000000000e+03,9.575900000000000523e-01
1.046000000000000000e+03,9.576000000000000068e-01
1.047000000000000000e+03,9.576200000000000268e-01
1.048000000000000000e+03,9.576500000000000012e-01
1.049000000000000000e+03,9.576700000000000212e-01
1.050000000000000000e+03,9.576999999999999957e-01
1.051000000000000000e+03,9.577299999999999702e-01
1.052000000000000000e+03,9.577499999999999902e-01
1.053000000000000000e+03,9.577599999999999447e-01
1.054000000000000000e+03,9.577799999999999647e-01
1.055000000000000000e+03,9.577999999999999847e-01
1.057000000000000000e+03,9.578200000000000047e-01
1.058000000000000000e+03,9.578299999999999592e-01
1.059000000000000000e+03,9.578499999999999792e-01
1.060000000000000000e+03,9.578600000000000447e-01
1.061000000000000000e+03,9.578699999999999992e-01
1.063000000000000000e+03,9.578900000000000192e-01
1.065000000000000000e+03,9.579100000000000392e-01
1.066000000000000000e+03,9.579199999999999937e-01
1.067000000000000000e+03,9.579299999999999482e-01
1.069000000000000000e+03,9.579499999999999682e-01
1.071000000000000000e+03,9.579600000000000337e-01
1.072000000000000000e+03,9.579900000000000082e-01
1.074000000000000000e+03,9.580100000000000282e-01
1.075000000000000000e+03,9.580199999999999827e-01
1.077000000000000000e+03,9.580400000000000027e-01
1.078000000000000000e+03,9.580499999999999572e-01
1.079000000000000000e+03,9.580600000000000227e-01
1.082000000000000000e+03,9.580699999999999772e-01
1.084000000000000000e+03,9.581100000000000172e-01
1.085000000000000000e+03,9.581499999999999462e-01
1.086000000000000000e+03,9.581600000000000117e-01
1.087000000000000000e+03,9.581800000000000317e-01
1.089000000000000000e+03,9.581899999999999862e-01
1.090000000000000000e+03,9.582100000000000062e-01
1.091000000000000000e+03,9.582199999999999607e-01
1.095000000000000000e+03,9.582300000000000262e-01
1.097000000000000000e+03,9.582399999999999807e-01
1.098000000000000000e+03,9.582600000000000007e-01
1.100000000000000000e+03,9.582699999999999552e-01
1.103000000000000000e+03,9.582800000000000207e-01
1.104000000000000000e+03,9.583000000000000407e-01
1.105000000000000000e+03,9.583199999999999497e-01
1.106000000000000000e+03,9.583500000000000352e-01
1.107000000000000000e+03,9.583599999999999897e-01
1.111000000000000000e+03,9.583800000000000097e-01
1.112000000000000000e+03,9.583899999999999642e-01
1.114000000000000000e+03,9.584099999999999842e-01
1.115000000000000000e+03,9.584300000000000042e-01
1.116000000000000000e+03,9.584399999999999586e-01
1.117000000000000000e+03,9.584500000000000242e-01
1.118000000000000000e+03,9.584599999999999786e-01
1.120000000000000000e+03,9.584700000000000442e-01
1.121000000000000000e+03,9.584899999999999531e-01
1.122000000000000000e+03,9.585099999999999731e-01
1.124000000000000000e+03,9.585299999999999931e-01
1.125000000000000000e+03,9.585700000000000331e-01
1.126000000000000000e+03,9.586099999999999621e-01
1.127000000000000000e+03,9.586200000000000276e-01
1.129000000000000000e+03,9.586299999999999821e-01
1.130000000000000000e+03,9.586400000000000476e-01
1.131000000000000000e+03,9.586599999999999566e-01
1.132000000000000000e+03,9.586799999999999766e-01
1.133000000000000000e+03,9.586999999999999966e-01
1.134000000000000000e+03,9.587200000000000166e-01
1.135000000000000000e+03,9.587400000000000366e-01
1.136000000000000000e+03,9.587599999999999456e-01
1.137000000000000000e+03,9.587900000000000311e-01
1.138000000000000000e+03,9.588200000000000056e-01
1.139000000000000000e+03,9.588499999999999801e-01
1.140000000000000000e+03,9.588700000000000001e-01
1.141000000000000000e+03,9.588999999999999746e-01
1.142000000000000000e+03,9.589499999999999691e-01
1.143000000000000000e+03,9.589699999999999891e-01
1.144000000000000000e+03,9.589800000000000546e-01
1.145000000000000000e+03,9.590199999999999836e-01
1.146000000000000000e+03,9.590400000000000036e-01
1.147000000000000000e+03,9.590800000000000436e-01
1.148000000000000000e+03,9.590899999999999981e-01
1.149000000000000000e+03,9.590999999999999526e-01
1.151000000000000000e+03,9.591300000000000381e-01
1.152000000000000000e+03,9.591600000000000126e-01
1.153000000000000000e+03,9.591899999999999871e-01
1.154000000000000000e+03,9.592100000000000071e-01
1.157000000000000000e+03,9.592199999999999616e-01
1.158000000000000000e+03,9.592399999999999816e-01
1.161000000000000000e+03,9.592699999999999561e-01
1.162000000000000000e+03,9.592800000000000216e-01
1.163000000000000000e+03,9.593099999999999961e-01
1.165000000000000000e+03,9.593300000000000161e-01
1.166000000000000000e+03,9.593399999999999705e-01
1.168000000000000000e+03,9.593599999999999905e-01
1.169000000000000000e+03,9.593800000000000106e-01
1.174000000000000000e+03,9.593899999999999650e-01
1.176000000000000000e+03,9.594000000000000306e-01
1.177000000000000000e+03,9.594099999999999850e-01
1.178000000000000000e+03,9.594300000000000050e-01
1.179000000000000000e+03,9.594399999999999595e-01
1.182000000000000000e+03,9.594500000000000250e-01
1.184000000000000000e+03,9.594599999999999795e-01
1.185000000000000000e+03,9.594700000000000450e-01
1.187000000000000000e+03,9.595000000000000195e-01
1.189000000000000000e+03,9.595200000000000395e-01
1.190000000000000000e+03,9.595299999999999940e-01
1.191000000000000000e+03,9.595399999999999485e-01
1.193000000000000000e+03,9.595599999999999685e-01
1.195000000000000000e+03,9.595700000000000340e-01
1.197000000000000000e+03,9.595900000000000540e-01
1.199000000000000000e+03,9.596099999999999630e-01
1.200000000000000000e+03,9.596299999999999830e-01
1.201000000000000000e+03,9.596400000000000485e-01
1.204000000000000000e+03,9.596599999999999575e-01
1.205000000000000000e+03,9.596700000000000230e-01
1.206000000000000000e+03,9.596799999999999775e-01
1.208000000000000000e+03,9.596900000000000430e-01
1.209000000000000000e+03,9.596999999999999975e-01
1.210000000000000000e+03,9.597200000000000175e-01
1.211000000000000000e+03,9.597400000000000375e-01
1.212000000000000000e+03,9.597499999999999920e-01
1.213000000000000000e+03,9.597599999999999465e-01
1.216000000000000000e+03,9.597900000000000320e-01
1.218000000000000000e+03,9.598200000000000065e-01
1.219000000000000000e+03,9.598400000000000265e-01
1.220000000000000000e+03,9.598600000000000465e-01
1.221000000000000000e+03,9.598700000000000010e-01
1.222000000000000000e+03,9.598900000000000210e-01
1.225000000000000000e+03,9.598999999999999755e-01
1.226000000000000000e+03,9.599400000000000155e-01
1.228000000000000000e+03,9.599499999999999700e-01
1.229000000000000000e+03,9.599699999999999900e-01
1.231000000000000000e+03,9.599999999999999645e-01
1.233000000000000000e+03,9.600100000000000300e-01
1.235000000000000000e+03,9.600300000000000500e-01
1.238000000000000000e+03,9.600499999999999590e-01
1.239000000000000000e+03,9.600699999999999790e-01
1.242000000000000000e+03,9.600800000000000445e-01
1.243000000000000000e+03,9.600999999999999535e-01
1.244000000000000000e+03,9.601499999999999480e-01
1.245000000000000000e+03,9.601800000000000335e-01
1.247000000000000000e+03,9.602000000000000535e-01
1.248000000000000000e+03,9.602199999999999624e-01
1.249000000000000000e+03,9.602399999999999824e-01
1.250000000000000000e+03,9.602500000000000480e-01
1.251000000000000000e+03,9.602699999999999569e-01
1.252000000000000000e+03,9.603000000000000425e-01
1.253000000000000000e+03,9.603199999999999514e-01
1.254000000000000000e+03,9.603500000000000369e-01
1.255000000000000000e+03,9.603899999999999659e-01
1.256000000000000000e+03,9.604000000000000314e-01
1.258000000000000000e+03,9.604399999999999604e-01
1.260000000000000000e+03,9.604500000000000259e-01
1.261000000000000000e+03,9.604800000000000004e-01
1.262000000000000000e+03,9.605099999999999749e-01
1.263000000000000000e+03,9.605299999999999949e-01
1.265000000000000000e+03,9.605399999999999494e-01
1.267000000000000000e+03,9.605500000000000149e-01
1.268000000000000000e+03,9.605599999999999694e-01
1.269000000000000000e+03,9.605900000000000549e-01
1.270000000000000000e+03,9.606000000000000094e-01
1.271000000000000000e+03,9.606299999999999839e-01
1.272000000000000000e+03,9.606400000000000494e-01
1.273000000000000000e+03,9.606500000000000039e-01
1.274000000000000000e+03,9.606700000000000239e-01
1.275000000000000000e+03,9.606900000000000439e-01
1.276000000000000000e+03,9.607099999999999529e-01
1.277000000000000000e+03,9.607200000000000184e-01
1.278000000000000000e+03,9.607499999999999929e-01
1.279000000000000000e+03,9.607599999999999474e-01
1.280000000000000000e+03,9.607700000000000129e-01
1.281000000000000000e+03,9.607999999999999874e-01
1.282000000000000000e+03,9.608200000000000074e-01
1.284000000000000000e+03,9.608299999999999619e-01
1.285000000000000000e+03,9.608499999999999819e-01
1.288000000000000000e+03,9.608600000000000474e-01
1.289000000000000000e+03,9.608799999999999564e-01
1.291000000000000000e+03,9.609100000000000419e-01
1.293000000000000000e+03,9.609199999999999964e-01
1.294000000000000000e+03,9.609400000000000164e-01
1.295000000000000000e+03,9.609600000000000364e-01
1.296000000000000000e+03,9.609799999999999454e-01
1.297000000000000000e+03,9.609900000000000109e-01
1.298000000000000000e+03,9.610199999999999854e-01
1.301000000000000000e+03,9.610300000000000509e-01
1.303000000000000000e+03,9.610400000000000054e-01
1.304000000000000000e+03,9.610699999999999799e-01
1.305000000000000000e+03,9.610800000000000454e-01
1.306000000000000000e+03,9.610899999999999999e-01
1.307000000000000000e+03,9.610999999999999543e-01
1.308000000000000000e+03,9.611100000000000199e-01
1.310000000000000000e+03,9.611199999999999743e-01
1.312000000000000000e+03,9.611300000000000399e-01
1.313000000000000000e+03,9.611399999999999944e-01
1.314000000000000000e+03,9.611699999999999688e-01
1.319000000000000000e+03,9.611800000000000344e-01
1.320000000000000000e+03,9.611899999999999888e-01
1.322000000000000000e+03,9.612100000000000088e-01
1.323000000000000000e+03,9.612300000000000288e-01
1.328000000000000000e+03,9.612399999999999833e-01
1.329000000000000000e+03,9.612500000000000488e-01
1.333000000000000000e+03,9.612600000000000033e-01
1.334000000000000000e+03,9.612699999999999578e-01
1.336000000000000000e+03,9.612800000000000233e-01
1.337000000000000000e+03,9.612899999999999778e-01
1.338000000000000000e+03,9.613000000000000433e-01
1.339000000000000000e+03,9.613199999999999523e-01
1.340000000000000000e+03,9.613399999999999723e-01
1.343000000000000000e+03,9.613500000000000378e-01
1.345000000000000000e+03,9.613599999999999923e-01
1.346000000000000000e+03,9.613699999999999468e-01
1.347000000000000000e+03,9.613800000000000123e-01
1.348000000000000000e+03,9.613899999999999668e-01
1.349000000000000000e+03,9.614000000000000323e-01
1.350000000000000000e+03,9.614099999999999868e-01
1.352000000000000000e+03,9.614300000000000068e-01
1.353000000000000000e+03,9.614500000000000268e-01
1.354000000000000000e+03,9.614700000000000468e-01
1.355000000000000000e+03,9.614800000000000013e-01
1.357000000000000000e+03,9.614899999999999558e-01
1.360000000000000000e+03,9.615099999999999758e-01
1.363000000000000000e+03,9.615299999999999958e-01
1.364000000000000000e+03,9.615399999999999503e-01
1.365000000000000000e+03,9.615599999999999703e-01
1.366000000000000000e+03,9.615700000000000358e-01
1.372000000000000000e+03,9.615899999999999448e-01
1.373000000000000000e+03,9.616099999999999648e-01
1.377000000000000000e+03,9.616400000000000503e-01
1.378000000000000000e+03,9.616599999999999593e-01
1.379000000000000000e+03,9.616799999999999793e-01
1.380000000000000000e+03,9.616900000000000448e-01
1.381000000000000000e+03,9.616999999999999993e-01
1.383000000000000000e+03,9.617200000000000193e-01
1.384000000000000000e+03,9.617400000000000393e-01
1.385000000000000000e+03,9.617599999999999483e-01
1.387000000000000000e+03,9.617700000000000138e-01
1.388000000000000000e+03,9.617799999999999683e-01
1.390000000000000000e+03,9.617900000000000338e-01
1.392000000000000000e+03,9.618100000000000538e-01
1.393000000000000000e+03,9.618200000000000083e-01
1.395000000000000000e+03,9.618299999999999628e-01
1.396000000000000000e+03,9.618600000000000483e-01
1.397000000000000000e+03,9.618900000000000228e-01
1.399000000000000000e+03,9.619100000000000428e-01
1.401000000000000000e+03,9.619400000000000173e-01
1.402000000000000000e+03,9.619499999999999718e-01
1.403000000000000000e+03,9.619799999999999462e-01
1.404000000000000000e+03,9.619999999999999662e-01
1.405000000000000000e+03,9.620100000000000318e-01
1.406000000000000000e+03,9.620300000000000518e-01
1.408000000000000000e+03,9.620800000000000463e-01
1.409000000000000000e+03,9.620900000000000007e-01
1.410000000000000000e+03,9.620999999999999552e-01
1.411000000000000000e+03,9.621100000000000207e-01
1.412000000000000000e+03,9.621300000000000407e-01
1.413000000000000000e+03,9.621399999999999952e-01
1.414000000000000000e+03,9.621499999999999497e-01
1.415000000000000000e+03,9.621699999999999697e-01
1.416000000000000000e+03,9.621800000000000352e-01
1.418000000000000000e+03,9.622100000000000097e-01
1.419000000000000000e+03,9.622199999999999642e-01
1.421000000000000000e+03,9.622399999999999842e-01
1.423000000000000000e+03,9.622600000000000042e-01
1.424000000000000000e+03,9.622699999999999587e-01
1.425000000000000000e+03,9.622800000000000242e-01
1.426000000000000000e+03,9.623199999999999532e-01
1.427000000000000000e+03,9.623300000000000187e-01
1.428000000000000000e+03,9.623399999999999732e-01
1.429000000000000000e+03,9.623500000000000387e-01
1.430000000000000000e+03,9.623800000000000132e-01
1.431000000000000000e+03,9.623899999999999677e-01
1.432000000000000000e+03,9.624200000000000532e-01
1.433000000000000000e+03,9.624300000000000077e-01
1.434000000000000000e+03,9.624800000000000022e-01
1.435000000000000000e+03,9.625500000000000167e-01
1.436000000000000000e+03,9.625599999999999712e-01
1.437000000000000000e+03,9.626299999999999857e-01
1.439000000000000000e+03,9.626599999999999602e-01
1.440000000000000000e+03,9.626700000000000257e-01
1.441000000000000000e+03,9.627200000000000202e-01
1.442000000000000000e+03,9.627900000000000347e-01
1.444000000000000000e+03,9.628100000000000547e-01
1.445000000000000000e+03,9.628299999999999637e-01
1.446000000000000000e+03,9.628600000000000492e-01
1.447000000000000000e+03,9.628799999999999581e-01
1.448000000000000000e+03,9.629199999999999982e-01
1.449000000000000000e+03,9.629299999999999526e-01
1.450000000000000000e+03,9.629400000000000182e-01
1.451000000000000000e+03,9.629600000000000382e-01
1.452000000000000000e+03,9.629900000000000126e-01
1.453000000000000000e+03,9.630199999999999871e-01
1.454000000000000000e+03,9.630800000000000471e-01
1.455000000000000000e+03,9.631100000000000216e-01
1.456000000000000000e+03,9.631600000000000161e-01
1.457000000000000000e+03,9.631899999999999906e-01
1.459000000000000000e+03,9.631999999999999451e-01
1.460000000000000000e+03,9.632399999999999851e-01
1.462000000000000000e+03,9.632800000000000251e-01
1.463000000000000000e+03,9.633099999999999996e-01
1.464000000000000000e+03,9.633500000000000396e-01
1.465000000000000000e+03,9.633599999999999941e-01
1.466000000000000000e+03,9.633800000000000141e-01
1.467000000000000000e+03,9.634000000000000341e-01
1.468000000000000000e+03,9.634099999999999886e-01
1.470000000000000000e+03,9.634300000000000086e-01
1.472000000000000000e+03,9.634599999999999831e-01
1.473000000000000000e+03,9.634899999999999576e-01
1.474000000000000000e+03,9.635200000000000431e-01
1.475000000000000000e+03,9.635299999999999976e-01
1.476000000000000000e+03,9.635399999999999521e-01
1.477000000000000000e+03,9.635500000000000176e-01
1.478000000000000000e+03,9.635799999999999921e-01
1.479000000000000000e+03,9.635899999999999466e-01
1.480000000000000000e+03,9.636000000000000121e-01
1.481000000000000000e+03,9.636200000000000321e-01
1.482000000000000000e+03,9.636299999999999866e-01
1.485000000000000000e+03,9.636799999999999811e-01
1.486000000000000000e+03,9.637200000000000211e-01
1.488000000000000000e+03,9.637299999999999756e-01
1.489000000000000000e+03,9.637400000000000411e-01
1.490000000000000000e+03,9.637599999999999500e-01
1.491000000000000000e+03,9.637700000000000156e-01
1.492000000000000000e+03,9.637900000000000356e-01
1.493000000000000000e+03,9.638099999999999445e-01
1.497000000000000000e+03,9.638400000000000301e-01
1.498000000000000000e+03,9.638499999999999845e-01
1.501000000000000000e+03,9.638600000000000501e-01
1.502000000000000000e+03,9.638700000000000045e-01
1.504000000000000000e+03,9.638900000000000245e-01
1.505000000000000000e+03,9.638999999999999790e-01
1.506000000000000000e+03,9.639100000000000446e-01
1.507000000000000000e+03,9.639299999999999535e-01
1.508000000000000000e+03,9.639499999999999735e-01
1.509000000000000000e+03,9.639699999999999935e-01
1.510000000000000000e+03,9.639900000000000135e-01
1.511000000000000000e+03,9.639999999999999680e-01
1.512000000000000000e+03,9.640199999999999880e-01
1.515000000000000000e+03,9.640300000000000535e-01
1.517000000000000000e+03,9.640400000000000080e-01
1.518000000000000000e+03,9.640600000000000280e-01
1.519000000000000000e+03,9.640800000000000480e-01
1.520000000000000000e+03,9.640999999999999570e-01
1.521000000000000000e+03,9.641300000000000425e-01
1.522000000000000000e+03,9.641600000000000170e-01
1.525000000000000000e+03,9.641800000000000370e-01
1.526000000000000000e+03,9.641899999999999915e-01
1.528000000000000000e+03,9.641999999999999460e-01
1.529000000000000000e+03,9.642100000000000115e-01
1.530000000000000000e+03,9.642199999999999660e-01
1.533000000000000000e+03,9.642399999999999860e-01
1.534000000000000000e+03,9.642800000000000260e-01
1.538000000000000000e+03,9.643100000000000005e-01
1.541000000000000000e+03,9.643399999999999750e-01
1.542000000000000000e+03,9.643599999999999950e-01
1.544000000000000000e+03,9.643699999999999495e-01
1.546000000000000000e+03,9.643899999999999695e-01
1.551000000000000000e+03,9.644200000000000550e-01
1.552000000000000000e+03,9.644300000000000095e-01
1.553000000000000000e+03,9.644500000000000295e-01
1.554000000000000000e+03,9.644599999999999840e-01
1.556000000000000000e+03,9.644700000000000495e-01
1.557000000000000000e+03,9.644800000000000040e-01
1.558000000000000000e+03,9.645000000000000240e-01
1.559000000000000000e+03,9.645200000000000440e-01
1.560000000000000000e+03,9.645299999999999985e-01
1.561000000000000000e+03,9.645399999999999530e-01
1.563000000000000000e+03,9.645599999999999730e-01
1.565000000000000000e+03,9.645700000000000385e-01
1.566000000000000000e+03,9.645799999999999930e-01
1.567000000000000000e+03,9.645899999999999475e-01
1.568000000000000000e+03,9.646000000000000130e-01
1.569000000000000000e+03,9.646099999999999675e-01
1.570000000000000000e+03,9.646200000000000330e-01
1.573000000000000000e+03,9.646299999999999875e-01
1.576000000000000000e+03,9.646400000000000530e-01
1.581000000000000000e+03,9.646500000000000075e-01
1.585000000000000000e+03,9.646599999999999620e-01
1.589000000000000000e+03,9.646700000000000275e-01
1.593000000000000000e+03,9.646799999999999820e-01
1.596000000000000000e+03,9.647000000000000020e-01
1.598000000000000000e+03,9.647099999999999564e-01
1.599000000000000000e+03,9.647299999999999764e-01
1.600000000000000000e+03,9.647400000000000420e-01
1.603000000000000000e+03,9.647799999999999709e-01
1.605000000000000000e+03,9.647900000000000365e-01
1.608000000000000000e+03,9.647999999999999909e-01
1.612000000000000000e+03,9.648099999999999454e-01
1.613000000000000000e+03,9.648200000000000109e-01
1.618000000000000000e+03,9.648299999999999654e-01
1.620000000000000000e+03,9.648400000000000309e-01
1.629000000000000000e+03,9.648600000000000509e-01
1.632000000000000000e+03,9.648799999999999599e-01
1.637000000000000000e+03,9.648900000000000254e-01
1.640000000000000000e+03,9.648999999999999799e-01
1.644000000000000000e+03,9.649100000000000454e-01
1.645000000000000000e+03,9.649199999999999999e-01
1.649000000000000000e+03,9.649299999999999544e-01
1.650000000000000000e+03,9.649400000000000199e-01
1.653000000000000000e+03,9.649600000000000399e-01
1.654000000000000000e+03,9.649699999999999944e-01
1.656000000000000000e+03,9.649799999999999489e-01
1.657000000000000000e+03,9.649900000000000144e-01
1.662000000000000000e+03,9.649999999999999689e-01
1.667000000000000000e+03,9.650100000000000344e-01
1.668000000000000000e+03,9.650199999999999889e-01
1.673000000000000000e+03,9.650300000000000544e-01
1.675000000000000000e+03,9.650400000000000089e-01
1.678000000000000000e+03,9.650499999999999634e-01
1.685000000000000000e+03,9.650600000000000289e-01
1.687000000000000000e+03,9.650800000000000489e-01
1.690000000000000000e+03,9.650900000000000034e-01
1.692000000000000000e+03,9.651199999999999779e-01
1.696000000000000000e+03,9.651300000000000434e-01
1.699000000000000000e+03,9.651399999999999979e-01
1.702000000000000000e+03,9.651499999999999524e-01
1.703000000000000000e+03,9.651699999999999724e-01
1.704000000000000000e+03,9.651800000000000379e-01
1.706000000000000000e+03,9.651999999999999469e-01
1.707000000000000000e+03,9.652100000000000124e-01
1.708000000000000000e+03,9.652300000000000324e-01
1.709000000000000000e+03,9.652399999999999869e-01
1.710000000000000000e+03,9.652500000000000524e-01
1.711000000000000000e+03,9.652699999999999614e-01
1.713000000000000000e+03,9.652800000000000269e-01
1.714000000000000000e+03,9.652899999999999814e-01
1.715000000000000000e+03,9.653000000000000469e-01
1.717000000000000000e+03,9.653199999999999559e-01
1.718000000000000000e+03,9.653300000000000214e-01
1.722000000000000000e+03,9.653399999999999759e-01
1.725000000000000000e+03,9.653500000000000414e-01
1.731000000000000000e+03,9.653699999999999504e-01
1.733000000000000000e+03,9.653899999999999704e-01
1.734000000000000000e+03,9.654099999999999904e-01
1.735000000000000000e+03,9.654199999999999449e-01
1.736000000000000000e+03,9.654300000000000104e-01
1.738000000000000000e+03,9.654399999999999649e-01
1.739000000000000000e+03,9.654500000000000304e-01
1.740000000000000000e+03,9.654700000000000504e-01
1.741000000000000000e+03,9.654899999999999594e-01
1.743000000000000000e+03,9.655099999999999794e-01
1.746000000000000000e+03,9.655200000000000449e-01
1.747000000000000000e+03,9.655299999999999994e-01
1.750000000000000000e+03,9.655599999999999739e-01
1.752000000000000000e+03,9.655700000000000394e-01
1.753000000000000000e+03,9.655899999999999483e-01
1.754000000000000000e+03,9.656200000000000339e-01
1.756000000000000000e+03,9.656299999999999883e-01
1.761000000000000000e+03,9.656500000000000083e-01
1.762000000000000000e+03,9.656599999999999628e-01
1.763000000000000000e+03,9.656700000000000284e-01
1.764000000000000000e+03,9.656900000000000484e-01
1.768000000000000000e+03,9.657000000000000028e-01
1.771000000000000000e+03,9.657099999999999573e-01
1.774000000000000000e+03,9.657200000000000228e-01
1.775000000000000000e+03,9.657299999999999773e-01
1.776000000000000000e+03,9.657599999999999518e-01
1.777000000000000000e+03,9.657700000000000173e-01
1.778000000000000000e+03,9.657799999999999718e-01
1.779000000000000000e+03,9.657900000000000373e-01
1.780000000000000000e+03,9.657999999999999918e-01
1.781000000000000000e+03,9.658200000000000118e-01
1.783000000000000000e+03,9.658299999999999663e-01
1.785000000000000000e+03,9.658400000000000318e-01
1.786000000000000000e+03,9.658700000000000063e-01
1.787000000000000000e+03,9.658900000000000263e-01
1.788000000000000000e+03,9.658999999999999808e-01
1.789000000000000000e+03,9.659100000000000463e-01
1.790000000000000000e+03,9.659200000000000008e-01
1.793000000000000000e+03,9.659299999999999553e-01
1.795000000000000000e+03,9.659400000000000208e-01
1.797000000000000000e+03,9.659499999999999753e-01
1.799000000000000000e+03,9.659600000000000408e-01
1.800000000000000000e+03,9.659799999999999498e-01
1.802000000000000000e+03,9.659900000000000153e-01
1.804000000000000000e+03,9.659999999999999698e-01
1.807000000000000000e+03,9.660100000000000353e-01
1.811000000000000000e+03,9.660199999999999898e-01
1.812000000000000000e+03,9.660300000000000553e-01
1.813000000000000000e+03,9.660499999999999643e-01
1.814000000000000000e+03,9.660699999999999843e-01
1.817000000000000000e+03,9.660800000000000498e-01
1.818000000000000000e+03,9.660900000000000043e-01
1.821000000000000000e+03,9.660999999999999588e-01
1.822000000000000000e+03,9.661300000000000443e-01
1.825000000000000000e+03,9.661399999999999988e-01
1.826000000000000000e+03,9.661499999999999533e-01
1.832000000000000000e+03,9.661600000000000188e-01
1.839000000000000000e+03,9.661899999999999933e-01
1.842000000000000000e+03,9.661999999999999478e-01
1.843000000000000000e+03,9.662199999999999678e-01
1.845000000000000000e+03,9.662300000000000333e-01
1.847000000000000000e+03,9.662500000000000533e-01
1.850000000000000000e+03,9.662600000000000078e-01
1.852000000000000000e+03,9.662800000000000278e-01
1.854000000000000000e+03,9.662899999999999823e-01
1.855000000000000000e+03,9.663000000000000478e-01
1.856000000000000000e+03,9.663100000000000023e-01
1.857000000000000000e+03,9.663300000000000223e-01
1.858000000000000000e+03,9.663399999999999768e-01
1.860000000000000000e+03,9.663500000000000423e-01
1.862000000000000000e+03,9.663599999999999968e-01
1.865000000000000000e+03,9.663699999999999513e-01
1.871000000000000000e+03,9.663800000000000168e-01
1.872000000000000000e+03,9.663899999999999713e-01
1.874000000000000000e+03,9.664000000000000368e-01
1.875000000000000000e+03,9.664099999999999913e-01
1.877000000000000000e+03,9.664300000000000113e-01
1.880000000000000000e+03,9.664399999999999658e-01
1.882000000000000000e+03,9.664599999999999858e-01
1.886000000000000000e+03,9.664700000000000513e-01
1.887000000000000000e+03,9.664800000000000058e-01
1.888000000000000000e+03,9.665000000000000258e-01
1.889000000000000000e+03,9.665099999999999802e-01
1.890000000000000000e+03,9.665500000000000203e-01
1.891000000000000000e+03,9.665799999999999947e-01
1.892000000000000000e+03,9.665899999999999492e-01
1.893000000000000000e+03,9.666099999999999692e-01
1.894000000000000000e+03,9.666299999999999892e-01
1.895000000000000000e+03,9.666500000000000092e-01
1.897000000000000000e+03,9.666599999999999637e-01
1.900000000000000000e+03,9.666799999999999837e-01
1.903000000000000000e+03,9.666900000000000492e-01
1.906000000000000000e+03,9.667000000000000037e-01
1.907000000000000000e+03,9.667099999999999582e-01
1.909000000000000000e+03,9.667200000000000237e-01
1.910000000000000000e+03,9.667299999999999782e-01
1.911000000000000000e+03,9.667400000000000437e-01
1.914000000000000000e+03,9.667499999999999982e-01
1.915000000000000000e+03,9.667700000000000182e-01
1.917000000000000000e+03,9.667799999999999727e-01
1.921000000000000000e+03,9.667900000000000382e-01
1.922000000000000000e+03,9.667999999999999927e-01
1.924000000000000000e+03,9.668099999999999472e-01
1.925000000000000000e+03,9.668200000000000127e-01
1.926000000000000000e+03,9.668400000000000327e-01
1.927000000000000000e+03,9.668600000000000527e-01
1.930000000000000000e+03,9.668999999999999817e-01
1.931000000000000000e+03,9.669100000000000472e-01
1.932000000000000000e+03,9.669200000000000017e-01
1.935000000000000000e+03,9.669299999999999562e-01
1.939000000000000000e+03,9.669499999999999762e-01
1.942000000000000000e+03,9.669600000000000417e-01
1.943000000000000000e+03,9.669799999999999507e-01
1.949000000000000000e+03,9.669900000000000162e-01
1.950000000000000000e+03,9.669999999999999707e-01
1.953000000000000000e+03,9.670100000000000362e-01
1.955000000000000000e+03,9.670199999999999907e-01
1.956000000000000000e+03,9.670299999999999452e-01
1.960000000000000000e+03,9.670499999999999652e-01
1.961000000000000000e+03,9.670600000000000307e-01
1.962000000000000000e+03,9.670699999999999852e-01
1.963000000000000000e+03,9.670800000000000507e-01
1.965000000000000000e+03,9.670900000000000052e-01
1.966000000000000000e+03,9.671100000000000252e-01
1.967000000000000000e+03,9.671199999999999797e-01
1.968000000000000000e+03,9.671399999999999997e-01
1.969000000000000000e+03,9.671499999999999542e-01
1.970000000000000000e+03,9.671800000000000397e-01
1.972000000000000000e+03,9.672100000000000142e-01
1.973000000000000000e+03,9.672300000000000342e-01
1.974000000000000000e+03,9.672500000000000542e-01
1.976000000000000000e+03,9.672600000000000087e-01
1.978000000000000000e+03,9.672699999999999632e-01
1.979000000000000000e+03,9.672800000000000287e-01
1.981000000000000000e+03,9.672899999999999832e-01
1.983000000000000000e+03,9.673100000000000032e-01
1.985000000000000000e+03,9.673199999999999577e-01
1.986000000000000000e+03,9.673300000000000232e-01
1.988000000000000000e+03,9.673399999999999777e-01
1.989000000000000000e+03,9.673699999999999521e-01
1.990000000000000000e+03,9.674000000000000377e-01
1.992000000000000000e+03,9.674099999999999921e-01
1.994000000000000000e+03,9.674199999999999466e-01
1.995000000000000000e+03,9.674300000000000122e-01
1.996000000000000000e+03,9.674399999999999666e-01
1.997000000000000000e+03,9.674599999999999866e-01
1.999000000000000000e+03,9.674700000000000522e-01
2.001000000000000000e+03,9.674800000000000066e-01
2.003000000000000000e+03,9.675000000000000266e-01
2.004000000000000000e+03,9.675099999999999811e-01
2.005000000000000000e+03,9.675200000000000466e-01
2.006000000000000000e+03,9.675500000000000211e-01
2.007000000000000000e+03,9.675599999999999756e-01
2.011000000000000000e+03,9.675799999999999956e-01
2.013000000000000000e+03,9.675899999999999501e-01
2.015000000000000000e+03,9.676099999999999701e-01
2.016000000000000000e+03,9.676299999999999901e-01
2.018000000000000000e+03,9.676399999999999446e-01
2.022000000000000000e+03,9.676599999999999646e-01
2.023000000000000000e+03,9.676700000000000301e-01
2.027000000000000000e+03,9.676799999999999846e-01
2.028000000000000000e+03,9.676900000000000501e-01
2.029000000000000000e+03,9.677000000000000046e-01
2.032000000000000000e+03,9.677200000000000246e-01
2.034000000000000000e+03,9.677299999999999791e-01
2.036000000000000000e+03,9.677400000000000446e-01
2.037000000000000000e+03,9.677599999999999536e-01
2.038000000000000000e+03,9.677700000000000191e-01
2.040000000000000000e+03,9.677799999999999736e-01
2.042000000000000000e+03,9.678099999999999481e-01
2.043000000000000000e+03,9.678200000000000136e-01
2.044000000000000000e+03,9.678499999999999881e-01
2.045000000000000000e+03,9.678700000000000081e-01
2.046000000000000000e+03,9.678900000000000281e-01
2.048000000000000000e+03,9.678999999999999826e-01
2.049000000000000000e+03,9.679299999999999571e-01
2.052000000000000000e+03,9.679400000000000226e-01
2.053000000000000000e+03,9.679499999999999771e-01
2.054000000000000000e+03,9.679699999999999971e-01
2.056000000000000000e+03,9.679799999999999516e-01
2.057000000000000000e+03,9.679999999999999716e-01
2.059000000000000000e+03,9.680199999999999916e-01
2.060000000000000000e+03,9.680299999999999461e-01
2.061000000000000000e+03,9.680400000000000116e-01
2.065000000000000000e+03,9.680499999999999661e-01
2.067000000000000000e+03,9.680699999999999861e-01
2.068000000000000000e+03,9.680800000000000516e-01
2.069000000000000000e+03,9.680900000000000061e-01
2.072000000000000000e+03,9.680999999999999606e-01
2.073000000000000000e+03,9.681199999999999806e-01
2.074000000000000000e+03,9.681300000000000461e-01
2.076000000000000000e+03,9.681600000000000206e-01
2.077000000000000000e+03,9.681699999999999751e-01
2.079000000000000000e+03,9.681800000000000406e-01
2.081000000000000000e+03,9.681899999999999951e-01
2.082000000000000000e+03,9.681999999999999496e-01
2.083000000000000000e+03,9.682300000000000351e-01
2.084000000000000000e+03,9.682399999999999896e-01
2.085000000000000000e+03,9.682500000000000551e-01
2.092000000000000000e+03,9.682600000000000096e-01
2.093000000000000000e+03,9.682699999999999640e-01
2.094000000000000000e+03,9.682800000000000296e-01
2.095000000000000000e+03,9.682899999999999840e-01
2.096000000000000000e+03,9.683000000000000496e-01
2.097000000000000000e+03,9.683100000000000041e-01
2.099000000000000000e+03,9.683199999999999585e-01
2.100000000000000000e+03,9.683300000000000241e-01
2.101000000000000000e+03,9.683699999999999530e-01
2.103000000000000000e+03,9.683800000000000185e-01
2.105000000000000000e+03,9.684000000000000385e-01
2.113000000000000000e+03,9.684300000000000130e-01
2.116000000000000000e+03,9.684399999999999675e-01
2.120000000000000000e+03,9.684599999999999875e-01
2.121000000000000000e+03,9.684700000000000530e-01
2.125000000000000000e+03,9.684800000000000075e-01
2.126000000000000000e+03,9.684899999999999620e-01
2.127000000000000000e+03,9.685000000000000275e-01
2.128000000000000000e+03,9.685099999999999820e-01
2.129000000000000000e+03,9.685200000000000475e-01
2.131000000000000000e+03,9.685300000000000020e-01
2.133000000000000000e+03,9.685399999999999565e-01
2.134000000000000000e+03,9.685500000000000220e-01
2.136000000000000000e+03,9.685599999999999765e-01
2.138000000000000000e+03,9.685700000000000420e-01
2.140000000000000000e+03,9.686099999999999710e-01
2.145000000000000000e+03,9.686299999999999910e-01
2.148000000000000000e+03,9.686399999999999455e-01
2.149000000000000000e+03,9.686500000000000110e-01
2.152000000000000000e+03,9.686700000000000310e-01
2.154000000000000000e+03,9.686799999999999855e-01
2.155000000000000000e+03,9.687099999999999600e-01
2.161000000000000000e+03,9.687400000000000455e-01
2.163000000000000000e+03,9.687500000000000000e-01
2.167000000000000000e+03,9.687599999999999545e-01
2.169000000000000000e+03,9.687700000000000200e-01
2.172000000000000000e+03,9.687799999999999745e-01
2.173000000000000000e+03,9.687900000000000400e-01
2.179000000000000000e+03,9.687999999999999945e-01
2.180000000000000000e+03,9.688099999999999490e-01
2.182000000000000000e+03,9.688200000000000145e-01
2.186000000000000000e+03,9.688299999999999690e-01
2.187000000000000000e+03,9.688400000000000345e-01
2.188000000000000000e+03,9.688499999999999890e-01
2.190000000000000000e+03,9.688600000000000545e-01
2.193000000000000000e+03,9.688799999999999635e-01
2.194000000000000000e+03,9.688999999999999835e-01
2.195000000000000000e+03,9.689100000000000490e-01
2.196000000000000000e+03,9.689299999999999580e-01
2.198000000000000000e+03,9.689400000000000235e-01
2.199000000000000000e+03,9.689499999999999780e-01
2.200000000000000000e+03,9.689699999999999980e-01
2.201000000000000000e+03,9.689799999999999525e-01
2.202000000000000000e+03,9.689900000000000180e-01
2.203000000000000000e+03,9.690100000000000380e-01
2.204000000000000000e+03,9.690199999999999925e-01
2.205000000000000000e+03,9.690400000000000125e-01
2.211000000000000000e+03,9.690499999999999670e-01
2.212000000000000000e+03,9.690600000000000325e-01
2.214000000000000000e+03,9.690699999999999870e-01
2.216000000000000000e+03,9.690900000000000070e-01
2.217000000000000000e+03,9.690999999999999615e-01
2.218000000000000000e+03,9.691199999999999815e-01
2.221000000000000000e+03,9.691300000000000470e-01
2.222000000000000000e+03,9.691400000000000015e-01
2.223000000000000000e+03,9.691600000000000215e-01
2.225000000000000000e+03,9.691699999999999759e-01
2.226000000000000000e+03,9.691800000000000415e-01
2.227000000000000000e+03,9.691899999999999959e-01
2.228000000000000000e+03,9.692199999999999704e-01
2.233000000000000000e+03,9.692499999999999449e-01
2.234000000000000000e+03,9.692600000000000104e-01
2.236000000000000000e+03,9.692800000000000304e-01
2.237000000000000000e+03,9.692899999999999849e-01
2.238000000000000000e+03,9.693199999999999594e-01
2.240000000000000000e+03,9.693300000000000249e-01
2.241000000000000000e+03,9.693399999999999794e-01
2.243000000000000000e+03,9.693599999999999994e-01
2.245000000000000000e+03,9.693699999999999539e-01
2.247000000000000000e+03,9.693800000000000194e-01
2.250000000000000000e+03,9.694000000000000394e-01
2.254000000000000000e+03,9.694099999999999939e-01
2.255000000000000000e+03,9.694300000000000139e-01
2.256000000000000000e+03,9.694399999999999684e-01
2.258000000000000000e+03,9.694599999999999884e-01
2.264000000000000000e+03,9.694700000000000539e-01
2.265000000000000000e+03,9.695000000000000284e-01
2.266000000000000000e+03,9.695099999999999829e-01
2.267000000000000000e+03,9.695200000000000484e-01
2.270000000000000000e+03,9.695300000000000029e-01
2.272000000000000000e+03,9.695399999999999574e-01
2.274000000000000000e+03,9.695500000000000229e-01
2.278000000000000000e+03,9.695599999999999774e-01
2.279000000000000000e+03,9.695700000000000429e-01
2.284000000000000000e+03,9.695799999999999974e-01
2.285000000000000000e+03,9.695899999999999519e-01
2.293000000000000000e+03,9.696000000000000174e-01
2.297000000000000000e+03,9.696200000000000374e-01
2.298000000000000000e+03,9.696299999999999919e-01
2.301000000000000000e+03,9.696500000000000119e-01
2.302000000000000000e+03,9.696599999999999664e-01
2.305000000000000000e+03,9.696700000000000319e-01
2.307000000000000000e+03,9.696799999999999864e-01
2.309000000000000000e+03,9.696900000000000519e-01
2.311000000000000000e+03,9.697000000000000064e-01
2.316000000000000000e+03,9.697099999999999609e-01
2.318000000000000000e+03,9.697299999999999809e-01
2.323000000000000000e+03,9.697400000000000464e-01
2.325000000000000000e+03,9.697500000000000009e-01
2.327000000000000000e+03,9.697599999999999554e-01
2.331000000000000000e+03,9.697700000000000209e-01
2.333000000000000000e+03,9.697900000000000409e-01
2.335000000000000000e+03,9.697999999999999954e-01
2.337000000000000000e+03,9.698099999999999499e-01
2.339000000000000000e+03,9.698200000000000154e-01
2.341000000000000000e+03,9.698299999999999699e-01
2.345000000000000000e+03,9.698499999999999899e-01
2.346000000000000000e+03,9.698700000000000099e-01
2.347000000000000000e+03,9.698900000000000299e-01
2.348000000000000000e+03,9.698999999999999844e-01
2.349000000000000000e+03,9.699100000000000499e-01
2.350000000000000000e+03,9.699200000000000044e-01
2.352000000000000000e+03,9.699299999999999589e-01
2.355000000000000000e+03,9.699400000000000244e-01
2.356000000000000000e+03,9.699600000000000444e-01
2.357000000000000000e+03,9.699699999999999989e-01
2.360000000000000000e+03,9.699799999999999534e-01
2.364000000000000000e+03,9.699900000000000189e-01
2.365000000000000000e+03,9.700100000000000389e-01
2.368000000000000000e+03,9.700199999999999934e-01
2.369000000000000000e+03,9.700400000000000134e-01
2.370000000000000000e+03,9.700499999999999678e-01
2.372000000000000000e+03,9.700600000000000334e-01
2.373000000000000000e+03,9.700699999999999878e-01
2.385000000000000000e+03,9.700800000000000534e-01
2.388000000000000000e+03,9.700999999999999623e-01
2.390000000000000000e+03,9.701100000000000279e-01
2.392000000000000000e+03,9.701199999999999823e-01
2.395000000000000000e+03,9.701400000000000023e-01
2.396000000000000000e+03,9.701600000000000223e-01
2.399000000000000000e+03,9.701699999999999768e-01
2.400000000000000000e+03,9.701800000000000423e-01
2.405000000000000000e+03,9.701899999999999968e-01
2.406000000000000000e+03,9.701999999999999513e-01
2.410000000000000000e+03,9.702100000000000168e-01
2.418000000000000000e+03,9.702300000000000368e-01
2.428000000000000000e+03,9.702399999999999913e-01
2.431000000000000000e+03,9.702499999999999458e-01
2.440000000000000000e+03,9.702600000000000113e-01
2.441000000000000000e+03,9.702800000000000313e-01
2.443000000000000000e+03,9.702899999999999858e-01
2.444000000000000000e+03,9.703000000000000513e-01
2.445000000000000000e+03,9.703100000000000058e-01
2.446000000000000000e+03,9.703199999999999603e-01
2.447000000000000000e+03,9.703300000000000258e-01
2.449000000000000000e+03,9.703399999999999803e-01
2.452000000000000000e+03,9.703500000000000458e-01
2.457000000000000000e+03,9.703600000000000003e-01
2.461000000000000000e+03,9.703699999999999548e-01
2.462000000000000000e+03,9.703800000000000203e-01
2.466000000000000000e+03,9.703899999999999748e-01
2.470000000000000000e+03,9.704000000000000403e-01
2.476000000000000000e+03,9.704099999999999948e-01
2.477000000000000000e+03,9.704399999999999693e-01
2.479000000000000000e+03,9.704500000000000348e-01
2.480000000000000000e+03,9.704599999999999893e-01
2.481000000000000000e+03,9.704700000000000548e-01
2.484000000000000000e+03,9.704800000000000093e-01
2.489000000000000000e+03,9.704899999999999638e-01
2.491000000000000000e+03,9.705099999999999838e-01
2.495000000000000000e+03,9.705200000000000493e-01
2.496000000000000000e+03,9.705399999999999583e-01
2.497000000000000000e+03,9.705500000000000238e-01
2.499000000000000000e+03,9.705599999999999783e-01
2.502000000000000000e+03,9.705799999999999983e-01
2.503000000000000000e+03,9.705899999999999528e-01
2.506000000000000000e+03,9.706000000000000183e-01
2.508000000000000000e+03,9.706099999999999728e-01
2.509000000000000000e+03,9.706200000000000383e-01
2.510000000000000000e+03,9.706299999999999928e-01
2.511000000000000000e+03,9.706500000000000128e-01
2.512000000000000000e+03,9.706700000000000328e-01
2.513000000000000000e+03,9.706799999999999873e-01
2.517000000000000000e+03,9.706900000000000528e-01
2.519000000000000000e+03,9.707099999999999618e-01
2.523000000000000000e+03,9.707200000000000273e-01
2.524000000000000000e+03,9.707500000000000018e-01
2.525000000000000000e+03,9.707799999999999763e-01
2.529000000000000000e+03,9.708099999999999508e-01
2.530000000000000000e+03,9.708200000000000163e-01
2.531000000000000000e+03,9.708299999999999708e-01
2.532000000000000000e+03,9.708400000000000363e-01
2.533000000000000000e+03,9.708599999999999453e-01
2.535000000000000000e+03,9.708799999999999653e-01
2.536000000000000000e+03,9.708999999999999853e-01
2.537000000000000000e+03,9.709299999999999597e-01
2.538000000000000000e+03,9.709400000000000253e-01
2.539000000000000000e+03,9.709499999999999797e-01
2.543000000000000000e+03,9.709799999999999542e-01
2.544000000000000000e+03,9.709999999999999742e-01
2.550000000000000000e+03,9.710100000000000398e-01
2.551000000000000000e+03,9.710199999999999942e-01
2.554000000000000000e+03,9.710299999999999487e-01
2.555000000000000000e+03,9.710600000000000342e-01
2.556000000000000000e+03,9.710800000000000542e-01
2.557000000000000000e+03,9.711199999999999832e-01
2.558000000000000000e+03,9.711600000000000232e-01
2.559000000000000000e+03,9.711899999999999977e-01
2.561000000000000000e+03,9.712100000000000177e-01
2.562000000000000000e+03,9.712199999999999722e-01
2.563000000000000000e+03,9.712300000000000377e-01
2.564000000000000000e+03,9.712499999999999467e-01
2.565000000000000000e+03,9.712800000000000322e-01
2.566000000000000000e+03,9.712899999999999867e-01
2.567000000000000000e+03,9.713000000000000522e-01
2.568000000000000000e+03,9.713199999999999612e-01
2.569000000000000000e+03,9.713399999999999812e-01
2.570000000000000000e+03,9.713500000000000467e-01
2.573000000000000000e+03,9.713699999999999557e-01
2.574000000000000000e+03,9.713800000000000212e-01
2.575000000000000000e+03,9.714000000000000412e-01
2.576000000000000000e+03,9.714099999999999957e-01
2.578000000000000000e+03,9.714199999999999502e-01
2.579000000000000000e+03,9.714300000000000157e-01
2.580000000000000000e+03,9.714599999999999902e-01
2.582000000000000000e+03,9.715000000000000302e-01
2.584000000000000000e+03,9.715200000000000502e-01
2.585000000000000000e+03,9.715399999999999592e-01
2.587000000000000000e+03,9.715500000000000247e-01
2.588000000000000000e+03,9.715700000000000447e-01
2.589000000000000000e+03,9.716099999999999737e-01
2.590000000000000000e+03,9.716299999999999937e-01
2.591000000000000000e+03,9.716599999999999682e-01
2.593000000000000000e+03,9.717000000000000082e-01
2.594000000000000000e+03,9.717099999999999627e-01
2.595000000000000000e+03,9.717200000000000282e-01
2.597000000000000000e+03,9.717400000000000482e-01
2.598000000000000000e+03,9.717500000000000027e-01
2.601000000000000000e+03,9.717799999999999772e-01
2.602000000000000000e+03,9.717999999999999972e-01
2.603000000000000000e+03,9.718200000000000172e-01
2.604000000000000000e+03,9.718299999999999716e-01
2.605000000000000000e+03,9.718400000000000372e-01
2.606000000000000000e+03,9.718599999999999461e-01
2.611000000000000000e+03,9.718700000000000117e-01
2.612000000000000000e+03,9.718799999999999661e-01
2.613000000000000000e+03,9.718999999999999861e-01
2.614000000000000000e+03,9.719100000000000517e-01
2.615000000000000000e+03,9.719200000000000061e-01
2.616000000000000000e+03,9.719299999999999606e-01
2.619000000000000000e+03,9.719400000000000261e-01
2.620000000000000000e+03,9.719600000000000461e-01
2.621000000000000000e+03,9.719700000000000006e-01
2.622000000000000000e+03,9.719900000000000206e-01
2.623000000000000000e+03,9.719999999999999751e-01
2.625000000000000000e+03,9.720199999999999951e-01
2.627000000000000000e+03,9.720400000000000151e-01
2.630000000000000000e+03,9.720499999999999696e-01
2.631000000000000000e+03,9.720900000000000096e-01
2.633000000000000000e+03,9.721100000000000296e-01
2.634000000000000000e+03,9.721199999999999841e-01
2.635000000000000000e+03,9.721300000000000496e-01
2.637000000000000000e+03,9.721400000000000041e-01
2.639000000000000000e+03,9.721800000000000441e-01
2.640000000000000000e+03,9.721999999999999531e-01
2.643000000000000000e+03,9.722100000000000186e-01
2.644000000000000000e+03,9.722199999999999731e-01
2.645000000000000000e+03,9.722399999999999931e-01
2.647000000000000000e+03,9.722499999999999476e-01
2.648000000000000000e+03,9.722600000000000131e-01
2.649000000000000000e+03,9.722699999999999676e-01
2.650000000000000000e+03,9.722800000000000331e-01
2.651000000000000000e+03,9.722899999999999876e-01
2.656000000000000000e+03,9.723199999999999621e-01
2.657000000000000000e+03,9.723399999999999821e-01
2.658000000000000000e+03,9.723500000000000476e-01
2.659000000000000000e+03,9.723600000000000021e-01
2.661000000000000000e+03,9.723899999999999766e-01
2.662000000000000000e+03,9.724000000000000421e-01
2.663000000000000000e+03,9.724199999999999511e-01
2.664000000000000000e+03,9.724300000000000166e-01
2.665000000000000000e+03,9.724399999999999711e-01
2.667000000000000000e+03,9.724899999999999656e-01
2.669000000000000000e+03,9.725000000000000311e-01
2.671000000000000000e+03,9.725099999999999856e-01
2.673000000000000000e+03,9.725200000000000511e-01
2.674000000000000000e+03,9.725300000000000056e-01
2.675000000000000000e+03,9.725399999999999601e-01
2.677000000000000000e+03,9.725500000000000256e-01
2.678000000000000000e+03,9.725700000000000456e-01
2.681000000000000000e+03,9.725800000000000001e-01
2.682000000000000000e+03,9.725899999999999546e-01
2.683000000000000000e+03,9.726099999999999746e-01
2.684000000000000000e+03,9.726299999999999946e-01
2.685000000000000000e+03,9.726399999999999491e-01
2.687000000000000000e+03,9.726500000000000146e-01
2.688000000000000000e+03,9.726700000000000346e-01
2.689000000000000000e+03,9.726799999999999891e-01
2.690000000000000000e+03,9.726900000000000546e-01
2.693000000000000000e+03,9.727099999999999635e-01
2.694000000000000000e+03,9.727299999999999836e-01
2.696000000000000000e+03,9.727400000000000491e-01
2.699000000000000000e+03,9.727500000000000036e-01
2.700000000000000000e+03,9.727599999999999580e-01
2.701000000000000000e+03,9.727900000000000436e-01
2.703000000000000000e+03,9.727999999999999980e-01
2.705000000000000000e+03,9.728299999999999725e-01
2.706000000000000000e+03,9.728400000000000380e-01
2.707000000000000000e+03,9.728499999999999925e-01
2.708000000000000000e+03,9.728599999999999470e-01
2.709000000000000000e+03,9.728700000000000125e-01
2.713000000000000000e+03,9.728799999999999670e-01
2.717000000000000000e+03,9.728900000000000325e-01
2.719000000000000000e+03,9.729299999999999615e-01
2.720000000000000000e+03,9.729400000000000270e-01
2.722000000000000000e+03,9.729600000000000470e-01
2.727000000000000000e+03,9.729799999999999560e-01
2.728000000000000000e+03,9.729900000000000215e-01
2.733000000000000000e+03,9.729999999999999760e-01
2.736000000000000000e+03,9.730199999999999960e-01
2.738000000000000000e+03,9.730299999999999505e-01
2.739000000000000000e+03,9.730400000000000160e-01
2.743000000000000000e+03,9.730499999999999705e-01
2.744000000000000000e+03,9.730600000000000360e-01
2.746000000000000000e+03,9.730699999999999905e-01
2.750000000000000000e+03,9.730799999999999450e-01
2.751000000000000000e+03,9.730900000000000105e-01
2.753000000000000000e+03,9.730999999999999650e-01
2.754000000000000000e+03,9.731100000000000305e-01
2.764000000000000000e+03,9.731300000000000505e-01
2.765000000000000000e+03,9.731400000000000050e-01
2.767000000000000000e+03,9.731499999999999595e-01
2.772000000000000000e+03,9.731600000000000250e-01
2.773000000000000000e+03,9.731800000000000450e-01
2.785000000000000000e+03,9.731899999999999995e-01
2.787000000000000000e+03,9.732100000000000195e-01
2.789000000000000000e+03,9.732199999999999740e-01
2.791000000000000000e+03,9.732300000000000395e-01
2.793000000000000000e+03,9.732499999999999485e-01
2.795000000000000000e+03,9.732699999999999685e-01
2.796000000000000000e+03,9.732800000000000340e-01
2.797000000000000000e+03,9.732899999999999885e-01
2.802000000000000000e+03,9.733000000000000540e-01
2.806000000000000000e+03,9.733100000000000085e-01
2.807000000000000000e+03,9.733199999999999630e-01
2.809000000000000000e+03,9.733300000000000285e-01
2.816000000000000000e+03,9.733500000000000485e-01
2.819000000000000000e+03,9.733600000000000030e-01
2.822000000000000000e+03,9.733800000000000230e-01
2.825000000000000000e+03,9.733899999999999775e-01
2.827000000000000000e+03,9.734000000000000430e-01
2.828000000000000000e+03,9.734099999999999975e-01
2.831000000000000000e+03,9.734199999999999520e-01
2.836000000000000000e+03,9.734300000000000175e-01
2.845000000000000000e+03,9.734399999999999720e-01
2.846000000000000000e+03,9.734500000000000375e-01
2.847000000000000000e+03,9.734599999999999920e-01
2.849000000000000000e+03,9.734699999999999465e-01
2.851000000000000000e+03,9.734800000000000120e-01
2.853000000000000000e+03,9.734899999999999665e-01
2.855000000000000000e+03,9.735099999999999865e-01
2.856000000000000000e+03,9.735200000000000520e-01
2.857000000000000000e+03,9.735300000000000065e-01
2.861000000000000000e+03,9.735500000000000265e-01
2.864000000000000000e+03,9.735599999999999810e-01
2.865000000000000000e+03,9.735800000000000010e-01
2.869000000000000000e+03,9.735899999999999554e-01
2.870000000000000000e+03,9.736000000000000210e-01
2.871000000000000000e+03,9.736099999999999755e-01
2.872000000000000000e+03,9.736200000000000410e-01
2.875000000000000000e+03,9.736299999999999955e-01
2.876000000000000000e+03,9.736399999999999499e-01
2.878000000000000000e+03,9.736500000000000155e-01
2.882000000000000000e+03,9.736700000000000355e-01
2.884000000000000000e+03,9.736799999999999899e-01
2.885000000000000000e+03,9.736900000000000555e-01
2.887000000000000000e+03,9.737000000000000099e-01
2.894000000000000000e+03,9.737200000000000299e-01
2.895000000000000000e+03,9.737299999999999844e-01
2.897000000000000000e+03,9.737400000000000500e-01
2.898000000000000000e+03,9.737500000000000044e-01
2.899000000000000000e+03,9.737599999999999589e-01
2.902000000000000000e+03,9.737700000000000244e-01
2.904000000000000000e+03,9.737799999999999789e-01
2.906000000000000000e+03,9.737900000000000444e-01
2.908000000000000000e+03,9.738099999999999534e-01
2.909000000000000000e+03,9.738299999999999734e-01
2.912000000000000000e+03,9.738400000000000389e-01
2.913000000000000000e+03,9.738499999999999934e-01
2.914000000000000000e+03,9.738599999999999479e-01
2.917000000000000000e+03,9.738700000000000134e-01
2.920000000000000000e+03,9.738799999999999679e-01
2.921000000000000000e+03,9.738900000000000334e-01
2.927000000000000000e+03,9.739100000000000534e-01
2.928000000000000000e+03,9.739200000000000079e-01
2.931000000000000000e+03,9.739299999999999624e-01
2.934000000000000000e+03,9.739400000000000279e-01
2.935000000000000000e+03,9.739499999999999824e-01
2.937000000000000000e+03,9.739600000000000479e-01
2.938000000000000000e+03,9.739700000000000024e-01
2.945000000000000000e+03,9.739900000000000224e-01
2.946000000000000000e+03,9.740100000000000424e-01
2.949000000000000000e+03,9.740199999999999969e-01
2.955000000000000000e+03,9.740299999999999514e-01
2.956000000000000000e+03,9.740400000000000169e-01
2.958000000000000000e+03,9.740499999999999714e-01
2.959000000000000000e+03,9.740600000000000369e-01
2.960000000000000000e+03,9.740699999999999914e-01
2.963000000000000000e+03,9.740799999999999459e-01
2.966000000000000000e+03,9.740900000000000114e-01
2.967000000000000000e+03,9.740999999999999659e-01
2.969000000000000000e+03,9.741100000000000314e-01
2.971000000000000000e+03,9.741400000000000059e-01
2.974000000000000000e+03,9.741499999999999604e-01
2.977000000000000000e+03,9.741600000000000259e-01
2.979000000000000000e+03,9.741699999999999804e-01
2.984000000000000000e+03,9.741800000000000459e-01
2.987000000000000000e+03,9.741999999999999549e-01
2.988000000000000000e+03,9.742100000000000204e-01
2.989000000000000000e+03,9.742199999999999749e-01
2.992000000000000000e+03,9.742300000000000404e-01
2.995000000000000000e+03,9.742499999999999494e-01
2.997000000000000000e+03,9.742699999999999694e-01
3.000000000000000000e+03,9.742899999999999894e-01
3.001000000000000000e+03,9.743000000000000549e-01
3.005000000000000000e+03,9.743199999999999639e-01
3.009000000000000000e+03,9.743300000000000294e-01
3.010000000000000000e+03,9.743399999999999839e-01
3.011000000000000000e+03,9.743500000000000494e-01
3.012000000000000000e+03,9.743699999999999584e-01
3.013000000000000000e+03,9.743800000000000239e-01
3.015000000000000000e+03,9.743899999999999784e-01
3.016000000000000000e+03,9.744000000000000439e-01
3.017000000000000000e+03,9.744099999999999984e-01
3.023000000000000000e+03,9.744300000000000184e-01
3.025000000000000000e+03,9.744399999999999729e-01
3.028000000000000000e+03,9.744500000000000384e-01
3.029000000000000000e+03,9.744599999999999929e-01
3.033000000000000000e+03,9.744699999999999473e-01
3.034000000000000000e+03,9.744800000000000129e-01
3.039000000000000000e+03,9.744899999999999674e-01
3.040000000000000000e+03,9.745000000000000329e-01
3.041000000000000000e+03,9.745099999999999874e-01
3.042000000000000000e+03,9.745200000000000529e-01
3.045000000000000000e+03,9.745300000000000074e-01
3.048000000000000000e+03,9.745399999999999618e-01
3.049000000000000000e+03,9.745500000000000274e-01
3.057000000000000000e+03,9.745599999999999818e-01
3.062000000000000000e+03,9.745700000000000474e-01
3.063000000000000000e+03,9.745899999999999563e-01
3.065000000000000000e+03,9.746099999999999763e-01
3.067000000000000000e+03,9.746200000000000419e-01
3.069000000000000000e+03,9.746500000000000163e-01
3.070000000000000000e+03,9.746599999999999708e-01
3.071000000000000000e+03,9.746700000000000363e-01
3.073000000000000000e+03,9.746799999999999908e-01
3.078000000000000000e+03,9.746899999999999453e-01
3.081000000000000000e+03,9.747000000000000108e-01
3.082000000000000000e+03,9.747200000000000308e-01
3.086000000000000000e+03,9.747299999999999853e-01
3.089000000000000000e+03,9.747400000000000508e-01
3.093000000000000000e+03,9.747500000000000053e-01
3.095000000000000000e+03,9.747599999999999598e-01
3.096000000000000000e+03,9.747799999999999798e-01
3.097000000000000000e+03,9.747900000000000453e-01
3.101000000000000000e+03,9.747999999999999998e-01
3.106000000000000000e+03,9.748099999999999543e-01
3.107000000000000000e+03,9.748200000000000198e-01
3.108000000000000000e+03,9.748400000000000398e-01
3.110000000000000000e+03,9.748499999999999943e-01
3.115000000000000000e+03,9.748700000000000143e-01
3.118000000000000000e+03,9.748799999999999688e-01
3.119000000000000000e+03,9.748900000000000343e-01
3.121000000000000000e+03,9.748999999999999888e-01
3.123000000000000000e+03,9.749100000000000543e-01
3.124000000000000000e+03,9.749200000000000088e-01
3.133000000000000000e+03,9.749299999999999633e-01
3.134000000000000000e+03,9.749400000000000288e-01
3.136000000000000000e+03,9.749499999999999833e-01
3.139000000000000000e+03,9.749600000000000488e-01
3.147000000000000000e+03,9.749700000000000033e-01
3.152000000000000000e+03,9.749799999999999578e-01
3.156000000000000000e+03,9.749900000000000233e-01
3.157000000000000000e+03,9.749999999999999778e-01
3.158000000000000000e+03,9.750100000000000433e-01
3.159000000000000000e+03,9.750199999999999978e-01
3.161000000000000000e+03,9.750299999999999523e-01
3.163000000000000000e+03,9.750400000000000178e-01
3.169000000000000000e+03,9.750499999999999723e-01
3.170000000000000000e+03,9.750600000000000378e-01
3.179000000000000000e+03,9.750799999999999468e-01
3.180000000000000000e+03,9.750900000000000123e-01
3.181000000000000000e+03,9.751199999999999868e-01
3.183000000000000000e+03,9.751300000000000523e-01
3.186000000000000000e+03,9.751400000000000068e-01
3.189000000000000000e+03,9.751499999999999613e-01
3.190000000000000000e+03,9.751699999999999813e-01
3.193000000000000000e+03,9.751800000000000468e-01
3.203000000000000000e+03,9.751900000000000013e-01
3.204000000000000000e+03,9.751999999999999558e-01
3.206000000000000000e+03,9.752100000000000213e-01
3.208000000000000000e+03,9.752199999999999758e-01
3.214000000000000000e+03,9.752300000000000413e-01
3.216000000000000000e+03,9.752399999999999958e-01
3.218000000000000000e+03,9.752499999999999503e-01
3.219000000000000000e+03,9.752600000000000158e-01
3.232000000000000000e+03,9.752699999999999703e-01
3.233000000000000000e+03,9.752800000000000358e-01
3.238000000000000000e+03,9.752899999999999903e-01
3.245000000000000000e+03,9.752999999999999448e-01
3.247000000000000000e+03,9.753100000000000103e-01
3.249000000000000000e+03,9.753199999999999648e-01
3.254000000000000000e+03,9.753300000000000303e-01
3.255000000000000000e+03,9.753399999999999848e-01
3.257000000000000000e+03,9.753500000000000503e-01
3.260000000000000000e+03,9.753600000000000048e-01
3.261000000000000000e+03,9.753699999999999593e-01
3.262000000000000000e+03,9.753800000000000248e-01
3.266000000000000000e+03,9.753899999999999793e-01
3.275000000000000000e+03,9.754099999999999993e-01
3.284000000000000000e+03,9.754199999999999537e-01
3.288000000000000000e+03,9.754300000000000193e-01
3.289000000000000000e+03,9.754399999999999737e-01
3.291000000000000000e+03,9.754500000000000393e-01
3.301000000000000000e+03,9.754599999999999937e-01
3.307000000000000000e+03,9.754800000000000137e-01
3.316000000000000000e+03,9.754899999999999682e-01
3.325000000000000000e+03,9.755000000000000338e-01
3.326000000000000000e+03,9.755099999999999882e-01
3.336000000000000000e+03,9.755200000000000538e-01
3.339000000000000000e+03,9.755300000000000082e-01
3.340000000000000000e+03,9.755399999999999627e-01
3.341000000000000000e+03,9.755500000000000282e-01
3.342000000000000000e+03,9.755599999999999827e-01
3.349000000000000000e+03,9.755700000000000482e-01
3.354000000000000000e+03,9.755800000000000027e-01
3.364000000000000000e+03,9.755899999999999572e-01
3.365000000000000000e+03,9.756000000000000227e-01
3.374000000000000000e+03,9.756099999999999772e-01
3.384000000000000000e+03,9.756200000000000427e-01
3.386000000000000000e+03,9.756299999999999972e-01
3.387000000000000000e+03,9.756399999999999517e-01
3.389000000000000000e+03,9.756500000000000172e-01
3.390000000000000000e+03,9.756599999999999717e-01
3.391000000000000000e+03,9.756700000000000372e-01
3.395000000000000000e+03,9.756799999999999917e-01
3.400000000000000000e+03,9.757000000000000117e-01
3.402000000000000000e+03,9.757099999999999662e-01
3.405000000000000000e+03,9.757200000000000317e-01
3.414000000000000000e+03,9.757299999999999862e-01
3.417000000000000000e+03,9.757400000000000517e-01
3.419000000000000000e+03,9.757599999999999607e-01
3.422000000000000000e+03,9.757700000000000262e-01
3.423000000000000000e+03,9.757799999999999807e-01
3.425000000000000000e+03,9.757900000000000462e-01
3.427000000000000000e+03,9.758000000000000007e-01
3.431000000000000000e+03,9.758200000000000207e-01
3.436000000000000000e+03,9.758400000000000407e-01
3.443000000000000000e+03,9.758499999999999952e-01
3.446000000000000000e+03,9.758599999999999497e-01
3.449000000000000000e+03,9.758700000000000152e-01
3.450000000000000000e+03,9.758799999999999697e-01
3.451000000000000000e+03,9.758900000000000352e-01
3.461000000000000000e+03,9.758999999999999897e-01
3.462000000000000000e+03,9.759100000000000552e-01
3.463000000000000000e+03,9.759200000000000097e-01
3.469000000000000000e+03,9.759299999999999642e-01
3.471000000000000000e+03,9.759400000000000297e-01
3.474000000000000000e+03,9.759499999999999842e-01
3.475000000000000000e+03,9.759700000000000042e-01
3.477000000000000000e+03,9.759799999999999587e-01
3.482000000000000000e+03,9.759900000000000242e-01
3.484000000000000000e+03,9.759999999999999787e-01
3.485000000000000000e+03,9.760100000000000442e-01
3.490000000000000000e+03,9.760199999999999987e-01
3.493000000000000000e+03,9.760400000000000187e-01
3.499000000000000000e+03,9.760499999999999732e-01
3.501000000000000000e+03,9.760600000000000387e-01
3.502000000000000000e+03,9.760799999999999477e-01
3.503000000000000000e+03,9.760900000000000132e-01
3.505000000000000000e+03,9.761100000000000332e-01
3.511000000000000000e+03,9.761199999999999877e-01
3.513000000000000000e+03,9.761300000000000532e-01
3.515000000000000000e+03,9.761400000000000077e-01
3.517000000000000000e+03,9.761499999999999622e-01
3.518000000000000000e+03,9.761600000000000277e-01
3.519000000000000000e+03,9.761699999999999822e-01
3.529000000000000000e+03,9.761900000000000022e-01
3.537000000000000000e+03,9.761999999999999567e-01
3.538000000000000000e+03,9.762199999999999767e-01
3.543000000000000000e+03,9.762499999999999512e-01
3.544000000000000000e+03,9.762600000000000167e-01
3.553000000000000000e+03,9.762699999999999712e-01
3.556000000000000000e+03,9.762899999999999912e-01
3.557000000000000000e+03,9.762999999999999456e-01
3.566000000000000000e+03,9.763199999999999656e-01
3.571000000000000000e+03,9.763300000000000312e-01
3.572000000000000000e+03,9.763500000000000512e-01
3.575000000000000000e+03,9.763600000000000056e-01
3.577000000000000000e+03,9.763699999999999601e-01
3.579000000000000000e+03,9.763899999999999801e-01
3.581000000000000000e+03,9.764000000000000457e-01
3.585000000000000000e+03,9.764100000000000001e-01
3.593000000000000000e+03,9.764199999999999546e-01
3.594000000000000000e+03,9.764300000000000201e-01
3.602000000000000000e+03,9.764399999999999746e-01
3.603000000000000000e+03,9.764500000000000401e-01
3.611000000000000000e+03,9.764599999999999946e-01
3.613000000000000000e+03,9.764699999999999491e-01
3.618000000000000000e+03,9.764800000000000146e-01
3.627000000000000000e+03,9.764899999999999691e-01
3.629000000000000000e+03,9.765000000000000346e-01
3.633000000000000000e+03,9.765200000000000546e-01
3.635000000000000000e+03,9.765300000000000091e-01
3.636000000000000000e+03,9.765399999999999636e-01
3.637000000000000000e+03,9.765599999999999836e-01
3.652000000000000000e+03,9.765700000000000491e-01
3.653000000000000000e+03,9.765899999999999581e-01
3.657000000000000000e+03,9.766000000000000236e-01
3.667000000000000000e+03,9.766099999999999781e-01
3.670000000000000000e+03,9.766200000000000436e-01
3.677000000000000000e+03,9.766299999999999981e-01
3.683000000000000000e+03,9.766399999999999526e-01
3.685000000000000000e+03,9.766500000000000181e-01
3.686000000000000000e+03,9.766599999999999726e-01
3.687000000000000000e+03,9.766700000000000381e-01
3.688000000000000000e+03,9.766799999999999926e-01
3.694000000000000000e+03,9.766899999999999471e-01
3.699000000000000000e+03,9.767000000000000126e-01
3.701000000000000000e+03,9.767099999999999671e-01
3.704000000000000000e+03,9.767200000000000326e-01
3.706000000000000000e+03,9.767299999999999871e-01
3.711000000000000000e+03,9.767400000000000526e-01
3.716000000000000000e+03,9.767500000000000071e-01
3.717000000000000000e+03,9.767599999999999616e-01
3.725000000000000000e+03,9.767700000000000271e-01
3.726000000000000000e+03,9.767799999999999816e-01
3.728000000000000000e+03,9.767900000000000471e-01
3.731000000000000000e+03,9.768000000000000016e-01
3.732000000000000000e+03,9.768099999999999561e-01
3.735000000000000000e+03,9.768200000000000216e-01
3.739000000000000000e+03,9.768299999999999761e-01
3.740000000000000000e+03,9.768400000000000416e-01
3.741000000000000000e+03,9.768499999999999961e-01
3.745000000000000000e+03,9.768599999999999506e-01
3.749000000000000000e+03,9.768799999999999706e-01
3.753000000000000000e+03,9.768999999999999906e-01
3.759000000000000000e+03,9.769099999999999451e-01
3.761000000000000000e+03,9.769200000000000106e-01
3.765000000000000000e+03,9.769299999999999651e-01
3.768000000000000000e+03,9.769400000000000306e-01
3.769000000000000000e+03,9.769499999999999851e-01
3.771000000000000000e+03,9.769600000000000506e-01
3.772000000000000000e+03,9.769700000000000051e-01
3.778000000000000000e+03,9.769799999999999596e-01
3.779000000000000000e+03,9.769900000000000251e-01
3.782000000000000000e+03,9.769999999999999796e-01
3.783000000000000000e+03,9.770100000000000451e-01
3.787000000000000000e+03,9.770199999999999996e-01
3.789000000000000000e+03,9.770299999999999541e-01
3.796000000000000000e+03,9.770400000000000196e-01
3.800000000000000000e+03,9.770499999999999741e-01
3.802000000000000000e+03,9.770600000000000396e-01
3.803000000000000000e+03,9.770699999999999941e-01
3.804000000000000000e+03,9.770799999999999486e-01
3.808000000000000000e+03,9.770999999999999686e-01
3.817000000000000000e+03,9.771100000000000341e-01
3.818000000000000000e+03,9.771300000000000541e-01
3.819000000000000000e+03,9.771400000000000086e-01
3.821000000000000000e+03,9.771499999999999631e-01
3.825000000000000000e+03,9.771600000000000286e-01
3.834000000000000000e+03,9.771699999999999831e-01
3.837000000000000000e+03,9.771800000000000486e-01
3.840000000000000000e+03,9.771900000000000031e-01
3.843000000000000000e+03,9.771999999999999575e-01
3.847000000000000000e+03,9.772300000000000431e-01
3.849000000000000000e+03,9.772399999999999975e-01
3.851000000000000000e+03,9.772499999999999520e-01
3.857000000000000000e+03,9.772600000000000176e-01
3.864000000000000000e+03,9.772699999999999720e-01
3.865000000000000000e+03,9.772800000000000376e-01
3.867000000000000000e+03,9.772899999999999920e-01
3.872000000000000000e+03,9.772999999999999465e-01
3.873000000000000000e+03,9.773100000000000120e-01
3.876000000000000000e+03,9.773199999999999665e-01
3.888000000000000000e+03,9.773300000000000320e-01
3.896000000000000000e+03,9.773399999999999865e-01
3.900000000000000000e+03,9.773500000000000520e-01
3.901000000000000000e+03,9.773600000000000065e-01
3.903000000000000000e+03,9.773699999999999610e-01
3.907000000000000000e+03,9.773800000000000265e-01
3.914000000000000000e+03,9.773899999999999810e-01
3.916000000000000000e+03,9.774000000000000465e-01
3.917000000000000000e+03,9.774100000000000010e-01
3.918000000000000000e+03,9.774199999999999555e-01
3.920000000000000000e+03,9.774500000000000410e-01
3.928000000000000000e+03,9.774599999999999955e-01
3.930000000000000000e+03,9.774699999999999500e-01
3.932000000000000000e+03,9.774800000000000155e-01
3.934000000000000000e+03,9.774899999999999700e-01
3.937000000000000000e+03,9.775199999999999445e-01
3.940000000000000000e+03,9.775300000000000100e-01
3.942000000000000000e+03,9.775399999999999645e-01
3.943000000000000000e+03,9.775500000000000300e-01
3.945000000000000000e+03,9.775700000000000500e-01
3.947000000000000000e+03,9.775800000000000045e-01
3.954000000000000000e+03,9.775899999999999590e-01
3.955000000000000000e+03,9.776000000000000245e-01
3.959000000000000000e+03,9.776099999999999790e-01
3.960000000000000000e+03,9.776200000000000445e-01
3.962000000000000000e+03,9.776299999999999990e-01
3.969000000000000000e+03,9.776399999999999535e-01
3.978000000000000000e+03,9.776500000000000190e-01
3.980000000000000000e+03,9.776700000000000390e-01
3.981000000000000000e+03,9.776799999999999935e-01
3.986000000000000000e+03,9.776899999999999480e-01
3.994000000000000000e+03,9.777000000000000135e-01
4.004000000000000000e+03,9.777099999999999680e-01
4.005000000000000000e+03,9.777200000000000335e-01
4.011000000000000000e+03,9.777299999999999880e-01
4.015000000000000000e+03,9.777500000000000080e-01
4.018000000000000000e+03,9.777599999999999625e-01
4.025000000000000000e+03,9.777700000000000280e-01
4.027000000000000000e+03,9.777799999999999825e-01
4.028000000000000000e+03,9.777900000000000480e-01
4.029000000000000000e+03,9.778000000000000025e-01
4.031000000000000000e+03,9.778099999999999570e-01
4.033000000000000000e+03,9.778200000000000225e-01
4.035000000000000000e+03,9.778299999999999770e-01
4.039000000000000000e+03,9.778400000000000425e-01
4.042000000000000000e+03,9.778499999999999970e-01
4.044000000000000000e+03,9.778599999999999515e-01
4.045000000000000000e+03,9.778700000000000170e-01
4.050000000000000000e+03,9.778799999999999715e-01
4.051000000000000000e+03,9.779099999999999460e-01
4.059000000000000000e+03,9.779200000000000115e-01
4.060000000000000000e+03,9.779299999999999660e-01
4.063000000000000000e+03,9.779400000000000315e-01
4.066000000000000000e+03,9.779499999999999860e-01
4.069000000000000000e+03,9.779600000000000515e-01
4.071000000000000000e+03,9.779799999999999605e-01
4.074000000000000000e+03,9.779900000000000260e-01
4.076000000000000000e+03,9.779999999999999805e-01
4.077000000000000000e+03,9.780200000000000005e-01
4.078000000000000000e+03,9.780299999999999550e-01
4.082000000000000000e+03,9.780400000000000205e-01
4.083000000000000000e+03,9.780499999999999750e-01
4.087000000000000000e+03,9.780699999999999950e-01
4.095000000000000000e+03,9.780900000000000150e-01
4.096000000000000000e+03,9.780999999999999694e-01
4.103000000000000000e+03,9.781300000000000550e-01
4.105000000000000000e+03,9.781400000000000095e-01
4.107000000000000000e+03,9.781499999999999639e-01
4.111000000000000000e+03,9.781600000000000295e-01
4.112000000000000000e+03,9.781699999999999839e-01
4.115000000000000000e+03,9.781800000000000495e-01
4.121000000000000000e+03,9.781900000000000039e-01
4.122000000000000000e+03,9.781999999999999584e-01
4.123000000000000000e+03,9.782100000000000239e-01
4.127000000000000000e+03,9.782199999999999784e-01
4.128000000000000000e+03,9.782300000000000439e-01
4.135000000000000000e+03,9.782399999999999984e-01
4.136000000000000000e+03,9.782499999999999529e-01
4.137000000000000000e+03,9.782600000000000184e-01
4.144000000000000000e+03,9.782699999999999729e-01
4.147000000000000000e+03,9.782800000000000384e-01
4.148000000000000000e+03,9.782899999999999929e-01
4.153000000000000000e+03,9.782999999999999474e-01
4.161000000000000000e+03,9.783100000000000129e-01
4.164000000000000000e+03,9.783199999999999674e-01
4.167000000000000000e+03,9.783300000000000329e-01
4.172000000000000000e+03,9.783399999999999874e-01
4.173000000000000000e+03,9.783500000000000529e-01
4.174000000000000000e+03,9.783600000000000074e-01
4.176000000000000000e+03,9.783699999999999619e-01
4.177000000000000000e+03,9.783800000000000274e-01
4.178000000000000000e+03,9.783899999999999819e-01
4.179000000000000000e+03,9.784000000000000474e-01
4.184000000000000000e+03,9.784199999999999564e-01
4.189000000000000000e+03,9.784300000000000219e-01
4.195000000000000000e+03,9.784399999999999764e-01
4.200000000000000000e+03,9.784500000000000419e-01
4.211000000000000000e+03,9.784599999999999964e-01
4.212000000000000000e+03,9.784699999999999509e-01
4.215000000000000000e+03,9.784800000000000164e-01
4.218000000000000000e+03,9.784899999999999709e-01
4.219000000000000000e+03,9.785000000000000364e-01
4.223000000000000000e+03,9.785099999999999909e-01
4.229000000000000000e+03,9.785199999999999454e-01
4.235000000000000000e+03,9.785300000000000109e-01
4.236000000000000000e+03,9.785399999999999654e-01
4.242000000000000000e+03,9.785500000000000309e-01
4.246000000000000000e+03,9.785599999999999854e-01
4.247000000000000000e+03,9.785800000000000054e-01
4.248000000000000000e+03,9.785899999999999599e-01
4.249000000000000000e+03,9.786000000000000254e-01
4.252000000000000000e+03,9.786099999999999799e-01
4.253000000000000000e+03,9.786200000000000454e-01
4.255000000000000000e+03,9.786299999999999999e-01
4.256000000000000000e+03,9.786399999999999544e-01
4.259000000000000000e+03,9.786500000000000199e-01
4.260000000000000000e+03,9.786599999999999744e-01
4.265000000000000000e+03,9.786700000000000399e-01
4.269000000000000000e+03,9.786899999999999489e-01
4.270000000000000000e+03,9.787000000000000144e-01
4.273000000000000000e+03,9.787099999999999689e-01
4.281000000000000000e+03,9.787200000000000344e-01
4.283000000000000000e+03,9.787299999999999889e-01
4.284000000000000000e+03,9.787500000000000089e-01
4.285000000000000000e+03,9.787599999999999634e-01
4.288000000000000000e+03,9.787700000000000289e-01
4.299000000000000000e+03,9.787900000000000489e-01
4.301000000000000000e+03,9.788000000000000034e-01
4.303000000000000000e+03,9.788099999999999579e-01
4.315000000000000000e+03,9.788400000000000434e-01
4.317000000000000000e+03,9.788499999999999979e-01
4.318000000000000000e+03,9.788599999999999524e-01
4.321000000000000000e+03,9.788700000000000179e-01
4.332000000000000000e+03,9.788900000000000379e-01
4.337000000000000000e+03,9.788999999999999924e-01
4.342000000000000000e+03,9.789099999999999469e-01
4.343000000000000000e+03,9.789200000000000124e-01
4.346000000000000000e+03,9.789299999999999669e-01
4.348000000000000000e+03,9.789400000000000324e-01
4.350000000000000000e+03,9.789600000000000524e-01
4.353000000000000000e+03,9.789700000000000069e-01
4.356000000000000000e+03,9.789799999999999613e-01
4.357000000000000000e+03,9.789900000000000269e-01
4.360000000000000000e+03,9.789999999999999813e-01
4.361000000000000000e+03,9.790100000000000469e-01
4.363000000000000000e+03,9.790200000000000014e-01
4.367000000000000000e+03,9.790299999999999558e-01
4.373000000000000000e+03,9.790400000000000214e-01
4.375000000000000000e+03,9.790499999999999758e-01
4.376000000000000000e+03,9.790699999999999958e-01
4.379000000000000000e+03,9.790799999999999503e-01
4.381000000000000000e+03,9.790900000000000158e-01
4.389000000000000000e+03,9.790999999999999703e-01
4.402000000000000000e+03,9.791199999999999903e-01
4.412000000000000000e+03,9.791299999999999448e-01
4.424000000000000000e+03,9.791400000000000103e-01
4.426000000000000000e+03,9.791499999999999648e-01
4.429000000000000000e+03,9.791600000000000303e-01
4.432000000000000000e+03,9.791699999999999848e-01
4.438000000000000000e+03,9.791800000000000503e-01
4.440000000000000000e+03,9.791900000000000048e-01
4.441000000000000000e+03,9.791999999999999593e-01
4.449000000000000000e+03,9.792100000000000248e-01
4.450000000000000000e+03,9.792199999999999793e-01
4.455000000000000000e+03,9.792399999999999993e-01
4.456000000000000000e+03,9.792499999999999538e-01
4.461000000000000000e+03,9.792600000000000193e-01
4.465000000000000000e+03,9.792699999999999738e-01
4.479000000000000000e+03,9.792800000000000393e-01
4.485000000000000000e+03,9.792899999999999938e-01
4.493000000000000000e+03,9.792999999999999483e-01
4.495000000000000000e+03,9.793199999999999683e-01
4.505000000000000000e+03,9.793399999999999883e-01
4.507000000000000000e+03,9.793600000000000083e-01
4.512000000000000000e+03,9.793699999999999628e-01
4.514000000000000000e+03,9.793800000000000283e-01
4.525000000000000000e+03,9.794000000000000483e-01
4.531000000000000000e+03,9.794100000000000028e-01
4.533000000000000000e+03,9.794199999999999573e-01
4.537000000000000000e+03,9.794300000000000228e-01
4.538000000000000000e+03,9.794500000000000428e-01
4.541000000000000000e+03,9.794599999999999973e-01
4.543000000000000000e+03,9.794699999999999518e-01
4.545000000000000000e+03,9.794800000000000173e-01
4.548000000000000000e+03,9.794899999999999718e-01
4.553000000000000000e+03,9.795000000000000373e-01
4.560000000000000000e+03,9.795099999999999918e-01
4.565000000000000000e+03,9.795300000000000118e-01
4.566000000000000000e+03,9.795399999999999663e-01
4.573000000000000000e+03,9.795500000000000318e-01
4.579000000000000000e+03,9.795599999999999863e-01
4.584000000000000000e+03,9.795700000000000518e-01
4.587000000000000000e+03,9.795800000000000063e-01
4.588000000000000000e+03,9.796000000000000263e-01
4.589000000000000000e+03,9.796099999999999808e-01
4.593000000000000000e+03,9.796200000000000463e-01
4.598000000000000000e+03,9.796300000000000008e-01
4.613000000000000000e+03,9.796500000000000208e-01
4.618000000000000000e+03,9.796599999999999753e-01
4.619000000000000000e+03,9.796700000000000408e-01
4.623000000000000000e+03,9.796799999999999953e-01
4.631000000000000000e+03,9.796899999999999498e-01
4.634000000000000000e+03,9.797000000000000153e-01
4.635000000000000000e+03,9.797099999999999698e-01
4.641000000000000000e+03,9.797299999999999898e-01
4.642000000000000000e+03,9.797400000000000553e-01
4.644000000000000000e+03,9.797500000000000098e-01
4.645000000000000000e+03,9.797599999999999643e-01
4.649000000000000000e+03,9.797700000000000298e-01
4.651000000000000000e+03,9.797799999999999843e-01
4.653000000000000000e+03,9.797900000000000498e-01
4.657000000000000000e+03,9.798000000000000043e-01
4.661000000000000000e+03,9.798099999999999588e-01
4.666000000000000000e+03,9.798200000000000243e-01
4.667000000000000000e+03,9.798299999999999788e-01
4.673000000000000000e+03,9.798400000000000443e-01
4.685000000000000000e+03,9.798499999999999988e-01
4.688000000000000000e+03,9.798700000000000188e-01
4.693000000000000000e+03,9.798799999999999732e-01
4.695000000000000000e+03,9.798900000000000388e-01
4.699000000000000000e+03,9.798999999999999932e-01
4.702000000000000000e+03,9.799099999999999477e-01
4.704000000000000000e+03,9.799200000000000133e-01
4.712000000000000000e+03,9.799400000000000333e-01
4.721000000000000000e+03,9.799499999999999877e-01
4.725000000000000000e+03,9.799600000000000533e-01
4.732000000000000000e+03,9.799799999999999622e-01
4.733000000000000000e+03,9.799900000000000277e-01
4.734000000000000000e+03,9.800100000000000477e-01
4.737000000000000000e+03,9.800200000000000022e-01
4.751000000000000000e+03,9.800400000000000222e-01
4.755000000000000000e+03,9.800499999999999767e-01
4.759000000000000000e+03,9.800600000000000422e-01
4.764000000000000000e+03,9.800699999999999967e-01
4.765000000000000000e+03,9.800900000000000167e-01
4.767000000000000000e+03,9.800999999999999712e-01
4.770000000000000000e+03,9.801100000000000367e-01
4.773000000000000000e+03,9.801199999999999912e-01
4.775000000000000000e+03,9.801400000000000112e-01
4.778000000000000000e+03,9.801600000000000312e-01
4.796000000000000000e+03,9.801699999999999857e-01
4.805000000000000000e+03,9.801800000000000512e-01
4.814000000000000000e+03,9.801900000000000057e-01
4.827000000000000000e+03,9.801999999999999602e-01
4.831000000000000000e+03,9.802199999999999802e-01
4.837000000000000000e+03,9.802300000000000457e-01
4.843000000000000000e+03,9.802400000000000002e-01
4.849000000000000000e+03,9.802499999999999547e-01
4.850000000000000000e+03,9.802600000000000202e-01
4.853000000000000000e+03,9.802800000000000402e-01
4.854000000000000000e+03,9.802899999999999947e-01
4.861000000000000000e+03,9.803100000000000147e-01
4.873000000000000000e+03,9.803199999999999692e-01
4.877000000000000000e+03,9.803300000000000347e-01
4.881000000000000000e+03,9.803399999999999892e-01
4.887000000000000000e+03,9.803500000000000547e-01
4.891000000000000000e+03,9.803600000000000092e-01
4.893000000000000000e+03,9.803699999999999637e-01
4.901000000000000000e+03,9.803800000000000292e-01
4.903000000000000000e+03,9.803899999999999837e-01
4.908000000000000000e+03,9.804000000000000492e-01
4.929000000000000000e+03,9.804100000000000037e-01
4.931000000000000000e+03,9.804199999999999582e-01
4.935000000000000000e+03,9.804399999999999782e-01
4.938000000000000000e+03,9.804500000000000437e-01
4.941000000000000000e+03,9.804699999999999527e-01
4.946000000000000000e+03,9.804899999999999727e-01
4.948000000000000000e+03,9.805000000000000382e-01
4.949000000000000000e+03,9.805099999999999927e-01
4.959000000000000000e+03,9.805199999999999472e-01
4.968000000000000000e+03,9.805300000000000127e-01
4.969000000000000000e+03,9.805399999999999672e-01
4.980000000000000000e+03,9.805500000000000327e-01
4.985000000000000000e+03,9.805599999999999872e-01
4.987000000000000000e+03,9.805700000000000527e-01
4.995000000000000000e+03,9.805800000000000072e-01
4.997000000000000000e+03,9.805899999999999617e-01
5.002000000000000000e+03,9.806000000000000272e-01
5.005000000000000000e+03,9.806099999999999817e-01
5.007000000000000000e+03,9.806200000000000472e-01
5.009000000000000000e+03,9.806300000000000017e-01
5.015000000000000000e+03,9.806399999999999562e-01
5.021000000000000000e+03,9.806500000000000217e-01
5.036000000000000000e+03,9.806599999999999762e-01
5.043000000000000000e+03,9.806700000000000417e-01
5.046000000000000000e+03,9.806799999999999962e-01
5.049000000000000000e+03,9.806899999999999507e-01
5.052000000000000000e+03,9.807000000000000162e-01
5.054000000000000000e+03,9.807099999999999707e-01
5.057000000000000000e+03,9.807200000000000362e-01
5.066000000000000000e+03,9.807399999999999451e-01
5.071000000000000000e+03,9.807500000000000107e-01
5.087000000000000000e+03,9.807599999999999651e-01
5.088000000000000000e+03,9.807700000000000307e-01
5.093000000000000000e+03,9.807799999999999851e-01
5.096000000000000000e+03,9.807900000000000507e-01
5.106000000000000000e+03,9.808099999999999596e-01
5.113000000000000000e+03,9.808200000000000252e-01
5.117000000000000000e+03,9.808299999999999796e-01
5.121000000000000000e+03,9.808400000000000452e-01
5.126000000000000000e+03,9.808499999999999996e-01
5.141000000000000000e+03,9.808700000000000196e-01
5.142000000000000000e+03,9.808799999999999741e-01
5.151000000000000000e+03,9.808900000000000396e-01
5.152000000000000000e+03,9.808999999999999941e-01
5.159000000000000000e+03,9.809200000000000141e-01
5.161000000000000000e+03,9.809299999999999686e-01
5.163000000000000000e+03,9.809400000000000341e-01
5.166000000000000000e+03,9.809499999999999886e-01
5.168000000000000000e+03,9.809600000000000541e-01
5.175000000000000000e+03,9.809700000000000086e-01
5.176000000000000000e+03,9.809799999999999631e-01
5.181000000000000000e+03,9.809900000000000286e-01
5.187000000000000000e+03,9.809999999999999831e-01
5.191000000000000000e+03,9.810100000000000486e-01
5.194000000000000000e+03,9.810200000000000031e-01
5.197000000000000000e+03,9.810299999999999576e-01
5.200000000000000000e+03,9.810400000000000231e-01
5.201000000000000000e+03,9.810499999999999776e-01
5.202000000000000000e+03,9.810600000000000431e-01
5.206000000000000000e+03,9.810699999999999976e-01
5.209000000000000000e+03,9.810900000000000176e-01
5.213000000000000000e+03,9.810999999999999721e-01
5.216000000000000000e+03,9.811100000000000376e-01
5.217000000000000000e+03,9.811199999999999921e-01
5.220000000000000000e+03,9.811299999999999466e-01
5.221000000000000000e+03,9.811400000000000121e-01
5.223000000000000000e+03,9.811499999999999666e-01
5.227000000000000000e+03,9.811600000000000321e-01
5.233000000000000000e+03,9.811800000000000521e-01
5.241000000000000000e+03,9.811900000000000066e-01
5.242000000000000000e+03,9.811999999999999611e-01
5.248000000000000000e+03,9.812100000000000266e-01
5.249000000000000000e+03,9.812199999999999811e-01
5.251000000000000000e+03,9.812300000000000466e-01
5.253000000000000000e+03,9.812400000000000011e-01
5.262000000000000000e+03,9.812600000000000211e-01
5.263000000000000000e+03,9.812699999999999756e-01
5.269000000000000000e+03,9.812800000000000411e-01
5.271000000000000000e+03,9.812899999999999956e-01
5.273000000000000000e+03,9.812999999999999501e-01
5.281000000000000000e+03,9.813100000000000156e-01
5.292000000000000000e+03,9.813199999999999701e-01
5.298000000000000000e+03,9.813300000000000356e-01
5.300000000000000000e+03,9.813399999999999901e-01
5.301000000000000000e+03,9.813499999999999446e-01
5.303000000000000000e+03,9.813600000000000101e-01
5.311000000000000000e+03,9.813699999999999646e-01
5.312000000000000000e+03,9.813800000000000301e-01
5.320000000000000000e+03,9.813899999999999846e-01
5.322000000000000000e+03,9.814000000000000501e-01
5.324000000000000000e+03,9.814100000000000046e-01
5.325000000000000000e+03,9.814199999999999591e-01
5.333000000000000000e+03,9.814300000000000246e-01
5.342000000000000000e+03,9.814399999999999791e-01
5.343000000000000000e+03,9.814699999999999536e-01
5.346000000000000000e+03,9.814800000000000191e-01
5.350000000000000000e+03,9.814899999999999736e-01
5.358000000000000000e+03,9.815099999999999936e-01
5.363000000000000000e+03,9.815199999999999481e-01
5.366000000000000000e+03,9.815300000000000136e-01
5.367000000000000000e+03,9.815399999999999681e-01
5.371000000000000000e+03,9.815500000000000336e-01
5.373000000000000000e+03,9.815700000000000536e-01
5.379000000000000000e+03,9.815800000000000081e-01
5.381000000000000000e+03,9.816000000000000281e-01
5.387000000000000000e+03,9.816099999999999826e-01
5.389000000000000000e+03,9.816200000000000481e-01
5.392000000000000000e+03,9.816300000000000026e-01
5.393000000000000000e+03,9.816399999999999570e-01
5.395000000000000000e+03,9.816500000000000226e-01
5.397000000000000000e+03,9.816599999999999770e-01
5.399000000000000000e+03,9.816700000000000426e-01
5.403000000000000000e+03,9.816799999999999971e-01
5.404000000000000000e+03,9.816899999999999515e-01
5.414000000000000000e+03,9.817000000000000171e-01
5.415000000000000000e+03,9.817099999999999715e-01
5.424000000000000000e+03,9.817200000000000371e-01
5.431000000000000000e+03,9.817399999999999460e-01
5.437000000000000000e+03,9.817500000000000115e-01
5.439000000000000000e+03,9.817599999999999660e-01
5.441000000000000000e+03,9.817700000000000315e-01
5.443000000000000000e+03,9.817900000000000515e-01
5.447000000000000000e+03,9.818000000000000060e-01
5.467000000000000000e+03,9.818099999999999605e-01
5.469000000000000000e+03,9.818200000000000260e-01
5.472000000000000000e+03,9.818299999999999805e-01
5.474000000000000000e+03,9.818400000000000460e-01
5.476000000000000000e+03,9.818500000000000005e-01
5.477000000000000000e+03,9.818599999999999550e-01
5.479000000000000000e+03,9.818700000000000205e-01
5.480000000000000000e+03,9.818799999999999750e-01
5.483000000000000000e+03,9.818900000000000405e-01
5.484000000000000000e+03,9.818999999999999950e-01
5.485000000000000000e+03,9.819099999999999495e-01
5.487000000000000000e+03,9.819200000000000150e-01
5.488000000000000000e+03,9.819299999999999695e-01
5.491000000000000000e+03,9.819400000000000350e-01
5.495000000000000000e+03,9.819499999999999895e-01
5.500000000000000000e+03,9.819600000000000550e-01
5.502000000000000000e+03,9.819700000000000095e-01
5.503000000000000000e+03,9.819799999999999640e-01
5.508000000000000000e+03,9.819900000000000295e-01
5.513000000000000000e+03,9.819999999999999840e-01
5.521000000000000000e+03,9.820100000000000495e-01
5.528000000000000000e+03,9.820200000000000040e-01
5.530000000000000000e+03,9.820400000000000240e-01
5.534000000000000000e+03,9.820499999999999785e-01
5.535000000000000000e+03,9.820600000000000440e-01
5.536000000000000000e+03,9.820699999999999985e-01
5.543000000000000000e+03,9.820900000000000185e-01
5.545000000000000000e+03,9.820999999999999730e-01
5.547000000000000000e+03,9.821100000000000385e-01
5.549000000000000000e+03,9.821199999999999930e-01
5.551000000000000000e+03,9.821299999999999475e-01
5.568000000000000000e+03,9.821400000000000130e-01
5.569000000000000000e+03,9.821499999999999675e-01
5.574000000000000000e+03,9.821600000000000330e-01
5.576000000000000000e+03,9.821699999999999875e-01
5.580000000000000000e+03,9.821800000000000530e-01
5.581000000000000000e+03,9.821900000000000075e-01
5.583000000000000000e+03,9.821999999999999620e-01
5.591000000000000000e+03,9.822100000000000275e-01
5.592000000000000000e+03,9.822199999999999820e-01
5.599000000000000000e+03,9.822300000000000475e-01
5.601000000000000000e+03,9.822499999999999565e-01
5.603000000000000000e+03,9.822600000000000220e-01
5.604000000000000000e+03,9.822699999999999765e-01
5.610000000000000000e+03,9.822800000000000420e-01
5.615000000000000000e+03,9.822899999999999965e-01
5.620000000000000000e+03,9.822999999999999510e-01
5.625000000000000000e+03,9.823100000000000165e-01
5.626000000000000000e+03,9.823199999999999710e-01
5.634000000000000000e+03,9.823300000000000365e-01
5.636000000000000000e+03,9.823399999999999910e-01
5.639000000000000000e+03,9.823499999999999455e-01
5.641000000000000000e+03,9.823699999999999655e-01
5.642000000000000000e+03,9.823800000000000310e-01
5.648000000000000000e+03,9.823899999999999855e-01
5.649000000000000000e+03,9.824000000000000510e-01
5.650000000000000000e+03,9.824100000000000055e-01
5.653000000000000000e+03,9.824199999999999600e-01
5.654000000000000000e+03,9.824500000000000455e-01
5.660000000000000000e+03,9.824600000000000000e-01
5.662000000000000000e+03,9.824699999999999545e-01
5.664000000000000000e+03,9.824800000000000200e-01
5.665000000000000000e+03,9.824899999999999745e-01
5.667000000000000000e+03,9.825000000000000400e-01
5.669000000000000000e+03,9.825199999999999489e-01
5.670000000000000000e+03,9.825300000000000145e-01
5.673000000000000000e+03,9.825399999999999689e-01
5.674000000000000000e+03,9.825500000000000345e-01
5.677000000000000000e+03,9.825599999999999890e-01
5.678000000000000000e+03,9.825700000000000545e-01
5.680000000000000000e+03,9.825800000000000090e-01
5.686000000000000000e+03,9.825899999999999634e-01
5.692000000000000000e+03,9.826099999999999834e-01
5.693000000000000000e+03,9.826300000000000034e-01
5.695000000000000000e+03,9.826500000000000234e-01
5.698000000000000000e+03,9.826599999999999779e-01
5.700000000000000000e+03,9.826700000000000434e-01
5.702000000000000000e+03,9.826799999999999979e-01
5.703000000000000000e+03,9.827000000000000179e-01
5.710000000000000000e+03,9.827099999999999724e-01
5.716000000000000000e+03,9.827200000000000379e-01
5.717000000000000000e+03,9.827399999999999469e-01
5.718000000000000000e+03,9.827500000000000124e-01
5.727000000000000000e+03,9.827700000000000324e-01
5.728000000000000000e+03,9.827799999999999869e-01
5.729000000000000000e+03,9.828000000000000069e-01
5.731000000000000000e+03,9.828200000000000269e-01
5.732000000000000000e+03,9.828299999999999814e-01
5.733000000000000000e+03,9.828500000000000014e-01
5.736000000000000000e+03,9.828599999999999559e-01
5.738000000000000000e+03,9.828700000000000214e-01
5.739000000000000000e+03,9.828799999999999759e-01
5.741000000000000000e+03,9.828900000000000414e-01
5.743000000000000000e+03,9.829099999999999504e-01
5.744000000000000000e+03,9.829299999999999704e-01
5.747000000000000000e+03,9.829499999999999904e-01
5.749000000000000000e+03,9.829599999999999449e-01
5.753000000000000000e+03,9.829799999999999649e-01
5.754000000000000000e+03,9.829900000000000304e-01
5.755000000000000000e+03,9.830100000000000504e-01
5.756000000000000000e+03,9.830299999999999594e-01
5.757000000000000000e+03,9.830400000000000249e-01
5.758000000000000000e+03,9.830499999999999794e-01
5.759000000000000000e+03,9.830600000000000449e-01
5.761000000000000000e+03,9.830699999999999994e-01
5.762000000000000000e+03,9.830799999999999539e-01
5.763000000000000000e+03,9.830900000000000194e-01
5.768000000000000000e+03,9.831100000000000394e-01
5.769000000000000000e+03,9.831400000000000139e-01
5.770000000000000000e+03,9.831600000000000339e-01
5.772000000000000000e+03,9.831699999999999884e-01
5.773000000000000000e+03,9.831800000000000539e-01
5.775000000000000000e+03,9.831900000000000084e-01
5.777000000000000000e+03,9.832100000000000284e-01
5.778000000000000000e+03,9.832199999999999829e-01
5.779000000000000000e+03,9.832499999999999574e-01
5.780000000000000000e+03,9.832600000000000229e-01
5.781000000000000000e+03,9.832800000000000429e-01
5.784000000000000000e+03,9.832999999999999519e-01
5.785000000000000000e+03,9.833100000000000174e-01
5.787000000000000000e+03,9.833199999999999719e-01
5.789000000000000000e+03,9.833300000000000374e-01
5.791000000000000000e+03,9.833399999999999919e-01
5.794000000000000000e+03,9.833600000000000119e-01
5.796000000000000000e+03,9.833699999999999664e-01
5.802000000000000000e+03,9.834000000000000519e-01
5.804000000000000000e+03,9.834100000000000064e-01
5.805000000000000000e+03,9.834300000000000264e-01
5.813000000000000000e+03,9.834500000000000464e-01
5.816000000000000000e+03,9.834600000000000009e-01
5.817000000000000000e+03,9.834800000000000209e-01
5.819000000000000000e+03,9.834899999999999753e-01
5.820000000000000000e+03,9.835000000000000409e-01
5.823000000000000000e+03,9.835099999999999953e-01
5.824000000000000000e+03,9.835199999999999498e-01
5.827000000000000000e+03,9.835300000000000153e-01
5.828000000000000000e+03,9.835399999999999698e-01
5.830000000000000000e+03,9.835700000000000554e-01
5.833000000000000000e+03,9.835899999999999643e-01
5.834000000000000000e+03,9.836000000000000298e-01
5.835000000000000000e+03,9.836200000000000498e-01
5.838000000000000000e+03,9.836399999999999588e-01
5.840000000000000000e+03,9.836500000000000243e-01
5.841000000000000000e+03,9.836700000000000443e-01
5.845000000000000000e+03,9.836799999999999988e-01
5.847000000000000000e+03,9.836899999999999533e-01
5.848000000000000000e+03,9.837000000000000188e-01
5.849000000000000000e+03,9.837099999999999733e-01
5.850000000000000000e+03,9.837200000000000388e-01
5.851000000000000000e+03,9.837399999999999478e-01
5.854000000000000000e+03,9.837700000000000333e-01
5.856000000000000000e+03,9.837900000000000533e-01
5.857000000000000000e+03,9.838000000000000078e-01
5.865000000000000000e+03,9.838099999999999623e-01
5.867000000000000000e+03,9.838200000000000278e-01
5.868000000000000000e+03,9.838299999999999823e-01
5.869000000000000000e+03,9.838400000000000478e-01
5.871000000000000000e+03,9.838799999999999768e-01
5.875000000000000000e+03,9.838900000000000423e-01
5.876000000000000000e+03,9.838999999999999968e-01
5.878000000000000000e+03,9.839099999999999513e-01
5.879000000000000000e+03,9.839200000000000168e-01
5.881000000000000000e+03,9.839299999999999713e-01
5.882000000000000000e+03,9.839400000000000368e-01
5.885000000000000000e+03,9.839499999999999913e-01
5.892000000000000000e+03,9.839599999999999458e-01
5.895000000000000000e+03,9.839700000000000113e-01
5.901000000000000000e+03,9.839799999999999658e-01
5.903000000000000000e+03,9.839999999999999858e-01
5.907000000000000000e+03,9.840100000000000513e-01
5.909000000000000000e+03,9.840200000000000058e-01
5.918000000000000000e+03,9.840299999999999603e-01
5.925000000000000000e+03,9.840400000000000258e-01
5.926000000000000000e+03,9.840499999999999803e-01
5.928000000000000000e+03,9.840600000000000458e-01
5.930000000000000000e+03,9.840799999999999548e-01
5.931000000000000000e+03,9.840999999999999748e-01
5.932000000000000000e+03,9.841100000000000403e-01
5.933000000000000000e+03,9.841199999999999948e-01
5.935000000000000000e+03,9.841299999999999493e-01
5.940000000000000000e+03,9.841400000000000148e-01
5.943000000000000000e+03,9.841499999999999693e-01
5.947000000000000000e+03,9.841600000000000348e-01
5.949000000000000000e+03,9.841699999999999893e-01
5.951000000000000000e+03,9.841999999999999638e-01
5.958000000000000000e+03,9.842100000000000293e-01
5.960000000000000000e+03,9.842199999999999838e-01
5.961000000000000000e+03,9.842400000000000038e-01
5.962000000000000000e+03,9.842499999999999583e-01
5.966000000000000000e+03,9.842600000000000238e-01
5.977000000000000000e+03,9.842699999999999783e-01
5.980000000000000000e+03,9.842800000000000438e-01
5.981000000000000000e+03,9.842899999999999983e-01
5.991000000000000000e+03,9.842999999999999527e-01
5.992000000000000000e+03,9.843100000000000183e-01
5.993000000000000000e+03,9.843199999999999728e-01
5.994000000000000000e+03,9.843399999999999928e-01
5.995000000000000000e+03,9.843499999999999472e-01
6.002000000000000000e+03,9.843600000000000128e-01
6.006000000000000000e+03,9.843699999999999672e-01
6.017000000000000000e+03,9.843800000000000328e-01
6.020000000000000000e+03,9.843899999999999872e-01
6.021000000000000000e+03,9.844000000000000528e-01
6.028000000000000000e+03,9.844100000000000072e-01
6.029000000000000000e+03,9.844199999999999617e-01
6.030000000000000000e+03,9.844300000000000272e-01
6.035000000000000000e+03,9.844399999999999817e-01
6.043000000000000000e+03,9.844500000000000473e-01
6.044000000000000000e+03,9.844600000000000017e-01
6.047000000000000000e+03,9.844699999999999562e-01
6.049000000000000000e+03,9.844800000000000217e-01
6.060000000000000000e+03,9.845000000000000417e-01
6.062000000000000000e+03,9.845099999999999962e-01
6.063000000000000000e+03,9.845199999999999507e-01
6.067000000000000000e+03,9.845300000000000162e-01
6.074000000000000000e+03,9.845399999999999707e-01
6.076000000000000000e+03,9.845500000000000362e-01
6.082000000000000000e+03,9.845599999999999907e-01
6.083000000000000000e+03,9.845699999999999452e-01
6.085000000000000000e+03,9.845800000000000107e-01
6.087000000000000000e+03,9.845899999999999652e-01
6.088000000000000000e+03,9.846000000000000307e-01
6.093000000000000000e+03,9.846099999999999852e-01
6.100000000000000000e+03,9.846200000000000507e-01
6.105000000000000000e+03,9.846300000000000052e-01
6.107000000000000000e+03,9.846399999999999597e-01
6.123000000000000000e+03,9.846500000000000252e-01
6.134000000000000000e+03,9.846599999999999797e-01
6.149000000000000000e+03,9.846899999999999542e-01
6.153000000000000000e+03,9.847000000000000197e-01
6.166000000000000000e+03,9.847099999999999742e-01
6.176000000000000000e+03,9.847200000000000397e-01
6.178000000000000000e+03,9.847299999999999942e-01
6.195000000000000000e+03,9.847399999999999487e-01
6.200000000000000000e+03,9.847500000000000142e-01
6.202000000000000000e+03,9.847599999999999687e-01
6.207000000000000000e+03,9.847700000000000342e-01
6.212000000000000000e+03,9.847799999999999887e-01
6.214000000000000000e+03,9.847900000000000542e-01
6.228000000000000000e+03,9.848000000000000087e-01
6.239000000000000000e+03,9.848099999999999632e-01
6.247000000000000000e+03,9.848200000000000287e-01
6.249000000000000000e+03,9.848299999999999832e-01
6.288000000000000000e+03,9.848400000000000487e-01
6.299000000000000000e+03,9.848500000000000032e-01
6.301000000000000000e+03,9.848599999999999577e-01
6.305000000000000000e+03,9.848700000000000232e-01
6.350000000000000000e+03,9.848799999999999777e-01
6.353000000000000000e+03,9.848900000000000432e-01
6.356000000000000000e+03,9.848999999999999977e-01
6.374000000000000000e+03,9.849099999999999522e-01
6.381000000000000000e+03,9.849200000000000177e-01
6.383000000000000000e+03,9.849299999999999722e-01
6.384000000000000000e+03,9.849400000000000377e-01
6.390000000000000000e+03,9.849499999999999922e-01
6.401000000000000000e+03,9.849599999999999467e-01
6.425000000000000000e+03,9.849700000000000122e-01
6.431000000000000000e+03,9.849799999999999667e-01
6.437000000000000000e+03,9.849900000000000322e-01
6.441000000000000000e+03,9.849999999999999867e-01
6.449000000000000000e+03,9.850100000000000522e-01
6.464000000000000000e+03,9.850200000000000067e-01
6.472000000000000000e+03,9.850299999999999612e-01
6.485000000000000000e+03,9.850400000000000267e-01
6.495000000000000000e+03,9.850499999999999812e-01
6.497000000000000000e+03,9.850600000000000467e-01
6.498000000000000000e+03,9.850700000000000012e-01
6.523000000000000000e+03,9.850799999999999557e-01
6.528000000000000000e+03,9.850900000000000212e-01
6.543000000000000000e+03,9.850999999999999757e-01
6.545000000000000000e+03,9.851100000000000412e-01
6.546000000000000000e+03,9.851199999999999957e-01
6.554000000000000000e+03,9.851299999999999502e-01
6.569000000000000000e+03,9.851400000000000157e-01
6.590000000000000000e+03,9.851499999999999702e-01
6.593000000000000000e+03,9.851600000000000357e-01
6.600000000000000000e+03,9.851699999999999902e-01
6.617000000000000000e+03,9.851799999999999446e-01
6.622000000000000000e+03,9.851900000000000102e-01
6.637000000000000000e+03,9.851999999999999647e-01
6.652000000000000000e+03,9.852100000000000302e-01
6.655000000000000000e+03,9.852199999999999847e-01
6.681000000000000000e+03,9.852300000000000502e-01
6.698000000000000000e+03,9.852400000000000047e-01
6.700000000000000000e+03,9.852600000000000247e-01
6.702000000000000000e+03,9.852699999999999791e-01
6.709000000000000000e+03,9.852800000000000447e-01
6.712000000000000000e+03,9.852899999999999991e-01
6.719000000000000000e+03,9.852999999999999536e-01
6.733000000000000000e+03,9.853100000000000191e-01
6.740000000000000000e+03,9.853199999999999736e-01
6.748000000000000000e+03,9.853300000000000392e-01
6.841000000000000000e+03,9.853399999999999936e-01
6.846000000000000000e+03,9.853499999999999481e-01
6.856000000000000000e+03,9.853600000000000136e-01
6.857000000000000000e+03,9.853699999999999681e-01
6.866000000000000000e+03,9.853800000000000336e-01
6.884000000000000000e+03,9.854000000000000536e-01
6.885000000000000000e+03,9.854100000000000081e-01
6.894000000000000000e+03,9.854199999999999626e-01
6.909000000000000000e+03,9.854300000000000281e-01
6.912000000000000000e+03,9.854399999999999826e-01
6.923000000000000000e+03,9.854500000000000481e-01
6.925000000000000000e+03,9.854600000000000026e-01
6.926000000000000000e+03,9.854699999999999571e-01
6.935000000000000000e+03,9.854800000000000226e-01
6.960000000000000000e+03,9.854899999999999771e-01
6.972000000000000000e+03,9.855000000000000426e-01
6.981000000000000000e+03,9.855099999999999971e-01
6.984000000000000000e+03,9.855199999999999516e-01
6.995000000000000000e+03,9.855300000000000171e-01
6.996000000000000000e+03,9.855399999999999716e-01
7.001000000000000000e+03,9.855500000000000371e-01
7.008000000000000000e+03,9.855599999999999916e-01
7.039000000000000000e+03,9.855699999999999461e-01
7.047000000000000000e+03,9.855800000000000116e-01
7.051000000000000000e+03,9.855899999999999661e-01
7.058000000000000000e+03,9.856000000000000316e-01
7.060000000000000000e+03,9.856200000000000516e-01
7.063000000000000000e+03,9.856300000000000061e-01
7.070000000000000000e+03,9.856399999999999606e-01
7.085000000000000000e+03,9.856500000000000261e-01
7.100000000000000000e+03,9.856599999999999806e-01
7.128000000000000000e+03,9.856700000000000461e-01
7.163000000000000000e+03,9.856800000000000006e-01
7.185000000000000000e+03,9.856899999999999551e-01
7.191000000000000000e+03,9.857000000000000206e-01
7.201000000000000000e+03,9.857099999999999751e-01
7.224000000000000000e+03,9.857200000000000406e-01
7.244000000000000000e+03,9.857299999999999951e-01
7.257000000000000000e+03,9.857399999999999496e-01
7.273000000000000000e+03,9.857500000000000151e-01
7.277000000000000000e+03,9.857599999999999696e-01
7.298000000000000000e+03,9.857700000000000351e-01
7.310000000000000000e+03,9.857799999999999896e-01
7.359000000000000000e+03,9.857900000000000551e-01
7.367000000000000000e+03,9.858000000000000096e-01
7.413000000000000000e+03,9.858099999999999641e-01
7.439000000000000000e+03,9.858200000000000296e-01
7.440000000000000000e+03,9.858299999999999841e-01
7.522000000000000000e+03,9.858400000000000496e-01
7.524000000000000000e+03,9.858500000000000041e-01
7.527000000000000000e+03,9.858599999999999586e-01
7.531000000000000000e+03,9.858799999999999786e-01
7.535000000000000000e+03,9.858900000000000441e-01
7.536000000000000000e+03,9.858999999999999986e-01
7.560000000000000000e+03,9.859099999999999531e-01
7.569000000000000000e+03,9.859200000000000186e-01
7.584000000000000000e+03,9.859299999999999731e-01
7.589000000000000000e+03,9.859400000000000386e-01
7.592000000000000000e+03,9.859499999999999931e-01
7.603000000000000000e+03,9.859599999999999476e-01
7.608000000000000000e+03,9.859700000000000131e-01
7.611000000000000000e+03,9.859799999999999676e-01
7.612000000000000000e+03,9.859900000000000331e-01
7.616000000000000000e+03,9.859999999999999876e-01
7.618000000000000000e+03,9.860100000000000531e-01
7.627000000000000000e+03,9.860200000000000076e-01
7.640000000000000000e+03,9.860299999999999621e-01
7.641000000000000000e+03,9.860400000000000276e-01
7.658000000000000000e+03,9.860499999999999821e-01
7.660000000000000000e+03,9.860600000000000476e-01
7.665000000000000000e+03,9.860700000000000021e-01
7.676000000000000000e+03,9.860799999999999566e-01
7.678000000000000000e+03,9.860900000000000221e-01
7.679000000000000000e+03,9.860999999999999766e-01
7.680000000000000000e+03,9.861100000000000421e-01
7.685000000000000000e+03,9.861199999999999966e-01
7.686000000000000000e+03,9.861299999999999510e-01
7.708000000000000000e+03,9.861499999999999710e-01
7.714000000000000000e+03,9.861699999999999910e-01
7.720000000000000000e+03,9.861799999999999455e-01
7.750000000000000000e+03,9.861900000000000110e-01
7.751000000000000000e+03,9.861999999999999655e-01
7.752000000000000000e+03,9.862100000000000311e-01
7.755000000000000000e+03,9.862199999999999855e-01
7.759000000000000000e+03,9.862400000000000055e-01
7.790000000000000000e+03,9.862499999999999600e-01
7.803000000000000000e+03,9.862600000000000255e-01
7.820000000000000000e+03,9.862699999999999800e-01
7.838000000000000000e+03,9.862800000000000455e-01
7.850000000000000000e+03,9.862900000000000000e-01
7.851000000000000000e+03,9.862999999999999545e-01
7.863000000000000000e+03,9.863100000000000200e-01
7.896000000000000000e+03,9.863199999999999745e-01
7.924000000000000000e+03,9.863300000000000400e-01
7.930000000000000000e+03,9.863399999999999945e-01
7.935000000000000000e+03,9.863499999999999490e-01
7.937000000000000000e+03,9.863600000000000145e-01
7.979000000000000000e+03,9.863699999999999690e-01
8.044000000000000000e+03,9.863800000000000345e-01
8.071000000000000000e+03,9.863899999999999890e-01
8.095000000000000000e+03,9.864000000000000545e-01
8.127000000000000000e+03,9.864100000000000090e-01
8.153000000000000000e+03,9.864300000000000290e-01
8.156000000000000000e+03,9.864399999999999835e-01
8.165000000000000000e+03,9.864500000000000490e-01
8.192000000000000000e+03,9.864600000000000035e-01
8.194000000000000000e+03,9.864699999999999580e-01
8.213000000000000000e+03,9.864800000000000235e-01
8.249000000000000000e+03,9.864899999999999780e-01
8.258000000000000000e+03,9.865000000000000435e-01
8.291000000000000000e+03,9.865099999999999980e-01
8.293000000000000000e+03,9.865199999999999525e-01
8.295000000000000000e+03,9.865300000000000180e-01
8.299000000000000000e+03,9.865399999999999725e-01
8.327000000000000000e+03,9.865500000000000380e-01
8.336000000000000000e+03,9.865599999999999925e-01
8.352000000000000000e+03,9.865699999999999470e-01
8.359000000000000000e+03,9.865800000000000125e-01
8.369000000000000000e+03,9.865899999999999670e-01
8.375000000000000000e+03,9.866000000000000325e-01
8.392000000000000000e+03,9.866099999999999870e-01
8.398000000000000000e+03,9.866200000000000525e-01
8.401000000000000000e+03,9.866300000000000070e-01
8.418000000000000000e+03,9.866399999999999615e-01
8.422000000000000000e+03,9.866500000000000270e-01
8.426000000000000000e+03,9.866599999999999815e-01
8.429000000000000000e+03,9.866700000000000470e-01
8.433000000000000000e+03,9.866800000000000015e-01
8.435000000000000000e+03,9.866899999999999560e-01
8.446000000000000000e+03,9.867000000000000215e-01
8.451000000000000000e+03,9.867099999999999760e-01
8.452000000000000000e+03,9.867200000000000415e-01
8.468000000000000000e+03,9.867299999999999960e-01
8.469000000000000000e+03,9.867500000000000160e-01
8.470000000000000000e+03,9.867599999999999705e-01
8.479000000000000000e+03,9.867700000000000360e-01
8.484000000000000000e+03,9.867799999999999905e-01
8.495000000000000000e+03,9.867899999999999450e-01
8.509000000000000000e+03,9.868000000000000105e-01
8.511000000000000000e+03,9.868099999999999650e-01
8.516000000000000000e+03,9.868200000000000305e-01
8.519000000000000000e+03,9.868299999999999850e-01
8.527000000000000000e+03,9.868400000000000505e-01
8.534000000000000000e+03,9.868500000000000050e-01
8.546000000000000000e+03,9.868599999999999595e-01
8.551000000000000000e+03,9.868700000000000250e-01
8.557000000000000000e+03,9.868799999999999795e-01
8.562000000000000000e+03,9.868900000000000450e-01
8.575000000000000000e+03,9.868999999999999995e-01
8.580000000000000000e+03,9.869099999999999540e-01
8.593000000000000000e+03,9.869200000000000195e-01
8.596000000000000000e+03,9.869299999999999740e-01
8.609000000000000000e+03,9.869400000000000395e-01
8.614000000000000000e+03,9.869499999999999940e-01
8.628000000000000000e+03,9.869599999999999485e-01
8.638000000000000000e+03,9.869700000000000140e-01
8.645000000000000000e+03,9.869799999999999685e-01
8.661000000000000000e+03,9.869900000000000340e-01
8.688000000000000000e+03,9.869999999999999885e-01
8.692000000000000000e+03,9.870100000000000540e-01
8.695000000000000000e+03,9.870200000000000085e-01
8.698000000000000000e+03,9.870299999999999629e-01
8.700000000000000000e+03,9.870400000000000285e-01
8.701000000000000000e+03,9.870499999999999829e-01
8.702000000000000000e+03,9.870600000000000485e-01
8.710000000000000000e+03,9.870700000000000029e-01
8.722000000000000000e+03,9.870799999999999574e-01
8.725000000000000000e+03,9.870900000000000230e-01
8.731000000000000000e+03,9.870999999999999774e-01
8.747000000000000000e+03,9.871100000000000430e-01
8.752000000000000000e+03,9.871199999999999974e-01
8.767000000000000000e+03,9.871299999999999519e-01
8.773000000000000000e+03,9.871400000000000174e-01
8.779000000000000000e+03,9.871499999999999719e-01
8.784000000000000000e+03,9.871600000000000374e-01
8.800000000000000000e+03,9.871699999999999919e-01
8.831000000000000000e+03,9.871799999999999464e-01
8.868000000000000000e+03,9.871900000000000119e-01
8.877000000000000000e+03,9.871999999999999664e-01
8.882000000000000000e+03,9.872100000000000319e-01
8.888000000000000000e+03,9.872199999999999864e-01
8.891000000000000000e+03,9.872300000000000519e-01
8.894000000000000000e+03,9.872400000000000064e-01
8.901000000000000000e+03,9.872499999999999609e-01
8.912000000000000000e+03,9.872600000000000264e-01
8.925000000000000000e+03,9.872699999999999809e-01
8.929000000000000000e+03,9.872800000000000464e-01
8.937000000000000000e+03,9.872900000000000009e-01
8.968000000000000000e+03,9.872999999999999554e-01
8.983000000000000000e+03,9.873100000000000209e-01
9.031000000000000000e+03,9.873199999999999754e-01
9.049000000000000000e+03,9.873300000000000409e-01
9.056000000000000000e+03,9.873399999999999954e-01
9.073000000000000000e+03,9.873499999999999499e-01
9.091000000000000000e+03,9.873600000000000154e-01
9.092000000000000000e+03,9.873699999999999699e-01
9.104000000000000000e+03,9.873800000000000354e-01
9.106000000000000000e+03,9.873899999999999899e-01
9.113000000000000000e+03,9.874000000000000554e-01
9.130000000000000000e+03,9.874100000000000099e-01
9.153000000000000000e+03,9.874199999999999644e-01
9.159000000000000000e+03,9.874300000000000299e-01
9.169000000000000000e+03,9.874399999999999844e-01
9.182000000000000000e+03,9.874500000000000499e-01
9.186000000000000000e+03,9.874699999999999589e-01
9.190000000000000000e+03,9.874800000000000244e-01
9.195000000000000000e+03,9.874899999999999789e-01
9.221000000000000000e+03,9.875099999999999989e-01
9.222000000000000000e+03,9.875199999999999534e-01
9.235000000000000000e+03,9.875300000000000189e-01
9.245000000000000000e+03,9.875399999999999734e-01
9.250000000000000000e+03,9.875500000000000389e-01
9.262000000000000000e+03,9.875599999999999934e-01
9.264000000000000000e+03,9.875699999999999479e-01
9.265000000000000000e+03,9.875800000000000134e-01
9.267000000000000000e+03,9.875899999999999679e-01
9.271000000000000000e+03,9.876000000000000334e-01
9.292000000000000000e+03,9.876099999999999879e-01
9.297000000000000000e+03,9.876200000000000534e-01
9.303000000000000000e+03,9.876300000000000079e-01
9.310000000000000000e+03,9.876399999999999624e-01
9.314000000000000000e+03,9.876500000000000279e-01
9.320000000000000000e+03,9.876599999999999824e-01
9.328000000000000000e+03,9.876700000000000479e-01
9.335000000000000000e+03,9.876800000000000024e-01
9.356000000000000000e+03,9.876899999999999569e-01
9.366000000000000000e+03,9.877000000000000224e-01
9.371000000000000000e+03,9.877099999999999769e-01
9.383000000000000000e+03,9.877200000000000424e-01
9.399000000000000000e+03,9.877299999999999969e-01
9.410000000000000000e+03,9.877399999999999514e-01
9.427000000000000000e+03,9.877500000000000169e-01
9.429000000000000000e+03,9.877599999999999714e-01
9.435000000000000000e+03,9.877700000000000369e-01
9.437000000000000000e+03,9.877799999999999914e-01
9.439000000000000000e+03,9.877899999999999459e-01
9.448000000000000000e+03,9.878000000000000114e-01
9.456000000000000000e+03,9.878099999999999659e-01
9.457000000000000000e+03,9.878200000000000314e-01
9.463000000000000000e+03,9.878299999999999859e-01
9.477000000000000000e+03,9.878400000000000514e-01
9.513000000000000000e+03,9.878500000000000059e-01
9.514000000000000000e+03,9.878599999999999604e-01
9.519000000000000000e+03,9.878700000000000259e-01
9.521000000000000000e+03,9.878799999999999804e-01
9.563000000000000000e+03,9.878900000000000459e-01
9.565000000000000000e+03,9.879000000000000004e-01
9.571000000000000000e+03,9.879099999999999548e-01
9.593000000000000000e+03,9.879200000000000204e-01
9.600000000000000000e+03,9.879299999999999748e-01
9.601000000000000000e+03,9.879400000000000404e-01
9.615000000000000000e+03,9.879499999999999948e-01
9.616000000000000000e+03,9.879599999999999493e-01
9.652000000000000000e+03,9.879700000000000149e-01
9.660000000000000000e+03,9.879799999999999693e-01
9.666000000000000000e+03,9.879900000000000349e-01
9.680000000000000000e+03,9.879999999999999893e-01
9.692000000000000000e+03,9.880100000000000549e-01
9.693000000000000000e+03,9.880200000000000093e-01
9.697000000000000000e+03,9.880299999999999638e-01
9.698000000000000000e+03,9.880400000000000293e-01
9.701000000000000000e+03,9.880499999999999838e-01
9.702000000000000000e+03,9.880700000000000038e-01
9.719000000000000000e+03,9.880799999999999583e-01
9.722000000000000000e+03,9.880900000000000238e-01
9.723000000000000000e+03,9.880999999999999783e-01
9.751000000000000000e+03,9.881100000000000438e-01
9.774000000000000000e+03,9.881199999999999983e-01
9.775000000000000000e+03,9.881299999999999528e-01
9.778000000000000000e+03,9.881400000000000183e-01
9.784000000000000000e+03,9.881499999999999728e-01
9.805000000000000000e+03,9.881600000000000383e-01
9.808000000000000000e+03,9.881699999999999928e-01
9.811000000000000000e+03,9.881799999999999473e-01
9.815000000000000000e+03,9.881900000000000128e-01
9.821000000000000000e+03,9.881999999999999673e-01
9.830000000000000000e+03,9.882199999999999873e-01
9.844000000000000000e+03,9.882300000000000528e-01
9.848000000000000000e+03,9.882400000000000073e-01
9.849000000000000000e+03,9.882499999999999618e-01
9.853000000000000000e+03,9.882600000000000273e-01
9.858000000000000000e+03,9.882699999999999818e-01
9.864000000000000000e+03,9.882800000000000473e-01
9.868000000000000000e+03,9.882900000000000018e-01
9.875000000000000000e+03,9.882999999999999563e-01
9.878000000000000000e+03,9.883100000000000218e-01
9.884000000000000000e+03,9.883199999999999763e-01
9.898000000000000000e+03,9.883300000000000418e-01
9.901000000000000000e+03,9.883399999999999963e-01
9.908000000000000000e+03,9.883499999999999508e-01
9.914000000000000000e+03,9.883600000000000163e-01
9.915000000000000000e+03,9.883699999999999708e-01
9.922000000000000000e+03,9.883800000000000363e-01
9.923000000000000000e+03,9.883899999999999908e-01
9.941000000000000000e+03,9.883999999999999453e-01
9.951000000000000000e+03,9.884100000000000108e-01
9.987000000000000000e+03,9.884199999999999653e-01
9.990000000000000000e+03,9.884300000000000308e-01
9.992000000000000000e+03,9.884399999999999853e-01
1.000000000000000000e+04,9.884500000000000508e-01
1.000200000000000000e+04,9.884600000000000053e-01
1.000300000000000000e+04,9.884699999999999598e-01
1.000800000000000000e+04,9.884800000000000253e-01
1.002200000000000000e+04,9.884899999999999798e-01
1.003000000000000000e+04,9.885000000000000453e-01
1.003300000000000000e+04,9.885099999999999998e-01
1.003600000000000000e+04,9.885199999999999543e-01
1.004200000000000000e+04,9.885300000000000198e-01
1.004300000000000000e+04,9.885399999999999743e-01
1.005000000000000000e+04,9.885500000000000398e-01
1.005100000000000000e+04,9.885599999999999943e-01
1.005500000000000000e+04,9.885699999999999488e-01
1.006000000000000000e+04,9.885800000000000143e-01
1.006600000000000000e+04,9.885899999999999688e-01
1.006800000000000000e+04,9.886099999999999888e-01
1.007500000000000000e+04,9.886200000000000543e-01
1.007800000000000000e+04,9.886300000000000088e-01
1.008900000000000000e+04,9.886500000000000288e-01
1.009200000000000000e+04,9.886599999999999833e-01
1.009300000000000000e+04,9.886700000000000488e-01
1.009800000000000000e+04,9.886800000000000033e-01
1.010200000000000000e+04,9.886899999999999578e-01
1.010900000000000000e+04,9.887000000000000233e-01
1.011300000000000000e+04,9.887099999999999778e-01
1.011700000000000000e+04,9.887200000000000433e-01
1.012600000000000000e+04,9.887299999999999978e-01
1.012800000000000000e+04,9.887399999999999523e-01
1.013000000000000000e+04,9.887500000000000178e-01
1.014500000000000000e+04,9.887599999999999723e-01
1.015000000000000000e+04,9.887700000000000378e-01
1.015700000000000000e+04,9.887799999999999923e-01
1.016600000000000000e+04,9.887899999999999467e-01
1.016700000000000000e+04,9.888000000000000123e-01
1.016800000000000000e+04,9.888099999999999667e-01
1.017600000000000000e+04,9.888299999999999867e-01
1.018300000000000000e+04,9.888400000000000523e-01
1.018400000000000000e+04,9.888500000000000068e-01
1.018500000000000000e+04,9.888599999999999612e-01
1.018600000000000000e+04,9.888700000000000268e-01
1.018700000000000000e+04,9.888799999999999812e-01
1.018900000000000000e+04,9.888900000000000468e-01
1.019000000000000000e+04,9.889099999999999557e-01
1.019200000000000000e+04,9.889200000000000212e-01
1.019400000000000000e+04,9.889299999999999757e-01
1.020000000000000000e+04,9.889400000000000412e-01
1.020100000000000000e+04,9.889499999999999957e-01
1.021500000000000000e+04,9.889599999999999502e-01
1.022000000000000000e+04,9.889799999999999702e-01
1.022100000000000000e+04,9.889900000000000357e-01
1.022300000000000000e+04,9.889999999999999902e-01
1.022400000000000000e+04,9.890099999999999447e-01
1.022500000000000000e+04,9.890200000000000102e-01
1.022700000000000000e+04,9.890299999999999647e-01
1.022800000000000000e+04,9.890400000000000302e-01
1.023600000000000000e+04,9.890499999999999847e-01
1.023900000000000000e+04,9.890600000000000502e-01
1.024600000000000000e+04,9.890700000000000047e-01
1.024900000000000000e+04,9.890799999999999592e-01
1.025800000000000000e+04,9.890900000000000247e-01
1.026600000000000000e+04,9.890999999999999792e-01
1.026700000000000000e+04,9.891100000000000447e-01
1.027200000000000000e+04,9.891199999999999992e-01
1.027600000000000000e+04,9.891299999999999537e-01
1.027700000000000000e+04,9.891400000000000192e-01
1.028100000000000000e+04,9.891499999999999737e-01
1.028400000000000000e+04,9.891600000000000392e-01
1.028900000000000000e+04,9.891699999999999937e-01
1.029100000000000000e+04,9.891799999999999482e-01
1.029400000000000000e+04,9.891900000000000137e-01
1.029500000000000000e+04,9.891999999999999682e-01
1.029600000000000000e+04,9.892199999999999882e-01
1.029900000000000000e+04,9.892300000000000537e-01
1.030600000000000000e+04,9.892499999999999627e-01
1.030800000000000000e+04,9.892699999999999827e-01
1.032300000000000000e+04,9.892800000000000482e-01
1.032800000000000000e+04,9.892999999999999572e-01
1.033000000000000000e+04,9.893100000000000227e-01
1.033200000000000000e+04,9.893199999999999772e-01
1.033300000000000000e+04,9.893300000000000427e-01
1.033800000000000000e+04,9.893399999999999972e-01
1.034000000000000000e+04,9.893499999999999517e-01
1.034700000000000000e+04,9.893699999999999717e-01
1.035000000000000000e+04,9.893800000000000372e-01
1.035500000000000000e+04,9.893899999999999917e-01
1.035900000000000000e+04,9.893999999999999462e-01
1.036000000000000000e+04,9.894100000000000117e-01
1.036100000000000000e+04,9.894199999999999662e-01
1.036600000000000000e+04,9.894300000000000317e-01
1.036900000000000000e+04,9.894500000000000517e-01
1.037500000000000000e+04,9.894600000000000062e-01
1.037600000000000000e+04,9.894699999999999607e-01
1.037800000000000000e+04,9.894800000000000262e-01
1.038100000000000000e+04,9.894899999999999807e-01
1.038500000000000000e+04,9.895100000000000007e-01
1.038900000000000000e+04,9.895199999999999552e-01
1.039200000000000000e+04,9.895300000000000207e-01
1.039800000000000000e+04,9.895399999999999752e-01
1.040500000000000000e+04,9.895500000000000407e-01
1.040600000000000000e+04,9.895599999999999952e-01
1.040700000000000000e+04,9.895699999999999497e-01
1.041300000000000000e+04,9.895800000000000152e-01
1.041900000000000000e+04,9.895899999999999697e-01
1.042000000000000000e+04,9.896000000000000352e-01
1.042100000000000000e+04,9.896099999999999897e-01
1.042900000000000000e+04,9.896200000000000552e-01
1.045200000000000000e+04,9.896300000000000097e-01
1.045400000000000000e+04,9.896399999999999642e-01
1.046300000000000000e+04,9.896500000000000297e-01
1.047200000000000000e+04,9.896599999999999842e-01
1.048600000000000000e+04,9.896700000000000497e-01
1.048800000000000000e+04,9.896800000000000042e-01
1.049500000000000000e+04,9.896899999999999586e-01
1.050200000000000000e+04,9.897000000000000242e-01
1.051300000000000000e+04,9.897099999999999786e-01
1.051600000000000000e+04,9.897200000000000442e-01
1.052200000000000000e+04,9.897299999999999986e-01
1.052300000000000000e+04,9.897399999999999531e-01
1.052600000000000000e+04,9.897700000000000387e-01
1.053100000000000000e+04,9.897899999999999476e-01
1.053300000000000000e+04,9.898000000000000131e-01
1.054100000000000000e+04,9.898099999999999676e-01
1.055000000000000000e+04,9.898200000000000331e-01
1.055300000000000000e+04,9.898299999999999876e-01
1.055900000000000000e+04,9.898400000000000531e-01
1.056200000000000000e+04,9.898500000000000076e-01
1.058300000000000000e+04,9.898599999999999621e-01
1.058600000000000000e+04,9.898700000000000276e-01
1.059000000000000000e+04,9.898799999999999821e-01
1.059100000000000000e+04,9.898900000000000476e-01
1.059600000000000000e+04,9.899000000000000021e-01
1.060200000000000000e+04,9.899099999999999566e-01
1.060300000000000000e+04,9.899200000000000221e-01
1.061300000000000000e+04,9.899299999999999766e-01
1.061600000000000000e+04,9.899400000000000421e-01
1.061700000000000000e+04,9.899499999999999966e-01
1.063900000000000000e+04,9.899599999999999511e-01
1.065600000000000000e+04,9.899700000000000166e-01
1.068200000000000000e+04,9.899799999999999711e-01
1.068600000000000000e+04,9.899900000000000366e-01
1.072700000000000000e+04,9.899999999999999911e-01
1.075200000000000000e+04,9.900099999999999456e-01
1.079100000000000000e+04,9.900200000000000111e-01
1.081000000000000000e+04,9.900299999999999656e-01
1.082200000000000000e+04,9.900400000000000311e-01
1.083000000000000000e+04,9.900499999999999856e-01
1.083600000000000000e+04,9.900600000000000511e-01
1.084600000000000000e+04,9.900700000000000056e-01
1.086100000000000000e+04,9.900799999999999601e-01
1.086300000000000000e+04,9.900900000000000256e-01
1.088100000000000000e+04,9.900999999999999801e-01
1.090100000000000000e+04,9.901100000000000456e-01
1.090200000000000000e+04,9.901200000000000001e-01
1.091900000000000000e+04,9.901299999999999546e-01
1.094100000000000000e+04,9.901400000000000201e-01
1.094900000000000000e+04,9.901499999999999746e-01
1.098200000000000000e+04,9.901600000000000401e-01
1.098900000000000000e+04,9.901699999999999946e-01
1.101600000000000000e+04,9.901799999999999491e-01
1.104800000000000000e+04,9.901900000000000146e-01
1.105300000000000000e+04,9.901999999999999691e-01
1.114700000000000000e+04,9.902100000000000346e-01
1.119100000000000000e+04,9.902199999999999891e-01
1.120600000000000000e+04,9.902300000000000546e-01
1.120700000000000000e+04,9.902400000000000091e-01
1.123200000000000000e+04,9.902499999999999636e-01
1.123600000000000000e+04,9.902600000000000291e-01
1.124900000000000000e+04,9.902699999999999836e-01
1.125300000000000000e+04,9.902800000000000491e-01
1.130400000000000000e+04,9.902900000000000036e-01
1.132000000000000000e+04,9.902999999999999581e-01
1.132900000000000000e+04,9.903100000000000236e-01
1.133300000000000000e+04,9.903199999999999781e-01
1.134200000000000000e+04,9.903300000000000436e-01
1.135000000000000000e+04,9.903399999999999981e-01
1.137400000000000000e+04,9.903499999999999526e-01
1.139900000000000000e+04,9.903600000000000181e-01
1.142300000000000000e+04,9.903699999999999726e-01
1.146800000000000000e+04,9.903800000000000381e-01
1.148300000000000000e+04,9.903899999999999926e-01
1.149000000000000000e+04,9.903999999999999471e-01
1.149400000000000000e+04,9.904100000000000126e-01
1.149800000000000000e+04,9.904199999999999671e-01
1.152800000000000000e+04,9.904300000000000326e-01
1.161100000000000000e+04,9.904399999999999871e-01
1.162500000000000000e+04,9.904500000000000526e-01
1.164100000000000000e+04,9.904600000000000071e-01
1.167300000000000000e+04,9.904699999999999616e-01
1.169700000000000000e+04,9.904800000000000271e-01
1.177300000000000000e+04,9.904899999999999816e-01
1.179200000000000000e+04,9.905000000000000471e-01
1.180500000000000000e+04,9.905100000000000016e-01
1.183000000000000000e+04,9.905199999999999561e-01
1.186000000000000000e+04,9.905300000000000216e-01
1.186100000000000000e+04,9.905399999999999761e-01
1.186200000000000000e+04,9.905500000000000416e-01
1.187500000000000000e+04,9.905599999999999961e-01
1.188900000000000000e+04,9.905699999999999505e-01
1.190000000000000000e+04,9.905800000000000161e-01
1.192500000000000000e+04,9.905899999999999705e-01
1.193300000000000000e+04,9.906000000000000361e-01
1.193500000000000000e+04,9.906099999999999905e-01
1.198700000000000000e+04,9.906199999999999450e-01
1.199000000000000000e+04,9.906300000000000106e-01
1.199100000000000000e+04,9.906399999999999650e-01
1.203300000000000000e+04,9.906500000000000306e-01
1.204000000000000000e+04,9.906599999999999850e-01
1.204800000000000000e+04,9.906700000000000506e-01
1.208400000000000000e+04,9.906800000000000050e-01
1.213000000000000000e+04,9.906899999999999595e-01
1.213400000000000000e+04,9.907000000000000250e-01
1.213700000000000000e+04,9.907099999999999795e-01
1.219300000000000000e+04,9.907200000000000450e-01
1.220500000000000000e+04,9.907299999999999995e-01
1.222400000000000000e+04,9.907399999999999540e-01
1.222800000000000000e+04,9.907500000000000195e-01
1.223200000000000000e+04,9.907599999999999740e-01
1.227900000000000000e+04,9.907700000000000395e-01
1.228600000000000000e+04,9.907799999999999940e-01
1.229300000000000000e+04,9.907899999999999485e-01
1.232200000000000000e+04,9.908000000000000140e-01
1.233800000000000000e+04,9.908099999999999685e-01
1.237500000000000000e+04,9.908200000000000340e-01
1.237700000000000000e+04,9.908299999999999885e-01
1.237800000000000000e+04,9.908400000000000540e-01
1.238700000000000000e+04,9.908500000000000085e-01
1.239600000000000000e+04,9.908599999999999630e-01
1.240000000000000000e+04,9.908700000000000285e-01
1.240300000000000000e+04,9.908799999999999830e-01
1.242500000000000000e+04,9.908900000000000485e-01
1.243000000000000000e+04,9.909000000000000030e-01
1.243500000000000000e+04,9.909099999999999575e-01
1.244000000000000000e+04,9.909200000000000230e-01
1.244200000000000000e+04,9.909299999999999775e-01
1.244700000000000000e+04,9.909499999999999975e-01
1.248100000000000000e+04,9.909599999999999520e-01
1.248800000000000000e+04,9.909700000000000175e-01
1.249000000000000000e+04,9.909799999999999720e-01
1.250800000000000000e+04,9.909900000000000375e-01
1.254000000000000000e+04,9.909999999999999920e-01
1.254100000000000000e+04,9.910099999999999465e-01
1.255000000000000000e+04,9.910200000000000120e-01
1.255400000000000000e+04,9.910299999999999665e-01
1.256300000000000000e+04,9.910400000000000320e-01
1.258700000000000000e+04,9.910499999999999865e-01
1.259600000000000000e+04,9.910600000000000520e-01
1.260000000000000000e+04,9.910700000000000065e-01
1.261400000000000000e+04,9.910799999999999610e-01
1.261500000000000000e+04,9.910900000000000265e-01
1.265300000000000000e+04,9.910999999999999810e-01
1.268500000000000000e+04,9.911100000000000465e-01
1.270500000000000000e+04,9.911200000000000010e-01
1.271000000000000000e+04,9.911299999999999555e-01
1.272100000000000000e+04,9.911400000000000210e-01
1.272900000000000000e+04,9.911499999999999755e-01
1.275000000000000000e+04,9.911600000000000410e-01
1.282400000000000000e+04,9.911699999999999955e-01
1.283400000000000000e+04,9.911799999999999500e-01
1.284700000000000000e+04,9.911900000000000155e-01
1.285300000000000000e+04,9.911999999999999700e-01
1.285600000000000000e+04,9.912100000000000355e-01
1.288000000000000000e+04,9.912199999999999900e-01
1.289300000000000000e+04,9.912300000000000555e-01
1.289900000000000000e+04,9.912600000000000300e-01
1.291600000000000000e+04,9.912699999999999845e-01
1.292800000000000000e+04,9.912800000000000500e-01
1.293600000000000000e+04,9.912900000000000045e-01
1.293800000000000000e+04,9.912999999999999590e-01
1.297000000000000000e+04,9.913100000000000245e-01
1.301000000000000000e+04,9.913199999999999790e-01
1.304500000000000000e+04,9.913300000000000445e-01
1.305500000000000000e+04,9.913399999999999990e-01
1.305900000000000000e+04,9.913499999999999535e-01
1.306300000000000000e+04,9.913600000000000190e-01
1.310800000000000000e+04,9.913699999999999735e-01
1.312600000000000000e+04,9.913800000000000390e-01
1.313100000000000000e+04,9.913899999999999935e-01
1.313400000000000000e+04,9.913999999999999480e-01
1.314500000000000000e+04,9.914100000000000135e-01
1.316300000000000000e+04,9.914199999999999680e-01
1.317400000000000000e+04,9.914300000000000335e-01
1.318800000000000000e+04,9.914399999999999880e-01
1.320600000000000000e+04,9.914500000000000535e-01
1.320800000000000000e+04,9.914600000000000080e-01
1.321400000000000000e+04,9.914699999999999624e-01
1.321600000000000000e+04,9.914800000000000280e-01
1.322000000000000000e+04,9.914899999999999824e-01
1.326800000000000000e+04,9.915000000000000480e-01
1.328300000000000000e+04,9.915100000000000025e-01
1.328500000000000000e+04,9.915199999999999569e-01
1.328700000000000000e+04,9.915300000000000225e-01
1.331700000000000000e+04,9.915399999999999769e-01
1.332000000000000000e+04,9.915500000000000425e-01
1.332700000000000000e+04,9.915599999999999969e-01
1.334300000000000000e+04,9.915699999999999514e-01
1.336700000000000000e+04,9.915800000000000169e-01
1.338400000000000000e+04,9.915899999999999714e-01
1.338700000000000000e+04,9.916099999999999914e-01
1.340400000000000000e+04,9.916199999999999459e-01
1.340600000000000000e+04,9.916300000000000114e-01
1.341300000000000000e+04,9.916399999999999659e-01
1.342600000000000000e+04,9.916500000000000314e-01
1.345000000000000000e+04,9.916599999999999859e-01
1.346400000000000000e+04,9.916700000000000514e-01
1.346500000000000000e+04,9.916800000000000059e-01
1.346700000000000000e+04,9.916899999999999604e-01
1.347400000000000000e+04,9.917099999999999804e-01
1.347500000000000000e+04,9.917200000000000459e-01
1.350400000000000000e+04,9.917300000000000004e-01
1.350900000000000000e+04,9.917399999999999549e-01
1.353200000000000000e+04,9.917500000000000204e-01
1.353900000000000000e+04,9.917599999999999749e-01
1.362700000000000000e+04,9.917700000000000404e-01
1.363700000000000000e+04,9.917799999999999949e-01
1.364100000000000000e+04,9.917899999999999494e-01
1.364600000000000000e+04,9.918099999999999694e-01
1.365700000000000000e+04,9.918200000000000349e-01
1.366400000000000000e+04,9.918299999999999894e-01
1.368000000000000000e+04,9.918400000000000549e-01
1.368400000000000000e+04,9.918500000000000094e-01
1.369900000000000000e+04,9.918599999999999639e-01
1.370000000000000000e+04,9.918700000000000294e-01
1.371000000000000000e+04,9.918799999999999839e-01
1.373200000000000000e+04,9.918900000000000494e-01
1.373900000000000000e+04,9.919000000000000039e-01
1.374000000000000000e+04,9.919099999999999584e-01
1.377200000000000000e+04,9.919200000000000239e-01
1.378200000000000000e+04,9.919299999999999784e-01
1.378600000000000000e+04,9.919400000000000439e-01
1.379800000000000000e+04,9.919499999999999984e-01
1.380900000000000000e+04,9.919599999999999529e-01
1.382000000000000000e+04,9.919700000000000184e-01
1.382900000000000000e+04,9.919799999999999729e-01
1.385400000000000000e+04,9.919900000000000384e-01
1.386300000000000000e+04,9.919999999999999929e-01
1.386500000000000000e+04,9.920099999999999474e-01
1.387800000000000000e+04,9.920200000000000129e-01
1.388400000000000000e+04,9.920299999999999674e-01
1.389200000000000000e+04,9.920499999999999874e-01
1.391500000000000000e+04,9.920600000000000529e-01
1.391800000000000000e+04,9.920700000000000074e-01
1.392400000000000000e+04,9.920799999999999619e-01
1.394300000000000000e+04,9.920900000000000274e-01
1.394500000000000000e+04,9.920999999999999819e-01
1.397100000000000000e+04,9.921100000000000474e-01
1.400700000000000000e+04,9.921200000000000019e-01
1.401700000000000000e+04,9.921299999999999564e-01
1.404000000000000000e+04,9.921400000000000219e-01
1.405500000000000000e+04,9.921499999999999764e-01
1.405800000000000000e+04,9.921600000000000419e-01
1.408000000000000000e+04,9.921699999999999964e-01
1.409100000000000000e+04,9.921799999999999509e-01
1.410200000000000000e+04,9.921900000000000164e-01
1.410800000000000000e+04,9.921999999999999709e-01
1.413000000000000000e+04,9.922100000000000364e-01
1.413200000000000000e+04,9.922199999999999909e-01
1.414100000000000000e+04,9.922299999999999454e-01
1.416300000000000000e+04,9.922400000000000109e-01
1.418900000000000000e+04,9.922499999999999654e-01
1.420500000000000000e+04,9.922600000000000309e-01
1.422800000000000000e+04,9.922800000000000509e-01
1.424300000000000000e+04,9.922900000000000054e-01
1.425900000000000000e+04,9.922999999999999599e-01
1.427500000000000000e+04,9.923100000000000254e-01
1.428300000000000000e+04,9.923199999999999799e-01
1.430800000000000000e+04,9.923300000000000454e-01
1.432500000000000000e+04,9.923399999999999999e-01
1.434100000000000000e+04,9.923499999999999543e-01
1.436300000000000000e+04,9.923600000000000199e-01
1.436500000000000000e+04,9.923699999999999743e-01
1.437500000000000000e+04,9.923800000000000399e-01
1.439900000000000000e+04,9.923999999999999488e-01
1.441400000000000000e+04,9.924100000000000144e-01
1.442700000000000000e+04,9.924199999999999688e-01
1.443000000000000000e+04,9.924300000000000344e-01
1.445100000000000000e+04,9.924399999999999888e-01
1.446100000000000000e+04,9.924500000000000544e-01
1.448000000000000000e+04,9.924600000000000088e-01
1.449400000000000000e+04,9.924699999999999633e-01
1.449900000000000000e+04,9.924800000000000288e-01
1.452300000000000000e+04,9.924899999999999833e-01
1.456100000000000000e+04,9.925000000000000488e-01
1.457800000000000000e+04,9.925100000000000033e-01
1.459800000000000000e+04,9.925199999999999578e-01
1.461100000000000000e+04,9.925300000000000233e-01
1.461300000000000000e+04,9.925399999999999778e-01
1.462000000000000000e+04,9.925500000000000433e-01
1.464300000000000000e+04,9.925599999999999978e-01
1.469000000000000000e+04,9.925699999999999523e-01
1.469300000000000000e+04,9.925800000000000178e-01
1.471800000000000000e+04,9.925899999999999723e-01
1.472700000000000000e+04,9.926000000000000378e-01
1.474200000000000000e+04,9.926099999999999923e-01
1.474800000000000000e+04,9.926199999999999468e-01
1.476000000000000000e+04,9.926300000000000123e-01
1.477900000000000000e+04,9.926399999999999668e-01
1.479600000000000000e+04,9.926500000000000323e-01
1.480600000000000000e+04,9.926700000000000523e-01
1.480700000000000000e+04,9.926800000000000068e-01
1.480800000000000000e+04,9.926899999999999613e-01
1.481000000000000000e+04,9.927000000000000268e-01
1.482900000000000000e+04,9.927099999999999813e-01
1.484700000000000000e+04,9.927200000000000468e-01
1.485000000000000000e+04,9.927300000000000013e-01
1.485600000000000000e+04,9.927399999999999558e-01
1.485800000000000000e+04,9.927500000000000213e-01
1.486300000000000000e+04,9.927599999999999758e-01
1.486800000000000000e+04,9.927700000000000413e-01
1.487100000000000000e+04,9.927899999999999503e-01
1.488000000000000000e+04,9.928000000000000158e-01
1.488700000000000000e+04,9.928099999999999703e-01
1.491400000000000000e+04,9.928200000000000358e-01
1.491700000000000000e+04,9.928299999999999903e-01
1.492900000000000000e+04,9.928399999999999448e-01
1.494100000000000000e+04,9.928500000000000103e-01
1.497500000000000000e+04,9.928599999999999648e-01
1.499200000000000000e+04,9.928700000000000303e-01
1.500200000000000000e+04,9.928799999999999848e-01
1.500800000000000000e+04,9.928900000000000503e-01
1.501200000000000000e+04,9.929000000000000048e-01
1.501900000000000000e+04,9.929099999999999593e-01
1.503000000000000000e+04,9.929200000000000248e-01
1.503300000000000000e+04,9.929299999999999793e-01
1.506600000000000000e+04,9.929400000000000448e-01
1.511200000000000000e+04,9.929499999999999993e-01
1.511400000000000000e+04,9.929599999999999538e-01
1.512100000000000000e+04,9.929700000000000193e-01
1.512400000000000000e+04,9.929799999999999738e-01
1.514900000000000000e+04,9.929900000000000393e-01
1.515300000000000000e+04,9.929999999999999938e-01
1.517400000000000000e+04,9.930099999999999483e-01
1.519400000000000000e+04,9.930200000000000138e-01
1.522700000000000000e+04,9.930299999999999683e-01
1.523300000000000000e+04,9.930400000000000338e-01
1.525200000000000000e+04,9.930499999999999883e-01
1.525600000000000000e+04,9.930600000000000538e-01
1.526100000000000000e+04,9.930700000000000083e-01
1.532500000000000000e+04,9.930799999999999628e-01
1.532700000000000000e+04,9.930900000000000283e-01
1.535000000000000000e+04,9.930999999999999828e-01
1.542000000000000000e+04,9.931100000000000483e-01
1.542500000000000000e+04,9.931200000000000028e-01
1.546000000000000000e+04,9.931299999999999573e-01
1.546100000000000000e+04,9.931400000000000228e-01
1.546400000000000000e+04,9.931499999999999773e-01
1.547900000000000000e+04,9.931600000000000428e-01
1.548800000000000000e+04,9.931699999999999973e-01
1.549200000000000000e+04,9.931799999999999518e-01
1.554500000000000000e+04,9.931900000000000173e-01
1.557700000000000000e+04,9.931999999999999718e-01
1.559100000000000000e+04,9.932100000000000373e-01
1.559300000000000000e+04,9.932199999999999918e-01
1.560300000000000000e+04,9.932299999999999462e-01
1.561900000000000000e+04,9.932400000000000118e-01
1.565200000000000000e+04,9.932499999999999662e-01
1.565600000000000000e+04,9.932600000000000318e-01
1.566000000000000000e+04,9.932699999999999863e-01
1.567500000000000000e+04,9.932800000000000518e-01
1.569500000000000000e+04,9.932900000000000063e-01
1.569600000000000000e+04,9.932999999999999607e-01
1.571100000000000000e+04,9.933100000000000263e-01
1.571300000000000000e+04,9.933199999999999807e-01
1.572700000000000000e+04,9.933300000000000463e-01
1.574900000000000000e+04,9.933400000000000007e-01
1.575700000000000000e+04,9.933499999999999552e-01
1.576000000000000000e+04,9.933600000000000207e-01
1.576200000000000000e+04,9.933699999999999752e-01
1.577500000000000000e+04,9.933800000000000407e-01
1.577600000000000000e+04,9.933899999999999952e-01
1.578800000000000000e+04,9.933999999999999497e-01
1.581100000000000000e+04,9.934100000000000152e-01
1.581300000000000000e+04,9.934199999999999697e-01
1.581700000000000000e+04,9.934300000000000352e-01
1.583300000000000000e+04,9.934399999999999897e-01
1.584200000000000000e+04,9.934500000000000552e-01
1.584400000000000000e+04,9.934600000000000097e-01
1.584500000000000000e+04,9.934699999999999642e-01
1.585800000000000000e+04,9.934800000000000297e-01
1.586000000000000000e+04,9.935000000000000497e-01
1.586100000000000000e+04,9.935199999999999587e-01
1.586700000000000000e+04,9.935300000000000242e-01
1.587400000000000000e+04,9.935399999999999787e-01
1.587900000000000000e+04,9.935500000000000442e-01
1.590200000000000000e+04,9.935599999999999987e-01
1.590400000000000000e+04,9.935699999999999532e-01
1.591400000000000000e+04,9.935800000000000187e-01
1.592200000000000000e+04,9.935899999999999732e-01
1.594100000000000000e+04,9.936000000000000387e-01
1.594400000000000000e+04,9.936099999999999932e-01
1.597100000000000000e+04,9.936199999999999477e-01
1.597900000000000000e+04,9.936300000000000132e-01
1.599000000000000000e+04,9.936399999999999677e-01
1.599500000000000000e+04,9.936500000000000332e-01
1.599700000000000000e+04,9.936599999999999877e-01
1.599900000000000000e+04,9.936700000000000532e-01
1.600600000000000000e+04,9.936800000000000077e-01
1.600700000000000000e+04,9.936899999999999622e-01
1.601600000000000000e+04,9.937000000000000277e-01
1.601700000000000000e+04,9.937099999999999822e-01
1.601800000000000000e+04,9.937200000000000477e-01
1.602800000000000000e+04,9.937300000000000022e-01
1.603200000000000000e+04,9.937399999999999567e-01
1.604800000000000000e+04,9.937500000000000222e-01
1.604900000000000000e+04,9.937599999999999767e-01
1.605600000000000000e+04,9.937700000000000422e-01
1.607800000000000000e+04,9.937799999999999967e-01
1.607900000000000000e+04,9.937899999999999512e-01
1.609000000000000000e+04,9.938000000000000167e-01
1.609500000000000000e+04,9.938099999999999712e-01
1.610700000000000000e+04,9.938200000000000367e-01
1.611700000000000000e+04,9.938299999999999912e-01
1.612700000000000000e+04,9.938399999999999457e-01
1.612800000000000000e+04,9.938500000000000112e-01
1.613800000000000000e+04,9.938599999999999657e-01
1.614600000000000000e+04,9.938700000000000312e-01
1.615000000000000000e+04,9.938799999999999857e-01
1.615400000000000000e+04,9.938900000000000512e-01
1.615700000000000000e+04,9.939000000000000057e-01
1.615800000000000000e+04,9.939099999999999602e-01
1.616900000000000000e+04,9.939200000000000257e-01
1.617400000000000000e+04,9.939299999999999802e-01
1.618200000000000000e+04,9.939400000000000457e-01
1.619700000000000000e+04,9.939500000000000002e-01
1.619800000000000000e+04,9.939599999999999547e-01
1.620200000000000000e+04,9.939700000000000202e-01
1.622100000000000000e+04,9.939799999999999747e-01
1.622500000000000000e+04,9.939900000000000402e-01
1.623600000000000000e+04,9.939999999999999947e-01
1.623900000000000000e+04,9.940099999999999492e-01
1.624000000000000000e+04,9.940200000000000147e-01
1.624700000000000000e+04,9.940299999999999692e-01
1.625200000000000000e+04,9.940400000000000347e-01
1.625800000000000000e+04,9.940499999999999892e-01
1.626300000000000000e+04,9.940600000000000547e-01
1.626400000000000000e+04,9.940700000000000092e-01
1.626900000000000000e+04,9.940799999999999637e-01
1.627600000000000000e+04,9.940900000000000292e-01
1.628100000000000000e+04,9.940999999999999837e-01
1.628300000000000000e+04,9.941100000000000492e-01
1.630300000000000000e+04,9.941200000000000037e-01
1.630700000000000000e+04,9.941299999999999581e-01
1.631100000000000000e+04,9.941400000000000237e-01
1.631500000000000000e+04,9.941499999999999782e-01
1.632100000000000000e+04,9.941600000000000437e-01
1.633200000000000000e+04,9.941699999999999982e-01
1.633400000000000000e+04,9.941799999999999526e-01
1.633500000000000000e+04,9.941900000000000182e-01
1.634600000000000000e+04,9.941999999999999726e-01
1.635000000000000000e+04,9.942100000000000382e-01
1.635900000000000000e+04,9.942199999999999926e-01
1.637300000000000000e+04,9.942299999999999471e-01
1.638400000000000000e+04,9.942400000000000126e-01
1.639400000000000000e+04,9.942499999999999671e-01
1.641300000000000000e+04,9.942600000000000326e-01
1.641500000000000000e+04,9.942699999999999871e-01
1.643000000000000000e+04,9.942800000000000527e-01
1.644000000000000000e+04,9.942999999999999616e-01
1.644400000000000000e+04,9.943100000000000271e-01
1.647200000000000000e+04,9.943199999999999816e-01
1.647900000000000000e+04,9.943300000000000471e-01
1.648400000000000000e+04,9.943400000000000016e-01
1.652100000000000000e+04,9.943499999999999561e-01
1.654300000000000000e+04,9.943600000000000216e-01
1.656100000000000000e+04,9.943699999999999761e-01
1.667300000000000000e+04,9.943800000000000416e-01
1.667500000000000000e+04,9.943899999999999961e-01
1.668000000000000000e+04,9.943999999999999506e-01
1.668800000000000000e+04,9.944100000000000161e-01
1.669000000000000000e+04,9.944199999999999706e-01
1.685200000000000000e+04,9.944300000000000361e-01
1.692100000000000000e+04,9.944399999999999906e-01
1.698300000000000000e+04,9.944499999999999451e-01
1.699100000000000000e+04,9.944600000000000106e-01
1.703900000000000000e+04,9.944699999999999651e-01
1.708800000000000000e+04,9.944800000000000306e-01
1.712400000000000000e+04,9.944899999999999851e-01
1.717500000000000000e+04,9.945000000000000506e-01
1.719900000000000000e+04,9.945100000000000051e-01
1.720100000000000000e+04,9.945199999999999596e-01
1.721800000000000000e+04,9.945300000000000251e-01
1.732100000000000000e+04,9.945399999999999796e-01
1.739700000000000000e+04,9.945500000000000451e-01
1.741600000000000000e+04,9.945599999999999996e-01
1.741900000000000000e+04,9.945699999999999541e-01
1.743300000000000000e+04,9.945800000000000196e-01
1.746300000000000000e+04,9.945899999999999741e-01
1.747400000000000000e+04,9.946000000000000396e-01
1.748100000000000000e+04,9.946099999999999941e-01
1.750400000000000000e+04,9.946199999999999486e-01
1.751300000000000000e+04,9.946300000000000141e-01
1.751900000000000000e+04,9.946399999999999686e-01
1.758400000000000000e+04,9.946500000000000341e-01
1.762200000000000000e+04,9.946599999999999886e-01
1.762800000000000000e+04,9.946700000000000541e-01
1.765400000000000000e+04,9.946800000000000086e-01
1.769300000000000000e+04,9.946899999999999631e-01
1.771400000000000000e+04,9.947000000000000286e-01
1.788900000000000000e+04,9.947099999999999831e-01
1.789900000000000000e+04,9.947200000000000486e-01
1.794400000000000000e+04,9.947300000000000031e-01
1.798000000000000000e+04,9.947399999999999576e-01
1.799700000000000000e+04,9.947500000000000231e-01
1.801800000000000000e+04,9.947599999999999776e-01
1.825900000000000000e+04,9.947700000000000431e-01
1.830800000000000000e+04,9.947899999999999521e-01
1.834500000000000000e+04,9.948000000000000176e-01
1.836300000000000000e+04,9.948099999999999721e-01
1.845800000000000000e+04,9.948200000000000376e-01
1.849800000000000000e+04,9.948299999999999921e-01
1.854800000000000000e+04,9.948399999999999466e-01
1.860900000000000000e+04,9.948500000000000121e-01
1.861700000000000000e+04,9.948599999999999666e-01
1.872300000000000000e+04,9.948700000000000321e-01
1.872700000000000000e+04,9.948799999999999866e-01
1.873200000000000000e+04,9.948900000000000521e-01
1.875400000000000000e+04,9.949000000000000066e-01
1.876800000000000000e+04,9.949099999999999611e-01
1.876900000000000000e+04,9.949200000000000266e-01
1.878300000000000000e+04,9.949299999999999811e-01
1.880800000000000000e+04,9.949400000000000466e-01
1.883600000000000000e+04,9.949500000000000011e-01
1.883700000000000000e+04,9.949599999999999556e-01
1.889400000000000000e+04,9.949700000000000211e-01
1.890300000000000000e+04,9.949799999999999756e-01
1.890900000000000000e+04,9.949900000000000411e-01
1.893600000000000000e+04,9.949999999999999956e-01
1.900900000000000000e+04,9.950099999999999500e-01
1.909400000000000000e+04,9.950200000000000156e-01
1.913000000000000000e+04,9.950299999999999701e-01
1.913600000000000000e+04,9.950400000000000356e-01
1.919200000000000000e+04,9.950499999999999901e-01
1.921600000000000000e+04,9.950599999999999445e-01
1.921900000000000000e+04,9.950700000000000101e-01
1.923700000000000000e+04,9.950799999999999645e-01
1.926300000000000000e+04,9.950900000000000301e-01
1.927200000000000000e+04,9.950999999999999845e-01
1.931600000000000000e+04,9.951100000000000501e-01
1.933100000000000000e+04,9.951200000000000045e-01
1.933700000000000000e+04,9.951299999999999590e-01
1.939100000000000000e+04,9.951400000000000245e-01
1.947300000000000000e+04,9.951499999999999790e-01
1.948200000000000000e+04,9.951600000000000446e-01
1.958900000000000000e+04,9.951699999999999990e-01
1.961100000000000000e+04,9.951799999999999535e-01
1.963100000000000000e+04,9.951900000000000190e-01
1.963200000000000000e+04,9.951999999999999735e-01
1.964600000000000000e+04,9.952100000000000390e-01
1.965300000000000000e+04,9.952199999999999935e-01
1.966700000000000000e+04,9.952299999999999480e-01
1.968300000000000000e+04,9.952400000000000135e-01
1.976400000000000000e+04,9.952600000000000335e-01
1.978200000000000000e+04,9.952699999999999880e-01
1.981300000000000000e+04,9.952800000000000535e-01
1.982000000000000000e+04,9.952999999999999625e-01
1.982500000000000000e+04,9.953100000000000280e-01
1.982600000000000000e+04,9.953199999999999825e-01
1.984100000000000000e+04,9.953300000000000480e-01
1.984800000000000000e+04,9.953400000000000025e-01
1.985800000000000000e+04,9.953499999999999570e-01
1.987900000000000000e+04,9.953600000000000225e-01
1.988000000000000000e+04,9.953699999999999770e-01
1.991700000000000000e+04,9.953800000000000425e-01
1.994500000000000000e+04,9.953899999999999970e-01
1.996100000000000000e+04,9.953999999999999515e-01
1.996800000000000000e+04,9.954100000000000170e-01
1.998000000000000000e+04,9.954199999999999715e-01
1.999000000000000000e+04,9.954300000000000370e-01
2.002200000000000000e+04,9.954399999999999915e-01
2.006200000000000000e+04,9.954499999999999460e-01
2.009800000000000000e+04,9.954600000000000115e-01
2.014100000000000000e+04,9.954699999999999660e-01
2.016500000000000000e+04,9.954800000000000315e-01
2.016700000000000000e+04,9.954899999999999860e-01
2.018400000000000000e+04,9.955000000000000515e-01
2.022000000000000000e+04,9.955100000000000060e-01
2.024100000000000000e+04,9.955199999999999605e-01
2.024900000000000000e+04,9.955300000000000260e-01
2.027200000000000000e+04,9.955399999999999805e-01
2.027500000000000000e+04,9.955500000000000460e-01
2.027600000000000000e+04,9.955600000000000005e-01
2.030000000000000000e+04,9.955699999999999550e-01
2.032900000000000000e+04,9.955800000000000205e-01
2.034700000000000000e+04,9.955899999999999750e-01
2.036300000000000000e+04,9.956000000000000405e-01
2.037000000000000000e+04,9.956099999999999950e-01
2.037100000000000000e+04,9.956199999999999495e-01
2.040100000000000000e+04,9.956300000000000150e-01
2.041300000000000000e+04,9.956399999999999695e-01
2.044800000000000000e+04,9.956500000000000350e-01
2.046600000000000000e+04,9.956599999999999895e-01
2.046800000000000000e+04,9.956700000000000550e-01
2.047700000000000000e+04,9.956800000000000095e-01
2.058200000000000000e+04,9.956899999999999640e-01
2.060800000000000000e+04,9.957000000000000295e-01
2.065500000000000000e+04,9.957099999999999840e-01
2.068600000000000000e+04,9.957200000000000495e-01
2.070700000000000000e+04,9.957300000000000040e-01
2.071600000000000000e+04,9.957399999999999585e-01
2.073200000000000000e+04,9.957500000000000240e-01
2.081400000000000000e+04,9.957599999999999785e-01
2.081500000000000000e+04,9.957700000000000440e-01
2.086000000000000000e+04,9.957799999999999985e-01
2.087200000000000000e+04,9.957899999999999530e-01
2.090600000000000000e+04,9.958000000000000185e-01
2.103100000000000000e+04,9.958099999999999730e-01
2.104700000000000000e+04,9.958200000000000385e-01
2.105000000000000000e+04,9.958299999999999930e-01
2.108100000000000000e+04,9.958399999999999475e-01
2.111300000000000000e+04,9.958500000000000130e-01
2.114000000000000000e+04,9.958599999999999675e-01
2.122900000000000000e+04,9.958700000000000330e-01
2.126100000000000000e+04,9.958799999999999875e-01
2.137900000000000000e+04,9.958900000000000530e-01
2.138500000000000000e+04,9.959000000000000075e-01
2.150600000000000000e+04,9.959099999999999620e-01
2.152800000000000000e+04,9.959200000000000275e-01
2.156900000000000000e+04,9.959299999999999820e-01
2.159600000000000000e+04,9.959400000000000475e-01
2.164000000000000000e+04,9.959500000000000020e-01
2.176000000000000000e+04,9.959599999999999564e-01
2.176600000000000000e+04,9.959700000000000220e-01
2.179600000000000000e+04,9.959799999999999764e-01
2.180900000000000000e+04,9.959900000000000420e-01
2.185500000000000000e+04,9.959999999999999964e-01
2.186800000000000000e+04,9.960099999999999509e-01
2.188900000000000000e+04,9.960200000000000164e-01
2.200500000000000000e+04,9.960299999999999709e-01
2.201000000000000000e+04,9.960400000000000365e-01
2.205500000000000000e+04,9.960499999999999909e-01
2.223100000000000000e+04,9.960599999999999454e-01
2.235200000000000000e+04,9.960700000000000109e-01
2.236700000000000000e+04,9.960799999999999654e-01
2.237200000000000000e+04,9.960900000000000309e-01
2.238500000000000000e+04,9.960999999999999854e-01
2.241200000000000000e+04,9.961100000000000509e-01
2.242700000000000000e+04,9.961200000000000054e-01
2.244700000000000000e+04,9.961299999999999599e-01
2.246800000000000000e+04,9.961400000000000254e-01
2.246900000000000000e+04,9.961499999999999799e-01
2.247400000000000000e+04,9.961600000000000454e-01
2.249300000000000000e+04,9.961699999999999999e-01
2.249800000000000000e+04,9.961799999999999544e-01
2.251200000000000000e+04,9.961900000000000199e-01
2.256900000000000000e+04,9.961999999999999744e-01
2.259200000000000000e+04,9.962100000000000399e-01
2.262200000000000000e+04,9.962199999999999944e-01
2.269600000000000000e+04,9.962299999999999489e-01
2.269800000000000000e+04,9.962400000000000144e-01
2.272000000000000000e+04,9.962499999999999689e-01
2.275600000000000000e+04,9.962600000000000344e-01
2.279700000000000000e+04,9.962699999999999889e-01
2.280000000000000000e+04,9.962800000000000544e-01
2.281500000000000000e+04,9.962900000000000089e-01
2.282600000000000000e+04,9.962999999999999634e-01
2.287800000000000000e+04,9.963100000000000289e-01
2.288500000000000000e+04,9.963199999999999834e-01
2.297000000000000000e+04,9.963300000000000489e-01
2.297500000000000000e+04,9.963400000000000034e-01
2.299300000000000000e+04,9.963499999999999579e-01
2.300500000000000000e+04,9.963699999999999779e-01
2.301200000000000000e+04,9.963800000000000434e-01
2.308700000000000000e+04,9.963899999999999979e-01
2.309500000000000000e+04,9.963999999999999524e-01
2.310000000000000000e+04,9.964100000000000179e-01
2.312500000000000000e+04,9.964199999999999724e-01
2.316500000000000000e+04,9.964300000000000379e-01
2.317400000000000000e+04,9.964399999999999924e-01
2.318200000000000000e+04,9.964499999999999469e-01
2.320400000000000000e+04,9.964600000000000124e-01
2.321000000000000000e+04,9.964699999999999669e-01
2.326200000000000000e+04,9.964800000000000324e-01
2.331100000000000000e+04,9.964899999999999869e-01
2.332400000000000000e+04,9.965000000000000524e-01
2.355100000000000000e+04,9.965100000000000069e-01
2.356500000000000000e+04,9.965199999999999614e-01
2.369300000000000000e+04,9.965300000000000269e-01
2.371100000000000000e+04,9.965399999999999814e-01
2.373800000000000000e+04,9.965500000000000469e-01
2.411000000000000000e+04,9.965600000000000014e-01
2.418300000000000000e+04,9.965699999999999559e-01
2.439900000000000000e+04,9.965800000000000214e-01
2.440300000000000000e+04,9.965899999999999759e-01
2.442000000000000000e+04,9.966000000000000414e-01
2.450600000000000000e+04,9.966099999999999959e-01
2.468300000000000000e+04,9.966199999999999504e-01
2.472600000000000000e+04,9.966300000000000159e-01
2.473000000000000000e+04,9.966399999999999704e-01
2.475500000000000000e+04,9.966500000000000359e-01
2.477200000000000000e+04,9.966599999999999904e-01
2.483500000000000000e+04,9.966699999999999449e-01
2.492300000000000000e+04,9.966800000000000104e-01
2.501400000000000000e+04,9.966899999999999649e-01
2.518800000000000000e+04,9.967000000000000304e-01
2.527000000000000000e+04,9.967099999999999849e-01
2.527400000000000000e+04,9.967200000000000504e-01
2.533300000000000000e+04,9.967300000000000049e-01
2.545300000000000000e+04,9.967399999999999594e-01
2.561900000000000000e+04,9.967500000000000249e-01
2.570900000000000000e+04,9.967599999999999794e-01
2.580700000000000000e+04,9.967700000000000449e-01
2.589100000000000000e+04,9.967799999999999994e-01
2.595300000000000000e+04,9.967899999999999539e-01
2.602300000000000000e+04,9.968000000000000194e-01
2.605200000000000000e+04,9.968099999999999739e-01
2.633100000000000000e+04,9.968200000000000394e-01
2.657400000000000000e+04,9.968299999999999939e-01
2.663700000000000000e+04,9.968399999999999483e-01
2.681500000000000000e+04,9.968500000000000139e-01
2.683000000000000000e+04,9.968599999999999683e-01
2.710600000000000000e+04,9.968700000000000339e-01
2.736200000000000000e+04,9.968799999999999883e-01
2.737900000000000000e+04,9.969000000000000083e-01
2.742400000000000000e+04,9.969099999999999628e-01
2.743200000000000000e+04,9.969200000000000284e-01
2.754100000000000000e+04,9.969299999999999828e-01
2.755400000000000000e+04,9.969400000000000484e-01
2.757700000000000000e+04,9.969500000000000028e-01
2.760400000000000000e+04,9.969599999999999573e-01
2.769200000000000000e+04,9.969700000000000228e-01
2.796500000000000000e+04,9.969799999999999773e-01
2.798700000000000000e+04,9.969900000000000428e-01
2.815100000000000000e+04,9.969999999999999973e-01
2.816200000000000000e+04,9.970099999999999518e-01
2.820700000000000000e+04,9.970200000000000173e-01
2.827800000000000000e+04,9.970299999999999718e-01
2.833700000000000000e+04,9.970400000000000373e-01
2.837800000000000000e+04,9.970499999999999918e-01
2.840200000000000000e+04,9.970599999999999463e-01
2.854000000000000000e+04,9.970700000000000118e-01
2.860100000000000000e+04,9.970799999999999663e-01
2.871500000000000000e+04,9.970900000000000318e-01
2.917700000000000000e+04,9.970999999999999863e-01
2.920200000000000000e+04,9.971100000000000518e-01
2.921200000000000000e+04,9.971200000000000063e-01
2.921400000000000000e+04,9.971299999999999608e-01
2.926300000000000000e+04,9.971400000000000263e-01
2.939800000000000000e+04,9.971499999999999808e-01
2.957100000000000000e+04,9.971600000000000463e-01
2.962100000000000000e+04,9.971700000000000008e-01
2.968800000000000000e+04,9.971799999999999553e-01
2.973000000000000000e+04,9.971900000000000208e-01
2.976500000000000000e+04,9.971999999999999753e-01
2.977900000000000000e+04,9.972100000000000408e-01
2.983900000000000000e+04,9.972199999999999953e-01
3.018400000000000000e+04,9.972299999999999498e-01
3.022900000000000000e+04,9.972400000000000153e-01
3.042100000000000000e+04,9.972499999999999698e-01
3.052000000000000000e+04,9.972600000000000353e-01
3.053500000000000000e+04,9.972699999999999898e-01
3.057000000000000000e+04,9.972800000000000553e-01
3.063100000000000000e+04,9.972900000000000098e-01
3.065300000000000000e+04,9.972999999999999643e-01
3.065500000000000000e+04,9.973100000000000298e-01
3.068400000000000000e+04,9.973199999999999843e-01
3.070000000000000000e+04,9.973300000000000498e-01
3.075100000000000000e+04,9.973400000000000043e-01
3.076300000000000000e+04,9.973499999999999588e-01
3.080000000000000000e+04,9.973600000000000243e-01
3.090300000000000000e+04,9.973699999999999788e-01
3.095700000000000000e+04,9.973800000000000443e-01
3.104100000000000000e+04,9.973899999999999988e-01
3.104200000000000000e+04,9.973999999999999533e-01
3.104600000000000000e+04,9.974100000000000188e-01
3.115900000000000000e+04,9.974199999999999733e-01
3.118500000000000000e+04,9.974300000000000388e-01
3.120000000000000000e+04,9.974399999999999933e-01
3.120500000000000000e+04,9.974499999999999478e-01
3.121400000000000000e+04,9.974600000000000133e-01
3.124100000000000000e+04,9.974699999999999678e-01
3.125300000000000000e+04,9.974800000000000333e-01
3.126600000000000000e+04,9.974899999999999878e-01
3.147600000000000000e+04,9.975000000000000533e-01
3.161100000000000000e+04,9.975100000000000078e-01
3.173500000000000000e+04,9.975199999999999623e-01
3.176500000000000000e+04,9.975300000000000278e-01
3.197000000000000000e+04,9.975399999999999823e-01
3.203100000000000000e+04,9.975500000000000478e-01
3.204300000000000000e+04,9.975600000000000023e-01
3.213700000000000000e+04,9.975699999999999568e-01
3.237700000000000000e+04,9.975800000000000223e-01
3.269200000000000000e+04,9.975899999999999768e-01
3.300400000000000000e+04,9.976000000000000423e-01
3.313300000000000000e+04,9.976099999999999968e-01
3.340300000000000000e+04,9.976199999999999513e-01
3.345600000000000000e+04,9.976300000000000168e-01
3.355600000000000000e+04,9.976399999999999713e-01
3.358700000000000000e+04,9.976500000000000368e-01
3.360600000000000000e+04,9.976599999999999913e-01
3.363800000000000000e+04,9.976699999999999458e-01
3.377500000000000000e+04,9.976800000000000113e-01
3.378400000000000000e+04,9.976899999999999658e-01
3.386800000000000000e+04,9.977000000000000313e-01
3.400700000000000000e+04,9.977099999999999858e-01
3.416000000000000000e+04,9.977200000000000513e-01
3.465600000000000000e+04,9.977300000000000058e-01
3.475500000000000000e+04,9.977399999999999602e-01
3.480100000000000000e+04,9.977500000000000258e-01
3.502400000000000000e+04,9.977599999999999802e-01
3.511300000000000000e+04,9.977700000000000458e-01
3.519600000000000000e+04,9.977800000000000002e-01
3.559700000000000000e+04,9.977899999999999547e-01
3.568300000000000000e+04,9.978000000000000203e-01
3.571800000000000000e+04,9.978099999999999747e-01
3.607100000000000000e+04,9.978200000000000403e-01
3.641100000000000000e+04,9.978299999999999947e-01
3.655100000000000000e+04,9.978399999999999492e-01
3.662900000000000000e+04,9.978500000000000147e-01
3.682400000000000000e+04,9.978599999999999692e-01
3.704500000000000000e+04,9.978700000000000347e-01
3.762100000000000000e+04,9.978799999999999892e-01
3.762500000000000000e+04,9.978900000000000547e-01
3.775200000000000000e+04,9.979000000000000092e-01
3.788700000000000000e+04,9.979099999999999637e-01
3.811000000000000000e+04,9.979200000000000292e-01
3.849500000000000000e+04,9.979299999999999837e-01
3.850700000000000000e+04,9.979400000000000492e-01
3.860500000000000000e+04,9.979500000000000037e-01
3.872100000000000000e+04,9.979599999999999582e-01
3.881900000000000000e+04,9.979700000000000237e-01
3.884300000000000000e+04,9.979799999999999782e-01
3.891900000000000000e+04,9.979900000000000437e-01
3.897700000000000000e+04,9.979999999999999982e-01
3.926100000000000000e+04,9.980099999999999527e-01
3.940800000000000000e+04,9.980200000000000182e-01
3.949100000000000000e+04,9.980299999999999727e-01
3.963700000000000000e+04,9.980400000000000382e-01
3.974400000000000000e+04,9.980499999999999927e-01
3.977100000000000000e+04,9.980599999999999472e-01
3.980200000000000000e+04,9.980700000000000127e-01
3.983100000000000000e+04,9.980799999999999672e-01
3.991700000000000000e+04,9.980900000000000327e-01
4.001400000000000000e+04,9.980999999999999872e-01
4.002400000000000000e+04,9.981100000000000527e-01
4.004600000000000000e+04,9.981200000000000072e-01
4.007800000000000000e+04,9.981299999999999617e-01
4.011000000000000000e+04,9.981400000000000272e-01
4.016700000000000000e+04,9.981499999999999817e-01
4.019100000000000000e+04,9.981600000000000472e-01
4.027100000000000000e+04,9.981700000000000017e-01
4.038400000000000000e+04,9.981799999999999562e-01
4.045700000000000000e+04,9.981900000000000217e-01
4.057400000000000000e+04,9.981999999999999762e-01
4.077000000000000000e+04,9.982100000000000417e-01
4.078300000000000000e+04,9.982199999999999962e-01
4.096100000000000000e+04,9.982299999999999507e-01
4.105700000000000000e+04,9.982400000000000162e-01
4.119900000000000000e+04,9.982499999999999707e-01
4.168000000000000000e+04,9.982600000000000362e-01
4.173800000000000000e+04,9.982699999999999907e-01
4.213600000000000000e+04,9.982799999999999452e-01
4.245100000000000000e+04,9.982900000000000107e-01
4.290000000000000000e+04,9.982999999999999652e-01
4.318100000000000000e+04,9.983100000000000307e-01
4.332300000000000000e+04,9.983199999999999852e-01
4.359000000000000000e+04,9.983300000000000507e-01
4.392200000000000000e+04,9.983499999999999597e-01
4.392900000000000000e+04,9.983600000000000252e-01
4.410300000000000000e+04,9.983699999999999797e-01
4.502900000000000000e+04,9.983800000000000452e-01
4.565500000000000000e+04,9.983899999999999997e-01
4.580700000000000000e+04,9.983999999999999542e-01
4.614900000000000000e+04,9.984100000000000197e-01
4.755500000000000000e+04,9.984199999999999742e-01
4.766700000000000000e+04,9.984300000000000397e-01
4.771000000000000000e+04,9.984399999999999942e-01
4.772400000000000000e+04,9.984499999999999487e-01
4.782800000000000000e+04,9.984600000000000142e-01
4.793800000000000000e+04,9.984699999999999687e-01
4.830000000000000000e+04,9.984800000000000342e-01
4.849900000000000000e+04,9.984899999999999887e-01
4.857700000000000000e+04,9.985000000000000542e-01
4.863200000000000000e+04,9.985100000000000087e-01
4.913500000000000000e+04,9.985199999999999632e-01
4.913600000000000000e+04,9.985300000000000287e-01
4.949700000000000000e+04,9.985399999999999832e-01
4.996000000000000000e+04,9.985500000000000487e-01
5.087900000000000000e+04,9.985600000000000032e-01
5.089900000000000000e+04,9.985699999999999577e-01
5.188600000000000000e+04,9.985800000000000232e-01
5.257500000000000000e+04,9.985899999999999777e-01
5.328400000000000000e+04,9.986000000000000432e-01
5.346600000000000000e+04,9.986099999999999977e-01
5.360600000000000000e+04,9.986199999999999521e-01
5.534200000000000000e+04,9.986300000000000177e-01
5.541700000000000000e+04,9.986399999999999721e-01
5.572400000000000000e+04,9.986500000000000377e-01
5.635400000000000000e+04,9.986599999999999921e-01
5.669100000000000000e+04,9.986699999999999466e-01
5.763700000000000000e+04,9.986800000000000122e-01
5.818500000000000000e+04,9.986899999999999666e-01
5.826100000000000000e+04,9.987000000000000322e-01
5.852700000000000000e+04,9.987099999999999866e-01
5.854600000000000000e+04,9.987200000000000522e-01
5.870800000000000000e+04,9.987300000000000066e-01
5.943400000000000000e+04,9.987399999999999611e-01
5.979000000000000000e+04,9.987500000000000266e-01
6.004000000000000000e+04,9.987599999999999811e-01
6.041100000000000000e+04,9.987700000000000466e-01
6.096200000000000000e+04,9.987800000000000011e-01
6.103100000000000000e+04,9.987899999999999556e-01
6.171800000000000000e+04,9.988000000000000211e-01
6.196100000000000000e+04,9.988099999999999756e-01
6.323400000000000000e+04,9.988200000000000411e-01
6.622900000000000000e+04,9.988299999999999956e-01
6.681000000000000000e+04,9.988399999999999501e-01
6.769900000000000000e+04,9.988500000000000156e-01
6.774400000000000000e+04,9.988599999999999701e-01
6.842500000000000000e+04,9.988700000000000356e-01
6.889600000000000000e+04,9.988799999999999901e-01
6.891500000000000000e+04,9.988899999999999446e-01
6.919500000000000000e+04,9.989000000000000101e-01
6.987400000000000000e+04,9.989099999999999646e-01
6.991900000000000000e+04,9.989200000000000301e-01
7.024200000000000000e+04,9.989299999999999846e-01
7.052500000000000000e+04,9.989400000000000501e-01
7.199200000000000000e+04,9.989500000000000046e-01
7.493800000000000000e+04,9.989599999999999591e-01
7.516500000000000000e+04,9.989700000000000246e-01
7.631800000000000000e+04,9.989799999999999791e-01
7.896800000000000000e+04,9.989900000000000446e-01
7.917700000000000000e+04,9.989999999999999991e-01
7.949500000000000000e+04,9.990099999999999536e-01
8.025800000000000000e+04,9.990200000000000191e-01
8.070300000000000000e+04,9.990299999999999736e-01
8.114000000000000000e+04,9.990400000000000391e-01
8.190200000000000000e+04,9.990499999999999936e-01
8.281000000000000000e+04,9.990599999999999481e-01
8.376500000000000000e+04,9.990700000000000136e-01
8.621200000000000000e+04,9.990799999999999681e-01
8.735000000000000000e+04,9.990900000000000336e-01
8.974400000000000000e+04,9.990999999999999881e-01
9.197100000000000000e+04,9.991100000000000536e-01
9.204900000000000000e+04,9.991200000000000081e-01
9.468900000000000000e+04,9.991299999999999626e-01
1.027000000000000000e+05,9.991400000000000281e-01
1.069300000000000000e+05,9.991499999999999826e-01
1.155800000000000000e+05,9.991600000000000481e-01
1.164760000000000000e+05,9.991700000000000026e-01
1.166590000000000000e+05,9.991799999999999571e-01
1.180480000000000000e+05,9.991900000000000226e-01
1.254400000000000000e+05,9.991999999999999771e-01
1.264670000000000000e+05,9.992100000000000426e-01
1.272480000000000000e+05,9.992199999999999971e-01
1.286300000000000000e+05,9.992299999999999516e-01
1.301210000000000000e+05,9.992400000000000171e-01
1.365050000000000000e+05,9.992499999999999716e-01
1.385150000000000000e+05,9.992600000000000371e-01
1.398740000000000000e+05,9.992699999999999916e-01
1.401190000000000000e+05,9.992799999999999461e-01
1.424840000000000000e+05,9.992900000000000116e-01
1.426630000000000000e+05,9.992999999999999661e-01
1.434900000000000000e+05,9.993100000000000316e-01
1.454630000000000000e+05,9.993199999999999861e-01
1.475080000000000000e+05,9.993300000000000516e-01
1.496400000000000000e+05,9.993400000000000061e-01
1.551850000000000000e+05,9.993499999999999606e-01
1.574880000000000000e+05,9.993600000000000261e-01
1.625510000000000000e+05,9.993699999999999806e-01
1.666360000000000000e+05,9.993800000000000461e-01
1.700260000000000000e+05,9.993900000000000006e-01
1.707040000000000000e+05,9.993999999999999551e-01
1.712440000000000000e+05,9.994100000000000206e-01
1.733890000000000000e+05,9.994199999999999751e-01
1.746620000000000000e+05,9.994300000000000406e-01
1.758850000000000000e+05,9.994399999999999951e-01
1.776580000000000000e+05,9.994499999999999496e-01
1.777340000000000000e+05,9.994600000000000151e-01
1.782820000000000000e+05,9.994699999999999696e-01
1.785110000000000000e+05,9.994800000000000351e-01
1.819710000000000000e+05,9.994899999999999896e-01
1.961960000000000000e+05,9.995000000000000551e-01
1.967480000000000000e+05,9.995100000000000096e-01
1.998940000000000000e+05,9.995199999999999640e-01
2.001200000000000000e+05,9.995300000000000296e-01
2.002190000000000000e+05,9.995399999999999840e-01
2.005060000000000000e+05,9.995500000000000496e-01
2.031260000000000000e+05,9.995600000000000041e-01
2.036440000000000000e+05,9.995699999999999585e-01
2.050450000000000000e+05,9.995800000000000241e-01
2.075570000000000000e+05,9.995899999999999785e-01
2.093270000000000000e+05,9.996000000000000441e-01
2.111320000000000000e+05,9.996099999999999985e-01
2.122220000000000000e+05,9.996199999999999530e-01
2.132550000000000000e+05,9.996300000000000185e-01
2.203020000000000000e+05,9.996399999999999730e-01
2.241220000000000000e+05,9.996500000000000385e-01
2.275180000000000000e+05,9.996599999999999930e-01
2.276480000000000000e+05,9.996699999999999475e-01
2.281690000000000000e+05,9.996800000000000130e-01
2.292560000000000000e+05,9.996899999999999675e-01
2.298540000000000000e+05,9.997000000000000330e-01
2.334840000000000000e+05,9.997099999999999875e-01
2.346930000000000000e+05,9.997200000000000530e-01
2.368380000000000000e+05,9.997300000000000075e-01
2.375490000000000000e+05,9.997399999999999620e-01
2.383660000000000000e+05,9.997500000000000275e-01
2.605050000000000000e+05,9.997599999999999820e-01
2.736830000000000000e+05,9.997700000000000475e-01
2.798660000000000000e+05,9.997800000000000020e-01
2.827460000000000000e+05,9.997899999999999565e-01
2.918560000000000000e+05,9.998000000000000220e-01
3.132600000000000000e+05,9.998099999999999765e-01
3.368390000000000000e+05,9.998200000000000420e-01
3.418580000000000000e+05,9.998299999999999965e-01
3.502350000000000000e+05,9.998399999999999510e-01
3.513360000000000000e+05,9.998500000000000165e-01
3.714580000000000000e+05,9.998599999999999710e-01
3.792460000000000000e+05,9.998700000000000365e-01
3.807420000000000000e+05,9.998799999999999910e-01
4.129350000000000000e+05,9.998899999999999455e-01
4.251550000000000000e+05,9.999000000000000110e-01
4.351790000000000000e+05,9.999099999999999655e-01
4.421020000000000000e+05,9.999200000000000310e-01
4.472630000000000000e+05,9.999299999999999855e-01
4.590410000000000000e+05,9.999400000000000510e-01
5.585470000000000000e+05,9.999500000000000055e-01
6.756010000000000000e+05,9.999599999999999600e-01
8.492090000000000000e+05,9.999700000000000255e-01
1.123564000000000000e+06,9.999799999999999800e-01
1.232718000000000000e+06,9.999900000000000455e-01
2.548866000000000000e+06,1.000000000000000000e+00


==> Data/cdf_pkts_per_flow_wkby4.csv <==
1.000000000000000000e+00,2.142948421787297785e-03
2.000000000000000000e+00,3.021753875492730682e-02
3.000000000000000000e+00,3.384482301015442895e-02
4.000000000000000000e+00,4.063737970490224199e-02
5.000000000000000000e+00,1.101849030266688900e-01
6.000000000000000000e+00,2.030591080222945155e-01
7.000000000000000000e+00,2.263366395029932365e-01
8.000000000000000000e+00,2.566033284510808032e-01
9.000000000000000000e+00,2.731079633142958207e-01
1.000000000000000000e+01,2.869388276695927220e-01
1.100000000000000000e+01,3.103736397684042636e-01
1.200000000000000000e+01,3.626399551750238426e-01
1.300000000000000000e+01,3.932703555524973416e-01
1.400000000000000000e+01,4.068947890965211589e-01
1.500000000000000000e+01,4.191135271161615661e-01
1.600000000000000000e+01,4.409067227634204666e-01
1.700000000000000000e+01,4.614416734657767472e-01
1.800000000000000000e+01,4.891918725240590460e-01
1.900000000000000000e+01,5.087143292473139677e-01
2.000000000000000000e+01,5.311366473670241506e-01
2.100000000000000000e+01,5.993964356279920525e-01
2.200000000000000000e+01,6.782923256888399033e-01
2.300000000000000000e+01,6.915727078807419881e-01
2.400000000000000000e+01,7.144766978934227186e-01
2.500000000000000000e+01,7.525877576698876137e-01
2.600000000000000000e+01,7.632926697401920535e-01
2.700000000000000000e+01,7.744792537034670410e-01
2.800000000000000000e+01,7.828446165793431222e-01
2.900000000000000000e+01,7.932153073361578599e-01
3.000000000000000000e+01,8.021016622595327217e-01
3.100000000000000000e+01,8.089138790315445471e-01
3.200000000000000000e+01,8.147136018244551803e-01
3.300000000000000000e+01,8.200808029175554736e-01
3.400000000000000000e+01,8.249761621563173053e-01
3.500000000000000000e+01,8.293505293475803564e-01
3.600000000000000000e+01,8.334201653412497413e-01
3.700000000000000000e+01,8.365657777035063747e-01
3.800000000000000000e+01,8.399669710701963554e-01
3.900000000000000000e+01,8.426800617326426490e-01
4.000000000000000000e+01,8.451474014292875703e-01
4.100000000000000000e+01,8.475066107009801009e-01
4.200000000000000000e+01,8.498854800499365814e-01
4.300000000000000000e+01,8.523036695534212948e-01
4.400000000000000000e+01,8.543089974343599513e-01
4.500000000000000000e+01,8.561275545812895293e-01
4.600000000000000000e+01,8.581918626940203687e-01
4.700000000000000000e+01,8.602070206135910002e-01
4.800000000000000000e+01,8.621533682627372519e-01
4.900000000000000000e+01,8.639620953710348550e-01
5.000000000000000000e+01,8.661541939859823680e-01
5.100000000000000000e+01,8.678351305920631864e-01
5.200000000000000000e+01,8.697421580866813162e-01
5.300000000000000000e+01,8.711871737655928483e-01
5.400000000000000000e+01,8.727993001012493979e-01
5.500000000000000000e+01,8.743327861278494817e-01
5.600000000000000000e+01,8.759252523862418593e-01
5.700000000000000000e+01,8.773997581810496493e-01
5.800000000000000000e+01,8.787956236668009735e-01
5.900000000000000000e+01,8.799948883799113553e-01
6.000000000000000000e+01,8.811646629771254791e-01
6.100000000000000000e+01,8.825310383469806563e-01
6.200000000000000000e+01,8.836614927896666583e-01
6.300000000000000000e+01,8.849983780436256886e-01
6.400000000000000000e+01,8.860698522545193967e-01
6.500000000000000000e+01,8.873379272380540472e-01
6.600000000000000000e+01,8.884388915648439022e-01
6.700000000000000000e+01,8.895103657757374993e-01
6.800000000000000000e+01,8.903754091753580679e-01
6.900000000000000000e+01,8.912011324204504037e-01
7.000000000000000000e+01,8.919285552792222127e-01
7.100000000000000000e+01,8.925675077903055810e-01
7.200000000000000000e+01,8.933539108808697948e-01
7.300000000000000000e+01,8.941501440100659837e-01
7.400000000000000000e+01,8.948775668688377927e-01
7.500000000000000000e+01,8.955263494185532469e-01
7.600000000000000000e+01,8.961259817751083823e-01
7.700000000000000000e+01,8.968337445566161303e-01
7.800000000000000000e+01,8.975808274926520003e-01
7.900000000000000000e+01,8.983672305832162142e-01
8.000000000000000000e+01,8.992519340601008437e-01
8.100000000000000000e+01,8.999400367643445309e-01
8.200000000000000000e+01,9.004020485800509066e-01
8.300000000000000000e+01,9.009230406275496872e-01
8.400000000000000000e+01,9.014735227909446147e-01
8.500000000000000000e+01,9.019846847998113093e-01
8.600000000000000000e+01,9.023975464223574772e-01
8.700000000000000000e+01,9.028104080449036450e-01
8.800000000000000000e+01,9.032330997060818989e-01
8.900000000000000000e+01,9.037835818694767154e-01
9.000000000000000000e+01,9.043340640328716429e-01
9.100000000000000000e+01,9.048550560803704235e-01
9.200000000000000000e+01,9.053662180892371181e-01
9.300000000000000000e+01,9.059560204071601675e-01
9.400000000000000000e+01,9.065261626478191559e-01
9.500000000000000000e+01,9.071847752361666961e-01
9.600000000000000000e+01,9.077450874381935986e-01
9.700000000000000000e+01,9.083348897561167590e-01
9.800000000000000000e+01,9.087969015718231347e-01
9.900000000000000000e+01,9.092785734647936824e-01
1.000000000000000000e+02,9.098585457440847568e-01
1.010000000000000000e+02,9.101534469030463370e-01
1.020000000000000000e+02,9.105564784869604189e-01
1.030000000000000000e+02,9.110184903026669057e-01
1.040000000000000000e+02,9.113723716934207797e-01
1.050000000000000000e+02,9.117655732387027756e-01
1.060000000000000000e+02,9.121980949385131154e-01
1.070000000000000000e+02,9.125028261361066706e-01
1.080000000000000000e+02,9.128075573337003368e-01
1.090000000000000000e+02,9.130729683767657701e-01
1.100000000000000000e+02,9.134563398834157910e-01
1.110000000000000000e+02,9.138003912355375791e-01
1.120000000000000000e+02,9.141346125490272811e-01
1.130000000000000000e+02,9.144884939397811552e-01
1.140000000000000000e+02,9.147342449055825275e-01
1.150000000000000000e+02,9.150193160259120218e-01
1.160000000000000000e+02,9.152945571076094300e-01
1.170000000000000000e+02,9.155796282279389242e-01
1.180000000000000000e+02,9.159138495414287373e-01
1.190000000000000000e+02,9.161890906231261456e-01
1.200000000000000000e+02,9.164545016661915788e-01
1.210000000000000000e+02,9.168182130955774278e-01
1.220000000000000000e+02,9.170737941000107751e-01
1.230000000000000000e+02,9.174178454521326742e-01
1.240000000000000000e+02,9.178012169587826952e-01
1.250000000000000000e+02,9.181550983495364582e-01
1.260000000000000000e+02,9.183910192767057445e-01
1.270000000000000000e+02,9.186859204356673247e-01
1.280000000000000000e+02,9.190987820582134926e-01
1.290000000000000000e+02,9.194428334103352807e-01
1.300000000000000000e+02,9.197770547238250938e-01
1.310000000000000000e+02,9.200719558827866740e-01
1.320000000000000000e+02,9.204749874667007559e-01
1.330000000000000000e+02,9.206715882393418093e-01
1.340000000000000000e+02,9.209468293210392176e-01
1.350000000000000000e+02,9.211925802868404789e-01
1.360000000000000000e+02,9.215268016003302920e-01
1.370000000000000000e+02,9.217430624502354064e-01
1.380000000000000000e+02,9.220183035319329257e-01
1.390000000000000000e+02,9.222837145749982479e-01
1.400000000000000000e+02,9.225982758112238891e-01
1.410000000000000000e+02,9.229423271633457881e-01
1.420000000000000000e+02,9.232175682450431964e-01
1.430000000000000000e+02,9.235714496357970704e-01
1.440000000000000000e+02,9.238466907174944787e-01
1.450000000000000000e+02,9.240727816060316790e-01
1.460000000000000000e+02,9.243578527263611733e-01
1.470000000000000000e+02,9.247117341171150473e-01
1.480000000000000000e+02,9.250262953533406884e-01
1.490000000000000000e+02,9.252818763577740357e-01
1.500000000000000000e+02,9.255177972849433221e-01
1.510000000000000000e+02,9.258323585211689633e-01
1.520000000000000000e+02,9.261272596801305435e-01
1.530000000000000000e+02,9.264418209163561846e-01
1.540000000000000000e+02,9.267760422298459977e-01
1.550000000000000000e+02,9.270611133501754919e-01
1.560000000000000000e+02,9.272577141228165454e-01
1.570000000000000000e+02,9.275526152817780146e-01
1.580000000000000000e+02,9.277885362089473009e-01
1.590000000000000000e+02,9.280441172133806482e-01
1.600000000000000000e+02,9.282603780632857626e-01
1.610000000000000000e+02,9.284864689518229630e-01
1.620000000000000000e+02,9.287125598403601634e-01
1.630000000000000000e+02,9.289681408447935107e-01
1.640000000000000000e+02,9.290861013083780984e-01
1.650000000000000000e+02,9.293220222355473847e-01
1.660000000000000000e+02,9.296070933558768790e-01
1.670000000000000000e+02,9.298036941285179324e-01
1.680000000000000000e+02,9.301182553647435736e-01
1.690000000000000000e+02,9.303246861760167130e-01
1.700000000000000000e+02,9.305409470259218274e-01
1.710000000000000000e+02,9.307473778371948558e-01
1.720000000000000000e+02,9.309341485712039344e-01
1.730000000000000000e+02,9.311897295756372817e-01
1.740000000000000000e+02,9.313076900392218693e-01
1.750000000000000000e+02,9.314551406187026039e-01
1.760000000000000000e+02,9.316025911981834495e-01
1.770000000000000000e+02,9.318090220094564780e-01
1.780000000000000000e+02,9.319957927434654454e-01
1.790000000000000000e+02,9.321825634774744129e-01
1.800000000000000000e+02,9.323103539796910866e-01
1.810000000000000000e+02,9.325167847909642260e-01
1.820000000000000000e+02,9.326838954477091326e-01
1.830000000000000000e+02,9.328411760658219531e-01
1.840000000000000000e+02,9.330279467998309206e-01
1.850000000000000000e+02,9.332245475724719741e-01
1.860000000000000000e+02,9.332835278042642679e-01
1.870000000000000000e+02,9.334309783837450025e-01
1.880000000000000000e+02,9.336275791563860560e-01
1.890000000000000000e+02,9.337750297358669016e-01
1.900000000000000000e+02,9.338536700449232564e-01
1.910000000000000000e+02,9.340502708175643098e-01
1.920000000000000000e+02,9.342075514356771304e-01
1.930000000000000000e+02,9.342960217833655712e-01
1.940000000000000000e+02,9.343943221696860979e-01
1.950000000000000000e+02,9.346007529809592373e-01
1.960000000000000000e+02,9.348858241012887316e-01
1.970000000000000000e+02,9.351708952216182258e-01
1.980000000000000000e+02,9.354461363033156340e-01
1.990000000000000000e+02,9.356623971532208595e-01
2.000000000000000000e+02,9.359376382349182677e-01
2.010000000000000000e+02,9.361440690461912961e-01
2.020000000000000000e+02,9.363406698188323496e-01
2.030000000000000000e+02,9.365372705914734031e-01
2.040000000000000000e+02,9.367338713641144565e-01
2.050000000000000000e+02,9.368714919049632162e-01
2.060000000000000000e+02,9.370091124458118648e-01
2.070000000000000000e+02,9.371074128321323915e-01
2.080000000000000000e+02,9.372450333729811511e-01
2.090000000000000000e+02,9.373826539138299108e-01
2.100000000000000000e+02,9.374907843387824125e-01
2.110000000000000000e+02,9.376087448023671111e-01
2.120000000000000000e+02,9.377070451886876379e-01
2.130000000000000000e+02,9.378053455750081646e-01
2.140000000000000000e+02,9.379429661158568132e-01
2.150000000000000000e+02,9.380314364635452540e-01
2.160000000000000000e+02,9.381592269657619276e-01
2.170000000000000000e+02,9.383263376225068342e-01
2.180000000000000000e+02,9.384344680474594469e-01
2.190000000000000000e+02,9.385327684337799736e-01
2.200000000000000000e+02,9.386605589359966473e-01
2.210000000000000000e+02,9.387588593223171740e-01
2.220000000000000000e+02,9.389751201722222884e-01
2.230000000000000000e+02,9.391324007903351090e-01
2.240000000000000000e+02,9.393093414857119905e-01
2.250000000000000000e+02,9.394666221038249221e-01
2.260000000000000000e+02,9.396533928378338896e-01
2.270000000000000000e+02,9.399384639581633838e-01
2.280000000000000000e+02,9.401154046535402653e-01
2.290000000000000000e+02,9.403021753875492328e-01
2.300000000000000000e+02,9.404791160829262253e-01
2.310000000000000000e+02,9.406265666624069599e-01
2.320000000000000000e+02,9.408035073577839524e-01
2.330000000000000000e+02,9.409902780917929199e-01
2.340000000000000000e+02,9.411573887485378265e-01
2.350000000000000000e+02,9.412655191734903282e-01
2.360000000000000000e+02,9.413638195598108549e-01
2.370000000000000000e+02,9.415211001779236755e-01
2.380000000000000000e+02,9.416292306028762882e-01
2.390000000000000000e+02,9.417078709119326430e-01
2.400000000000000000e+02,9.417865112209891088e-01
2.410000000000000000e+02,9.418946416459417215e-01
2.420000000000000000e+02,9.420126021095263091e-01
2.430000000000000000e+02,9.420617523026865170e-01
2.440000000000000000e+02,9.421502226503750688e-01
2.450000000000000000e+02,9.422780131525917424e-01
2.460000000000000000e+02,9.424549538479686239e-01
2.470000000000000000e+02,9.426122344660814445e-01
2.480000000000000000e+02,9.427498550069302041e-01
2.490000000000000000e+02,9.429366257409391716e-01
2.500000000000000000e+02,9.430349261272596983e-01
2.510000000000000000e+02,9.432511869771648128e-01
2.520000000000000000e+02,9.433396573248532535e-01
2.530000000000000000e+02,9.434674478270699272e-01
2.540000000000000000e+02,9.436345584838148337e-01
2.550000000000000000e+02,9.437426889087674464e-01
2.560000000000000000e+02,9.438409892950879732e-01
2.570000000000000000e+02,9.439294596427764139e-01
2.580000000000000000e+02,9.440769102222571485e-01
2.590000000000000000e+02,9.442243608017379941e-01
2.600000000000000000e+02,9.443324912266904958e-01
2.610000000000000000e+02,9.444307916130110225e-01
2.620000000000000000e+02,9.445487520765956102e-01
2.630000000000000000e+02,9.447355228106046887e-01
2.640000000000000000e+02,9.448436532355571904e-01
2.650000000000000000e+02,9.449124635059815702e-01
2.660000000000000000e+02,9.450500840468303299e-01
2.670000000000000000e+02,9.451188943172547097e-01
2.680000000000000000e+02,9.452073646649431504e-01
2.690000000000000000e+02,9.453253251285277381e-01
2.700000000000000000e+02,9.454236255148482648e-01
2.710000000000000000e+02,9.455514160170649385e-01
2.720000000000000000e+02,9.456398863647533792e-01
2.730000000000000000e+02,9.457283567124419310e-01
2.740000000000000000e+02,9.457873369442342248e-01
2.750000000000000000e+02,9.458856373305547516e-01
2.760000000000000000e+02,9.459741076782431923e-01
2.770000000000000000e+02,9.460625780259316331e-01
2.780000000000000000e+02,9.462395187213086256e-01
2.790000000000000000e+02,9.463574791848932133e-01
2.800000000000000000e+02,9.465147598030060339e-01
2.810000000000000000e+02,9.465835700734304137e-01
2.820000000000000000e+02,9.466425503052227075e-01
2.830000000000000000e+02,9.467113605756470873e-01
2.840000000000000000e+02,9.468194910005995890e-01
2.850000000000000000e+02,9.468981313096560548e-01
2.860000000000000000e+02,9.469669415800804346e-01
2.870000000000000000e+02,9.470554119277688754e-01
2.880000000000000000e+02,9.471045621209290832e-01
2.890000000000000000e+02,9.472126925458816959e-01
2.900000000000000000e+02,9.473208229708343087e-01
2.910000000000000000e+02,9.474387834344188963e-01
2.920000000000000000e+02,9.474781035889471292e-01
2.930000000000000000e+02,9.475665739366355700e-01
2.940000000000000000e+02,9.476452142456920358e-01
2.950000000000000000e+02,9.477238545547483906e-01
2.960000000000000000e+02,9.478024948638048564e-01
2.970000000000000000e+02,9.479007952501253831e-01
2.980000000000000000e+02,9.480089256750778848e-01
2.990000000000000000e+02,9.480875659841343506e-01
3.000000000000000000e+02,9.481367161772945584e-01
3.010000000000000000e+02,9.482055264477189382e-01
3.020000000000000000e+02,9.482743367181433181e-01
3.030000000000000000e+02,9.483234869113035259e-01
3.040000000000000000e+02,9.484217872976240526e-01
3.050000000000000000e+02,9.485299177225766654e-01
3.060000000000000000e+02,9.486183880702651061e-01
3.070000000000000000e+02,9.487068584179535469e-01
3.080000000000000000e+02,9.487854987270100127e-01
3.090000000000000000e+02,9.488739690746984534e-01
3.100000000000000000e+02,9.489427793451228332e-01
3.110000000000000000e+02,9.490902299246035678e-01
3.120000000000000000e+02,9.491688702336600336e-01
3.130000000000000000e+02,9.492475105427163884e-01
3.140000000000000000e+02,9.493851310835651480e-01
3.150000000000000000e+02,9.494834314698856748e-01
3.160000000000000000e+02,9.495030915471497357e-01
3.170000000000000000e+02,9.496112219721023484e-01
3.180000000000000000e+02,9.496800322425267282e-01
3.190000000000000000e+02,9.497488425129511080e-01
3.200000000000000000e+02,9.498078227447434019e-01
3.210000000000000000e+02,9.498569729379036097e-01
3.220000000000000000e+02,9.499061231310639286e-01
3.230000000000000000e+02,9.499749334014883084e-01
3.240000000000000000e+02,9.500830638264408101e-01
3.250000000000000000e+02,9.501813642127613369e-01
3.260000000000000000e+02,9.502600045218178026e-01
3.270000000000000000e+02,9.503484748695062434e-01
3.280000000000000000e+02,9.504467752558267701e-01
3.290000000000000000e+02,9.505155855262511500e-01
3.300000000000000000e+02,9.506237159512036516e-01
3.310000000000000000e+02,9.506925262216280315e-01
3.320000000000000000e+02,9.507711665306844973e-01
3.330000000000000000e+02,9.508399768011088771e-01
3.340000000000000000e+02,9.509087870715331459e-01
3.350000000000000000e+02,9.509382771874292928e-01
3.360000000000000000e+02,9.510464076123819055e-01
3.370000000000000000e+02,9.510955578055422244e-01
3.380000000000000000e+02,9.511643680759664932e-01
3.390000000000000000e+02,9.512036882304947261e-01
3.400000000000000000e+02,9.513118186554473388e-01
3.410000000000000000e+02,9.513806289258717186e-01
3.420000000000000000e+02,9.514494391962959874e-01
3.430000000000000000e+02,9.515084194280883922e-01
3.440000000000000000e+02,9.516067198144089190e-01
3.450000000000000000e+02,9.516460399689370409e-01
3.460000000000000000e+02,9.517148502393614207e-01
3.470000000000000000e+02,9.518131506256819474e-01
3.480000000000000000e+02,9.518426407415780943e-01
3.490000000000000000e+02,9.519212810506345601e-01
3.500000000000000000e+02,9.520195814369550869e-01
3.510000000000000000e+02,9.520687316301152947e-01
3.520000000000000000e+02,9.521178818232756136e-01
3.530000000000000000e+02,9.521473719391717605e-01
3.540000000000000000e+02,9.522358422868602013e-01
3.550000000000000000e+02,9.522751624413884342e-01
3.560000000000000000e+02,9.523144825959165560e-01
3.570000000000000000e+02,9.524029529436051078e-01
3.580000000000000000e+02,9.525110833685576095e-01
3.590000000000000000e+02,9.525798936389819893e-01
3.600000000000000000e+02,9.526781940253025160e-01
3.610000000000000000e+02,9.527470042957268959e-01
3.620000000000000000e+02,9.527666643729909568e-01
3.630000000000000000e+02,9.527961544888871037e-01
3.640000000000000000e+02,9.528354746434153366e-01
3.650000000000000000e+02,9.529141149524718024e-01
3.660000000000000000e+02,9.530124153387923291e-01
3.670000000000000000e+02,9.530713955705846230e-01
3.680000000000000000e+02,9.531107157251127449e-01
3.690000000000000000e+02,9.531696959569051497e-01
3.700000000000000000e+02,9.532483362659615045e-01
3.710000000000000000e+02,9.533171465363858843e-01
3.720000000000000000e+02,9.534056168840743251e-01
3.730000000000000000e+02,9.535039172703948518e-01
3.740000000000000000e+02,9.535235773476590238e-01
3.750000000000000000e+02,9.535923876180832925e-01
3.760000000000000000e+02,9.536513678498756974e-01
3.770000000000000000e+02,9.537398381975641382e-01
3.780000000000000000e+02,9.537889883907243460e-01
3.790000000000000000e+02,9.538381385838846649e-01
3.800000000000000000e+02,9.538971188156769587e-01
3.810000000000000000e+02,9.539659290861013385e-01
3.820000000000000000e+02,9.540838895496859262e-01
3.830000000000000000e+02,9.541330397428461341e-01
3.840000000000000000e+02,9.541821899360064529e-01
3.850000000000000000e+02,9.542313401291666608e-01
3.860000000000000000e+02,9.542608302450628077e-01
3.870000000000000000e+02,9.542903203609590657e-01
3.880000000000000000e+02,9.543296405154871875e-01
3.890000000000000000e+02,9.543394705541192735e-01
3.900000000000000000e+02,9.543493005927513595e-01
3.910000000000000000e+02,9.544279409018077143e-01
3.920000000000000000e+02,9.544377709404398002e-01
3.930000000000000000e+02,9.544672610563359472e-01
3.940000000000000000e+02,9.545262412881282410e-01
3.950000000000000000e+02,9.546147116358166818e-01
3.960000000000000000e+02,9.546442017517129397e-01
3.970000000000000000e+02,9.547130120221372085e-01
3.980000000000000000e+02,9.547523321766654414e-01
3.990000000000000000e+02,9.548309724857219072e-01
4.000000000000000000e+02,9.548899527175142010e-01
4.010000000000000000e+02,9.549292728720424339e-01
4.020000000000000000e+02,9.549980831424667027e-01
4.030000000000000000e+02,9.550374032969949356e-01
4.040000000000000000e+02,9.550570633742591076e-01
4.050000000000000000e+02,9.551062135674193154e-01
4.060000000000000000e+02,9.551357036833154623e-01
4.070000000000000000e+02,9.551848538764757812e-01
4.080000000000000000e+02,9.551946839151077562e-01
4.090000000000000000e+02,9.552143439923719281e-01
4.100000000000000000e+02,9.552733242241642220e-01
4.110000000000000000e+02,9.553224744173244298e-01
4.120000000000000000e+02,9.553716246104847487e-01
4.130000000000000000e+02,9.553912846877488096e-01
4.140000000000000000e+02,9.554404348809091285e-01
4.150000000000000000e+02,9.554502649195411035e-01
4.160000000000000000e+02,9.554994151127014224e-01
4.170000000000000000e+02,9.555289052285975693e-01
4.180000000000000000e+02,9.555977154990219491e-01
4.190000000000000000e+02,9.556370356535500710e-01
4.200000000000000000e+02,9.557058459239744508e-01
4.210000000000000000e+02,9.557844862330309166e-01
4.220000000000000000e+02,9.558238063875591495e-01
4.230000000000000000e+02,9.558532965034552964e-01
4.240000000000000000e+02,9.558827866193514433e-01
4.250000000000000000e+02,9.559417668511437371e-01
4.260000000000000000e+02,9.560105771215681170e-01
4.270000000000000000e+02,9.560597273147283248e-01
4.280000000000000000e+02,9.560990474692565577e-01
4.290000000000000000e+02,9.561187075465206187e-01
4.300000000000000000e+02,9.561383676237847906e-01
4.310000000000000000e+02,9.562071778942091704e-01
4.320000000000000000e+02,9.562268379714732314e-01
4.330000000000000000e+02,9.562464980487372923e-01
4.340000000000000000e+02,9.562759881646334392e-01
4.350000000000000000e+02,9.562956482418976112e-01
4.360000000000000000e+02,9.563546284736899050e-01
4.380000000000000000e+02,9.564037786668501129e-01
4.390000000000000000e+02,9.564234387441142848e-01
4.400000000000000000e+02,9.564529288600104318e-01
4.410000000000000000e+02,9.564725889372744927e-01
4.420000000000000000e+02,9.565217391304348116e-01
4.430000000000000000e+02,9.566298695553873133e-01
4.440000000000000000e+02,9.566593596712834602e-01
4.450000000000000000e+02,9.566790197485476321e-01
4.460000000000000000e+02,9.567085098644437791e-01
4.470000000000000000e+02,9.567773201348681589e-01
4.480000000000000000e+02,9.568559604439245136e-01
4.490000000000000000e+02,9.568756205211886856e-01
4.500000000000000000e+02,9.569444307916130654e-01
4.510000000000000000e+02,9.569542608302450404e-01
4.520000000000000000e+02,9.569837509461411873e-01
4.530000000000000000e+02,9.570034110234053593e-01
4.540000000000000000e+02,9.570329011393015062e-01
4.550000000000000000e+02,9.570525612165655671e-01
4.560000000000000000e+02,9.570623912551976531e-01
4.570000000000000000e+02,9.570722212938297391e-01
4.580000000000000000e+02,9.571508616028860938e-01
4.590000000000000000e+02,9.571705216801501548e-01
4.600000000000000000e+02,9.572098418346783877e-01
4.610000000000000000e+02,9.572196718733104737e-01
4.620000000000000000e+02,9.572491619892066206e-01
4.630000000000000000e+02,9.572786521051027675e-01
4.640000000000000000e+02,9.573278022982630864e-01
4.650000000000000000e+02,9.573671224527912083e-01
4.660000000000000000e+02,9.573769524914232942e-01
4.670000000000000000e+02,9.574064426073194412e-01
4.680000000000000000e+02,9.574162726459515271e-01
4.690000000000000000e+02,9.574555928004797600e-01
4.700000000000000000e+02,9.574850829163759069e-01
4.710000000000000000e+02,9.574949129550078819e-01
4.720000000000000000e+02,9.575538931868001757e-01
4.730000000000000000e+02,9.575735532640643477e-01
4.740000000000000000e+02,9.576128734185925806e-01
4.750000000000000000e+02,9.576325334958566415e-01
4.760000000000000000e+02,9.576816836890168494e-01
4.770000000000000000e+02,9.577111738049131073e-01
4.780000000000000000e+02,9.577799840753373761e-01
4.790000000000000000e+02,9.577898141139694621e-01
4.800000000000000000e+02,9.577996441526015481e-01
4.810000000000000000e+02,9.578094741912335230e-01
4.820000000000000000e+02,9.578487943457617559e-01
4.830000000000000000e+02,9.579077745775540498e-01
4.840000000000000000e+02,9.579569247707143687e-01
4.850000000000000000e+02,9.579864148866105156e-01
4.860000000000000000e+02,9.580060749638745765e-01
4.870000000000000000e+02,9.580552251570348954e-01
4.880000000000000000e+02,9.581142053888271892e-01
4.890000000000000000e+02,9.581633555819873971e-01
4.900000000000000000e+02,9.582223358137798019e-01
4.910000000000000000e+02,9.582518259296759489e-01
4.920000000000000000e+02,9.582911460842040707e-01
4.930000000000000000e+02,9.583108061614682427e-01
4.940000000000000000e+02,9.583206362001002176e-01
4.950000000000000000e+02,9.583402962773643896e-01
4.960000000000000000e+02,9.583697863932605365e-01
4.970000000000000000e+02,9.583894464705245975e-01
4.980000000000000000e+02,9.583992765091566834e-01
4.990000000000000000e+02,9.584385966636849163e-01
5.000000000000000000e+02,9.584582567409489773e-01
5.010000000000000000e+02,9.584877468568451242e-01
5.020000000000000000e+02,9.585074069341092962e-01
5.030000000000000000e+02,9.585172369727412711e-01
5.040000000000000000e+02,9.585270670113733571e-01
5.050000000000000000e+02,9.585368970500054431e-01
5.060000000000000000e+02,9.585958772817977369e-01
5.070000000000000000e+02,9.586450274749579448e-01
5.080000000000000000e+02,9.586745175908540917e-01
5.090000000000000000e+02,9.586941776681182636e-01
5.100000000000000000e+02,9.587924780544387904e-01
5.110000000000000000e+02,9.588219681703349373e-01
5.120000000000000000e+02,9.588514582862310842e-01
5.130000000000000000e+02,9.588612883248631702e-01
5.140000000000000000e+02,9.589300985952874390e-01
5.150000000000000000e+02,9.589595887111835859e-01
5.160000000000000000e+02,9.589694187498156719e-01
5.170000000000000000e+02,9.589989088657118188e-01
5.180000000000000000e+02,9.590382290202400517e-01
5.190000000000000000e+02,9.590972092520323455e-01
5.200000000000000000e+02,9.591463594451926644e-01
5.210000000000000000e+02,9.591561894838246394e-01
5.220000000000000000e+02,9.591758495610888113e-01
5.230000000000000000e+02,9.592643199087772521e-01
5.240000000000000000e+02,9.593331301792016319e-01
5.250000000000000000e+02,9.593626202950977788e-01
5.260000000000000000e+02,9.593724503337298648e-01
5.270000000000000000e+02,9.594019404496260117e-01
5.280000000000000000e+02,9.594216005268900727e-01
5.290000000000000000e+02,9.594314305655221586e-01
5.300000000000000000e+02,9.594707507200502805e-01
5.310000000000000000e+02,9.595002408359465385e-01
5.320000000000000000e+02,9.595100708745785134e-01
5.330000000000000000e+02,9.595297309518426854e-01
5.350000000000000000e+02,9.595690511063708072e-01
5.360000000000000000e+02,9.595788811450028932e-01
5.370000000000000000e+02,9.596182012995311261e-01
5.390000000000000000e+02,9.596476914154272730e-01
5.410000000000000000e+02,9.596673514926913340e-01
5.420000000000000000e+02,9.597066716472195669e-01
5.430000000000000000e+02,9.597361617631157138e-01
5.440000000000000000e+02,9.597558218403798858e-01
5.450000000000000000e+02,9.598148020721721796e-01
5.460000000000000000e+02,9.598246321108041546e-01
5.470000000000000000e+02,9.598541222267003015e-01
5.480000000000000000e+02,9.599032724198606203e-01
5.500000000000000000e+02,9.599131024584927063e-01
5.510000000000000000e+02,9.599229324971246813e-01
5.520000000000000000e+02,9.599524226130208282e-01
5.530000000000000000e+02,9.599819127289169751e-01
5.540000000000000000e+02,9.600114028448132331e-01
5.550000000000000000e+02,9.600605530379734409e-01
5.560000000000000000e+02,9.600900431538695878e-01
5.570000000000000000e+02,9.600998731925016738e-01
5.580000000000000000e+02,9.601686834629260536e-01
5.590000000000000000e+02,9.601785135015580286e-01
5.600000000000000000e+02,9.602178336560862615e-01
5.610000000000000000e+02,9.602374937333503224e-01
5.620000000000000000e+02,9.602669838492465804e-01
5.630000000000000000e+02,9.602866439265106413e-01
5.640000000000000000e+02,9.602964739651427273e-01
5.650000000000000000e+02,9.603161340424067882e-01
5.660000000000000000e+02,9.603357941196708492e-01
5.670000000000000000e+02,9.603554541969350211e-01
5.680000000000000000e+02,9.604046043900952290e-01
5.690000000000000000e+02,9.604242644673594009e-01
5.700000000000000000e+02,9.604635846218875228e-01
5.710000000000000000e+02,9.604930747377836697e-01
5.720000000000000000e+02,9.605127348150478417e-01
5.730000000000000000e+02,9.605422249309439886e-01
5.740000000000000000e+02,9.605618850082080495e-01
5.750000000000000000e+02,9.606110352013683684e-01
5.760000000000000000e+02,9.606208652400003434e-01
5.770000000000000000e+02,9.606601853945285763e-01
5.780000000000000000e+02,9.606798454717927482e-01
5.790000000000000000e+02,9.606995055490568092e-01
5.800000000000000000e+02,9.607289956649529561e-01
5.810000000000000000e+02,9.607584857808491030e-01
5.820000000000000000e+02,9.607879758967452499e-01
5.830000000000000000e+02,9.607978059353773359e-01
5.840000000000000000e+02,9.608272960512734828e-01
5.850000000000000000e+02,9.608371260899055688e-01
5.860000000000000000e+02,9.608666162058017157e-01
5.870000000000000000e+02,9.608862762830657767e-01
5.880000000000000000e+02,9.609255964375940096e-01
5.890000000000000000e+02,9.609649165921222425e-01
5.900000000000000000e+02,9.609845766693863034e-01
5.910000000000000000e+02,9.610042367466503643e-01
5.920000000000000000e+02,9.610337268625466223e-01
5.930000000000000000e+02,9.610632169784427692e-01
5.940000000000000000e+02,9.610828770557068301e-01
5.950000000000000000e+02,9.611221972102350630e-01
5.960000000000000000e+02,9.611615173647632959e-01
5.970000000000000000e+02,9.612008375192914178e-01
5.980000000000000000e+02,9.612499877124517367e-01
5.990000000000000000e+02,9.612598177510837116e-01
6.000000000000000000e+02,9.612794778283478836e-01
6.010000000000000000e+02,9.612893078669799696e-01
6.020000000000000000e+02,9.613089679442440305e-01
6.030000000000000000e+02,9.613384580601401774e-01
6.040000000000000000e+02,9.613974382919324713e-01
6.050000000000000000e+02,9.614072683305645572e-01
6.060000000000000000e+02,9.614465884850927901e-01
6.070000000000000000e+02,9.614957386782529980e-01
6.080000000000000000e+02,9.615055687168850840e-01
6.090000000000000000e+02,9.615448888714133169e-01
6.100000000000000000e+02,9.615645489486773778e-01
6.110000000000000000e+02,9.615940390645735247e-01
6.120000000000000000e+02,9.616235291804696717e-01
6.130000000000000000e+02,9.616431892577337326e-01
6.140000000000000000e+02,9.616530192963658186e-01
6.150000000000000000e+02,9.616726793736299905e-01
6.160000000000000000e+02,9.616825094122619655e-01
6.170000000000000000e+02,9.616923394508940515e-01
6.180000000000000000e+02,9.617218295667901984e-01
6.190000000000000000e+02,9.617414896440542593e-01
6.200000000000000000e+02,9.617611497213184313e-01
6.220000000000000000e+02,9.617709797599504062e-01
6.240000000000000000e+02,9.618102999144786391e-01
6.250000000000000000e+02,9.618299599917428111e-01
6.260000000000000000e+02,9.618496200690068720e-01
6.270000000000000000e+02,9.618594501076389580e-01
6.280000000000000000e+02,9.618791101849030190e-01
6.290000000000000000e+02,9.619086003007991659e-01
6.300000000000000000e+02,9.619479204553273988e-01
6.310000000000000000e+02,9.619774105712235457e-01
6.320000000000000000e+02,9.620069006871196926e-01
6.340000000000000000e+02,9.620363908030158395e-01
6.350000000000000000e+02,9.620855409961761584e-01
6.360000000000000000e+02,9.621052010734402193e-01
6.370000000000000000e+02,9.621346911893363663e-01
6.380000000000000000e+02,9.621740113438645992e-01
6.390000000000000000e+02,9.621838413824966851e-01
6.410000000000000000e+02,9.622133314983928321e-01
6.420000000000000000e+02,9.622526516529209539e-01
6.430000000000000000e+02,9.622821417688171008e-01
6.440000000000000000e+02,9.623214619233453337e-01
6.450000000000000000e+02,9.623411220006095057e-01
6.460000000000000000e+02,9.623902721937697136e-01
6.470000000000000000e+02,9.624590824641940934e-01
6.480000000000000000e+02,9.624885725800902403e-01
6.490000000000000000e+02,9.625180626959863872e-01
6.500000000000000000e+02,9.625573828505146201e-01
6.510000000000000000e+02,9.625967030050428530e-01
6.520000000000000000e+02,9.626360231595709749e-01
6.530000000000000000e+02,9.626556832368351468e-01
6.540000000000000000e+02,9.627048334299953547e-01
6.550000000000000000e+02,9.627146634686274407e-01
6.560000000000000000e+02,9.627441535845235876e-01
6.570000000000000000e+02,9.627736437004197345e-01
6.580000000000000000e+02,9.627933037776837955e-01
6.590000000000000000e+02,9.628326239322120284e-01
6.600000000000000000e+02,9.628621140481081753e-01
6.610000000000000000e+02,9.629210942799004691e-01
6.620000000000000000e+02,9.629407543571646411e-01
6.630000000000000000e+02,9.629800745116928740e-01
6.640000000000000000e+02,9.630292247048530818e-01
6.650000000000000000e+02,9.630783748980134007e-01
6.660000000000000000e+02,9.631078650139095476e-01
6.670000000000000000e+02,9.631570152070697555e-01
6.680000000000000000e+02,9.631865053229659024e-01
6.690000000000000000e+02,9.632159954388620493e-01
6.700000000000000000e+02,9.632454855547581962e-01
6.710000000000000000e+02,9.632749756706543431e-01
6.720000000000000000e+02,9.632946357479185151e-01
6.730000000000000000e+02,9.633044657865504901e-01
6.750000000000000000e+02,9.633536159797108089e-01
6.760000000000000000e+02,9.633929361342390418e-01
6.770000000000000000e+02,9.634125962115031028e-01
6.780000000000000000e+02,9.634420863273992497e-01
6.790000000000000000e+02,9.634715764432953966e-01
6.800000000000000000e+02,9.634912365205595686e-01
6.810000000000000000e+02,9.635305566750876904e-01
6.820000000000000000e+02,9.635403867137197764e-01
6.830000000000000000e+02,9.635698768296159233e-01
6.840000000000000000e+02,9.636091969841441562e-01
6.850000000000000000e+02,9.636288570614082172e-01
6.860000000000000000e+02,9.636485171386723891e-01
6.870000000000000000e+02,9.636681772159364501e-01
6.880000000000000000e+02,9.636878372932005110e-01
6.890000000000000000e+02,9.637074973704646830e-01
6.900000000000000000e+02,9.637468175249929159e-01
6.920000000000000000e+02,9.637861376795210377e-01
6.930000000000000000e+02,9.637959677181531237e-01
6.940000000000000000e+02,9.638156277954171847e-01
6.950000000000000000e+02,9.638352878726813566e-01
6.960000000000000000e+02,9.638549479499454176e-01
6.990000000000000000e+02,9.638746080272095895e-01
7.000000000000000000e+02,9.638844380658415645e-01
7.010000000000000000e+02,9.639040981431057364e-01
7.020000000000000000e+02,9.639335882590018834e-01
7.040000000000000000e+02,9.639630783748980303e-01
7.050000000000000000e+02,9.639827384521620912e-01
7.070000000000000000e+02,9.640318886453224101e-01
7.090000000000000000e+02,9.640515487225864710e-01
7.100000000000000000e+02,9.640712087998505320e-01
7.110000000000000000e+02,9.641006989157467899e-01
7.120000000000000000e+02,9.641203589930108508e-01
7.130000000000000000e+02,9.641498491089069978e-01
7.140000000000000000e+02,9.641596791475390837e-01
7.150000000000000000e+02,9.641891692634352307e-01
7.160000000000000000e+02,9.642284894179634636e-01
7.170000000000000000e+02,9.642678095724915854e-01
7.180000000000000000e+02,9.642874696497557574e-01
7.200000000000000000e+02,9.643071297270198183e-01
7.210000000000000000e+02,9.643267898042838793e-01
7.220000000000000000e+02,9.643562799201801372e-01
7.240000000000000000e+02,9.643759399974441981e-01
7.260000000000000000e+02,9.643956000747082591e-01
7.290000000000000000e+02,9.644054301133403451e-01
7.300000000000000000e+02,9.644152601519724310e-01
7.310000000000000000e+02,9.644250901906044060e-01
7.320000000000000000e+02,9.644349202292364920e-01
7.330000000000000000e+02,9.644840704223968109e-01
7.340000000000000000e+02,9.645037304996608718e-01
7.350000000000000000e+02,9.645233905769249327e-01
7.360000000000000000e+02,9.645332206155570187e-01
7.370000000000000000e+02,9.645528806928210797e-01
7.380000000000000000e+02,9.645725407700852516e-01
7.390000000000000000e+02,9.645823708087172266e-01
7.410000000000000000e+02,9.646118609246134845e-01
7.420000000000000000e+02,9.646511810791416064e-01
7.430000000000000000e+02,9.646708411564057783e-01
7.440000000000000000e+02,9.646806711950377533e-01
7.460000000000000000e+02,9.647101613109339002e-01
7.470000000000000000e+02,9.647298213881980722e-01
7.480000000000000000e+02,9.647593115040942191e-01
7.510000000000000000e+02,9.648084616972544270e-01
7.520000000000000000e+02,9.648281217745185989e-01
7.530000000000000000e+02,9.648576118904147458e-01
7.540000000000000000e+02,9.648772719676788068e-01
7.550000000000000000e+02,9.648871020063108928e-01
7.560000000000000000e+02,9.649460822381031866e-01
7.570000000000000000e+02,9.649657423153672475e-01
7.580000000000000000e+02,9.649854023926314195e-01
7.590000000000000000e+02,9.650148925085275664e-01
7.600000000000000000e+02,9.650345525857916273e-01
7.610000000000000000e+02,9.650837027789519462e-01
7.620000000000000000e+02,9.650935328175839212e-01
7.630000000000000000e+02,9.651033628562160072e-01
7.650000000000000000e+02,9.651131928948480931e-01
7.660000000000000000e+02,9.651623430880083010e-01
7.680000000000000000e+02,9.651918332039044479e-01
7.690000000000000000e+02,9.652114932811686199e-01
7.700000000000000000e+02,9.652409833970647668e-01
7.710000000000000000e+02,9.652606434743288277e-01
7.720000000000000000e+02,9.652999636288570606e-01
7.730000000000000000e+02,9.653294537447532075e-01
7.740000000000000000e+02,9.653491138220172685e-01
7.750000000000000000e+02,9.653786039379135264e-01
7.760000000000000000e+02,9.653982640151775874e-01
7.770000000000000000e+02,9.654277541310737343e-01
7.780000000000000000e+02,9.654867343628660281e-01
7.790000000000000000e+02,9.655063944401302001e-01
7.800000000000000000e+02,9.655162244787621750e-01
7.810000000000000000e+02,9.655260545173942610e-01
7.820000000000000000e+02,9.655457145946583219e-01
7.830000000000000000e+02,9.655850347491865548e-01
7.840000000000000000e+02,9.656145248650827018e-01
7.850000000000000000e+02,9.656341849423468737e-01
7.860000000000000000e+02,9.656538450196109347e-01
7.870000000000000000e+02,9.656931651741391676e-01
7.880000000000000000e+02,9.657226552900353145e-01
7.890000000000000000e+02,9.657521454059314614e-01
7.900000000000000000e+02,9.657718054831955223e-01
7.910000000000000000e+02,9.657914655604596943e-01
7.920000000000000000e+02,9.658111256377237552e-01
7.930000000000000000e+02,9.658406157536199022e-01
7.940000000000000000e+02,9.658701058695160491e-01
7.950000000000000000e+02,9.658799359081481350e-01
7.960000000000000000e+02,9.658897659467802210e-01
7.970000000000000000e+02,9.659094260240442820e-01
7.980000000000000000e+02,9.659389161399404289e-01
7.990000000000000000e+02,9.659782362944686618e-01
8.000000000000000000e+02,9.659880663331006367e-01
8.010000000000000000e+02,9.659978963717327227e-01
8.020000000000000000e+02,9.660175564489968947e-01
8.030000000000000000e+02,9.660372165262609556e-01
8.040000000000000000e+02,9.660568766035250166e-01
8.060000000000000000e+02,9.660863667194211635e-01
8.070000000000000000e+02,9.661060267966853354e-01
8.080000000000000000e+02,9.661256868739493964e-01
8.090000000000000000e+02,9.661453469512135683e-01
8.100000000000000000e+02,9.661650070284776293e-01
8.110000000000000000e+02,9.661944971443737762e-01
8.120000000000000000e+02,9.662043271830058622e-01
8.140000000000000000e+02,9.662141572216378371e-01
8.160000000000000000e+02,9.662338172989020091e-01
8.170000000000000000e+02,9.662436473375339840e-01
8.180000000000000000e+02,9.662534773761660700e-01
8.190000000000000000e+02,9.662633074147981560e-01
8.200000000000000000e+02,9.662731374534302420e-01
8.210000000000000000e+02,9.663026275693263889e-01
8.220000000000000000e+02,9.663124576079583639e-01
8.230000000000000000e+02,9.663321176852225358e-01
8.240000000000000000e+02,9.663714378397506577e-01
8.250000000000000000e+02,9.663910979170148297e-01
8.270000000000000000e+02,9.664009279556469156e-01
8.320000000000000000e+02,9.664205880329109766e-01
8.340000000000000000e+02,9.664304180715430626e-01
8.350000000000000000e+02,9.664697382260711844e-01
8.400000000000000000e+02,9.664893983033353564e-01
8.410000000000000000e+02,9.665287184578635893e-01
8.420000000000000000e+02,9.665385484964955642e-01
8.430000000000000000e+02,9.665483785351276502e-01
8.450000000000000000e+02,9.665778686510237971e-01
8.460000000000000000e+02,9.665975287282878581e-01
8.470000000000000000e+02,9.666270188441840050e-01
8.480000000000000000e+02,9.666663389987122379e-01
8.490000000000000000e+02,9.666859990759764099e-01
8.500000000000000000e+02,9.667056591532404708e-01
8.510000000000000000e+02,9.667253192305045317e-01
8.520000000000000000e+02,9.667449793077687037e-01
8.540000000000000000e+02,9.667646393850327646e-01
8.550000000000000000e+02,9.667941295009289115e-01
8.580000000000000000e+02,9.668039595395609975e-01
8.590000000000000000e+02,9.668334496554571444e-01
8.600000000000000000e+02,9.668531097327212054e-01
8.610000000000000000e+02,9.668727698099853773e-01
8.620000000000000000e+02,9.669022599258815243e-01
8.630000000000000000e+02,9.669219200031455852e-01
8.640000000000000000e+02,9.669317500417776712e-01
8.650000000000000000e+02,9.669415800804097572e-01
8.660000000000000000e+02,9.669612401576738181e-01
8.690000000000000000e+02,9.669710701963059041e-01
8.700000000000000000e+02,9.669809002349378790e-01
8.710000000000000000e+02,9.670005603122020510e-01
8.720000000000000000e+02,9.670398804667302839e-01
8.730000000000000000e+02,9.670693705826264308e-01
8.740000000000000000e+02,9.670988606985225777e-01
8.750000000000000000e+02,9.671283508144187246e-01
8.760000000000000000e+02,9.671578409303148716e-01
8.770000000000000000e+02,9.671775010075789325e-01
8.780000000000000000e+02,9.671971610848431045e-01
8.800000000000000000e+02,9.672266512007392514e-01
8.810000000000000000e+02,9.672659713552673733e-01
8.820000000000000000e+02,9.673249515870597781e-01
8.830000000000000000e+02,9.673347816256917531e-01
8.840000000000000000e+02,9.673741017802199860e-01
8.850000000000000000e+02,9.674232519733803048e-01
8.860000000000000000e+02,9.674724021665405127e-01
8.870000000000000000e+02,9.675215523597007206e-01
8.880000000000000000e+02,9.675412124369648925e-01
8.890000000000000000e+02,9.675805325914931254e-01
8.900000000000000000e+02,9.676591729005494802e-01
8.910000000000000000e+02,9.676788329778136521e-01
8.920000000000000000e+02,9.677083230937097991e-01
8.930000000000000000e+02,9.677476432482379209e-01
8.940000000000000000e+02,9.678066234800303258e-01
8.950000000000000000e+02,9.678262835572943867e-01
8.960000000000000000e+02,9.678852637890866806e-01
8.970000000000000000e+02,9.679245839436149135e-01
8.980000000000000000e+02,9.679442440208789744e-01
8.990000000000000000e+02,9.679835641754072073e-01
9.000000000000000000e+02,9.680425444071995011e-01
9.010000000000000000e+02,9.680720345230956481e-01
9.020000000000000000e+02,9.681211847162559669e-01
9.030000000000000000e+02,9.681998250253123217e-01
9.040000000000000000e+02,9.682391451798405546e-01
9.050000000000000000e+02,9.682784653343687875e-01
9.060000000000000000e+02,9.683177854888970204e-01
9.070000000000000000e+02,9.683964257979533752e-01
9.080000000000000000e+02,9.684357459524816081e-01
9.090000000000000000e+02,9.684750661070098410e-01
9.100000000000000000e+02,9.684947261842739019e-01
9.110000000000000000e+02,9.685340463388021348e-01
9.120000000000000000e+02,9.685733664933303677e-01
9.130000000000000000e+02,9.685930265705944286e-01
9.140000000000000000e+02,9.686421767637546365e-01
9.150000000000000000e+02,9.687208170728111023e-01
9.160000000000000000e+02,9.687699672659713102e-01
9.170000000000000000e+02,9.687994573818674571e-01
9.180000000000000000e+02,9.688191174591316290e-01
9.190000000000000000e+02,9.688584376136598619e-01
9.200000000000000000e+02,9.688780976909239229e-01
9.210000000000000000e+02,9.689567379999803887e-01
9.220000000000000000e+02,9.689763980772444496e-01
9.230000000000000000e+02,9.690353783090367434e-01
9.240000000000000000e+02,9.691041885794611233e-01
9.250000000000000000e+02,9.691238486567251842e-01
9.260000000000000000e+02,9.692221490430457109e-01
9.270000000000000000e+02,9.692418091203098829e-01
9.280000000000000000e+02,9.692909593134700907e-01
9.290000000000000000e+02,9.693597695838944706e-01
9.300000000000000000e+02,9.694187498156867644e-01
9.310000000000000000e+02,9.694777300474790582e-01
9.320000000000000000e+02,9.695268802406393771e-01
9.330000000000000000e+02,9.695858604724316709e-01
9.340000000000000000e+02,9.696251806269599038e-01
9.360000000000000000e+02,9.696645007814880257e-01
9.370000000000000000e+02,9.697136509746483446e-01
9.380000000000000000e+02,9.697628011678085524e-01
9.390000000000000000e+02,9.698217813996008463e-01
9.400000000000000000e+02,9.699102517472893981e-01
9.410000000000000000e+02,9.699299118245534590e-01
9.420000000000000000e+02,9.700282122108739857e-01
9.430000000000000000e+02,9.700478722881380467e-01
9.440000000000000000e+02,9.701560027130906594e-01
9.450000000000000000e+02,9.702346430221471252e-01
9.460000000000000000e+02,9.703132833312034800e-01
9.470000000000000000e+02,9.703919236402599457e-01
9.480000000000000000e+02,9.704509038720522396e-01
9.490000000000000000e+02,9.705492042583727663e-01
9.500000000000000000e+02,9.706081844901650602e-01
9.510000000000000000e+02,9.706475046446932931e-01
9.520000000000000000e+02,9.706966548378535009e-01
9.530000000000000000e+02,9.707261449537496478e-01
9.540000000000000000e+02,9.708342753787022605e-01
9.550000000000000000e+02,9.709129156877586153e-01
9.560000000000000000e+02,9.709620658809189342e-01
9.570000000000000000e+02,9.710013860354471671e-01
9.580000000000000000e+02,9.710701963058714359e-01
9.590000000000000000e+02,9.711390065762958157e-01
9.600000000000000000e+02,9.711881567694561346e-01
9.610000000000000000e+02,9.712471370012484284e-01
9.620000000000000000e+02,9.713454373875689551e-01
9.630000000000000000e+02,9.713945875807291630e-01
9.640000000000000000e+02,9.714732278897856288e-01
9.650000000000000000e+02,9.715125480443138617e-01
9.660000000000000000e+02,9.716010183920023024e-01
9.670000000000000000e+02,9.716305085078984494e-01
9.680000000000000000e+02,9.717189788555868901e-01
9.690000000000000000e+02,9.717779590873791840e-01
9.700000000000000000e+02,9.718172792419074169e-01
9.710000000000000000e+02,9.719155796282279436e-01
9.720000000000000000e+02,9.720040499759163843e-01
9.730000000000000000e+02,9.720728602463407642e-01
9.740000000000000000e+02,9.721121804008689971e-01
9.750000000000000000e+02,9.721515005553972300e-01
9.760000000000000000e+02,9.722203108258214987e-01
9.770000000000000000e+02,9.722399709030856707e-01
9.780000000000000000e+02,9.722792910576139036e-01
9.790000000000000000e+02,9.722989511348779645e-01
9.800000000000000000e+02,9.723382712894061974e-01
9.810000000000000000e+02,9.723579313666702584e-01
9.840000000000000000e+02,9.723775914439343193e-01
9.850000000000000000e+02,9.723972515211984913e-01
9.860000000000000000e+02,9.724070815598305773e-01
9.870000000000000000e+02,9.724267416370946382e-01
9.890000000000000000e+02,9.724365716757267242e-01
9.920000000000000000e+02,9.724758918302548460e-01
9.930000000000000000e+02,9.724955519075190180e-01
9.940000000000000000e+02,9.725053819461509930e-01
9.960000000000000000e+02,9.725250420234151649e-01
9.970000000000000000e+02,9.725447021006792259e-01
9.980000000000000000e+02,9.725545321393113118e-01
1.000000000000000000e+03,9.725643621779433978e-01
1.003000000000000000e+03,9.725840222552074588e-01
1.004000000000000000e+03,9.726036823324715197e-01
1.005000000000000000e+03,9.726331724483676666e-01
1.006000000000000000e+03,9.726823226415279855e-01
1.008000000000000000e+03,9.726921526801600715e-01
1.009000000000000000e+03,9.727216427960562184e-01
1.010000000000000000e+03,9.727511329119523653e-01
1.011000000000000000e+03,9.727707929892164262e-01
1.012000000000000000e+03,9.727806230278485122e-01
1.014000000000000000e+03,9.727904530664805982e-01
1.015000000000000000e+03,9.728101131437446591e-01
1.016000000000000000e+03,9.728396032596408061e-01
1.017000000000000000e+03,9.728494332982728920e-01
1.018000000000000000e+03,9.728690933755369530e-01
1.019000000000000000e+03,9.728887534528011249e-01
1.020000000000000000e+03,9.729182435686972719e-01
1.021000000000000000e+03,9.729379036459613328e-01
1.022000000000000000e+03,9.729477336845934188e-01
1.024000000000000000e+03,9.729673937618574797e-01
1.026000000000000000e+03,9.729772238004895657e-01
1.027000000000000000e+03,9.729968838777536266e-01
1.029000000000000000e+03,9.730067139163857126e-01
1.030000000000000000e+03,9.730263739936497736e-01
1.031000000000000000e+03,9.730460340709139455e-01
1.035000000000000000e+03,9.730558641095459205e-01
1.036000000000000000e+03,9.730755241868100924e-01
1.039000000000000000e+03,9.730853542254420674e-01
1.042000000000000000e+03,9.731050143027062393e-01
1.043000000000000000e+03,9.731246743799703003e-01
1.044000000000000000e+03,9.731443344572344722e-01
1.045000000000000000e+03,9.731541644958664472e-01
1.048000000000000000e+03,9.731639945344985332e-01
1.049000000000000000e+03,9.731836546117625941e-01
1.050000000000000000e+03,9.732033146890267661e-01
1.051000000000000000e+03,9.732229747662908270e-01
1.052000000000000000e+03,9.732328048049229130e-01
1.054000000000000000e+03,9.732426348435548880e-01
1.056000000000000000e+03,9.732622949208190599e-01
1.058000000000000000e+03,9.732721249594511459e-01
1.060000000000000000e+03,9.732819549980831209e-01
1.063000000000000000e+03,9.732917850367152068e-01
1.065000000000000000e+03,9.733114451139792678e-01
1.069000000000000000e+03,9.733212751526113538e-01
1.071000000000000000e+03,9.733409352298754147e-01
1.072000000000000000e+03,9.733507652685075007e-01
1.073000000000000000e+03,9.733605953071395867e-01
1.074000000000000000e+03,9.733704253457715616e-01
1.075000000000000000e+03,9.733900854230357336e-01
1.076000000000000000e+03,9.734195755389318805e-01
1.077000000000000000e+03,9.734294055775639665e-01
1.078000000000000000e+03,9.734588956934601134e-01
1.079000000000000000e+03,9.734785557707241743e-01
1.082000000000000000e+03,9.734982158479882353e-01
1.084000000000000000e+03,9.735080458866203212e-01
1.086000000000000000e+03,9.735277059638844932e-01
1.088000000000000000e+03,9.735473660411485541e-01
1.089000000000000000e+03,9.735670261184126151e-01
1.090000000000000000e+03,9.735768561570447011e-01
1.091000000000000000e+03,9.735866861956767870e-01
1.092000000000000000e+03,9.735965162343087620e-01
1.093000000000000000e+03,9.736161763115729340e-01
1.094000000000000000e+03,9.736260063502049089e-01
1.095000000000000000e+03,9.736456664274690809e-01
1.096000000000000000e+03,9.736653265047331418e-01
1.097000000000000000e+03,9.736751565433652278e-01
1.098000000000000000e+03,9.736948166206292887e-01
1.099000000000000000e+03,9.737046466592613747e-01
1.100000000000000000e+03,9.737144766978934607e-01
1.101000000000000000e+03,9.737243067365254356e-01
1.102000000000000000e+03,9.737341367751575216e-01
1.105000000000000000e+03,9.737537968524215826e-01
1.106000000000000000e+03,9.737636268910536685e-01
1.107000000000000000e+03,9.738029470455819014e-01
1.111000000000000000e+03,9.738324371614780484e-01
1.112000000000000000e+03,9.738520972387421093e-01
1.113000000000000000e+03,9.738815873546382562e-01
1.115000000000000000e+03,9.738914173932703422e-01
1.116000000000000000e+03,9.739110774705345142e-01
1.117000000000000000e+03,9.739209075091664891e-01
1.120000000000000000e+03,9.739307375477985751e-01
1.121000000000000000e+03,9.739503976250626360e-01
1.122000000000000000e+03,9.739602276636947220e-01
1.123000000000000000e+03,9.739798877409587829e-01
1.125000000000000000e+03,9.739897177795908689e-01
1.126000000000000000e+03,9.740192078954870158e-01
1.127000000000000000e+03,9.740388679727511878e-01
1.129000000000000000e+03,9.740486980113831628e-01
1.130000000000000000e+03,9.740781881272793097e-01
1.131000000000000000e+03,9.741273383204396286e-01
1.132000000000000000e+03,9.741469983977036895e-01
1.134000000000000000e+03,9.741568284363357755e-01
1.135000000000000000e+03,9.741764885135998364e-01
1.137000000000000000e+03,9.741863185522319224e-01
1.138000000000000000e+03,9.742158086681280693e-01
1.139000000000000000e+03,9.742354687453921303e-01
1.140000000000000000e+03,9.742551288226563022e-01
1.141000000000000000e+03,9.742944489771845351e-01
1.142000000000000000e+03,9.743141090544485960e-01
1.144000000000000000e+03,9.743337691317126570e-01
1.145000000000000000e+03,9.743435991703447430e-01
1.146000000000000000e+03,9.743730892862408899e-01
1.148000000000000000e+03,9.743829193248729759e-01
1.150000000000000000e+03,9.743927493635049508e-01
1.151000000000000000e+03,9.744025794021370368e-01
1.152000000000000000e+03,9.744222394794012088e-01
1.153000000000000000e+03,9.744418995566652697e-01
1.154000000000000000e+03,9.744517295952973557e-01
1.155000000000000000e+03,9.744713896725614166e-01
1.156000000000000000e+03,9.744910497498254776e-01
1.157000000000000000e+03,9.745205398657216245e-01
1.160000000000000000e+03,9.745500299816178824e-01
1.161000000000000000e+03,9.745696900588819434e-01
1.164000000000000000e+03,9.745795200975140293e-01
1.165000000000000000e+03,9.745893501361460043e-01
1.167000000000000000e+03,9.745991801747780903e-01
1.168000000000000000e+03,9.746090102134101762e-01
1.170000000000000000e+03,9.746188402520421512e-01
1.173000000000000000e+03,9.746385003293063232e-01
1.174000000000000000e+03,9.746974805610986170e-01
1.176000000000000000e+03,9.747269706769947639e-01
1.177000000000000000e+03,9.747368007156268499e-01
1.178000000000000000e+03,9.747466307542588249e-01
1.179000000000000000e+03,9.747662908315229968e-01
1.180000000000000000e+03,9.747859509087870578e-01
1.181000000000000000e+03,9.747957809474191437e-01
1.182000000000000000e+03,9.748056109860512297e-01
1.184000000000000000e+03,9.748547611792114376e-01
1.187000000000000000e+03,9.748744212564754985e-01
1.188000000000000000e+03,9.749137414110037314e-01
1.190000000000000000e+03,9.749530615655319643e-01
1.191000000000000000e+03,9.749628916041640503e-01
1.192000000000000000e+03,9.750022117586921722e-01
1.194000000000000000e+03,9.750120417973242581e-01
1.195000000000000000e+03,9.750218718359563441e-01
1.196000000000000000e+03,9.750317018745883191e-01
1.198000000000000000e+03,9.750513619518524910e-01
1.199000000000000000e+03,9.750611919904845770e-01
1.200000000000000000e+03,9.751005121450126989e-01
1.201000000000000000e+03,9.751300022609088458e-01
1.203000000000000000e+03,9.751496623381730178e-01
1.204000000000000000e+03,9.751693224154370787e-01
1.205000000000000000e+03,9.751889824927012507e-01
1.208000000000000000e+03,9.752283026472293725e-01
1.209000000000000000e+03,9.752479627244935445e-01
1.211000000000000000e+03,9.752676228017576054e-01
1.212000000000000000e+03,9.752872828790216664e-01
1.214000000000000000e+03,9.753069429562858383e-01
1.215000000000000000e+03,9.753560931494460462e-01
1.216000000000000000e+03,9.753659231880781322e-01
1.217000000000000000e+03,9.753954133039742791e-01
1.219000000000000000e+03,9.754052433426063651e-01
1.220000000000000000e+03,9.754150733812383400e-01
1.222000000000000000e+03,9.754543935357665729e-01
1.223000000000000000e+03,9.754642235743986589e-01
1.224000000000000000e+03,9.754740536130307449e-01
1.225000000000000000e+03,9.754838836516627198e-01
1.226000000000000000e+03,9.755035437289268918e-01
1.227000000000000000e+03,9.755232038061909527e-01
1.228000000000000000e+03,9.755526939220870997e-01
1.229000000000000000e+03,9.755821840379832466e-01
1.230000000000000000e+03,9.756018441152474185e-01
1.231000000000000000e+03,9.756313342311435655e-01
1.232000000000000000e+03,9.756509943084076264e-01
1.233000000000000000e+03,9.756706543856716873e-01
1.234000000000000000e+03,9.756903144629358593e-01
1.235000000000000000e+03,9.757099745401999202e-01
1.236000000000000000e+03,9.757198045788320062e-01
1.237000000000000000e+03,9.757492946947281531e-01
1.238000000000000000e+03,9.757886148492563860e-01
1.239000000000000000e+03,9.758082749265204470e-01
1.240000000000000000e+03,9.758279350037846189e-01
1.241000000000000000e+03,9.758672551583127408e-01
1.243000000000000000e+03,9.758770851969448268e-01
1.244000000000000000e+03,9.759164053514730597e-01
1.245000000000000000e+03,9.759458954673692066e-01
1.246000000000000000e+03,9.759557255060012926e-01
1.247000000000000000e+03,9.759753855832653535e-01
1.249000000000000000e+03,9.759852156218974395e-01
1.252000000000000000e+03,9.759950456605294145e-01
1.254000000000000000e+03,9.760147057377935864e-01
1.255000000000000000e+03,9.760441958536897333e-01
1.256000000000000000e+03,9.760736859695858803e-01
1.258000000000000000e+03,9.760835160082179662e-01
1.260000000000000000e+03,9.761228361627460881e-01
1.262000000000000000e+03,9.761326662013781741e-01
1.263000000000000000e+03,9.761523262786422350e-01
1.264000000000000000e+03,9.761818163945383819e-01
1.265000000000000000e+03,9.761916464331704679e-01
1.266000000000000000e+03,9.762113065104346399e-01
1.267000000000000000e+03,9.762309665876987008e-01
1.269000000000000000e+03,9.762407966263307868e-01
1.270000000000000000e+03,9.762801167808589087e-01
1.271000000000000000e+03,9.762899468194909947e-01
1.272000000000000000e+03,9.763194369353871416e-01
1.273000000000000000e+03,9.763292669740192276e-01
1.274000000000000000e+03,9.763390970126513135e-01
1.275000000000000000e+03,9.763489270512832885e-01
1.276000000000000000e+03,9.763587570899153745e-01
1.278000000000000000e+03,9.763882472058115214e-01
1.279000000000000000e+03,9.764079072830755823e-01
1.280000000000000000e+03,9.764177373217076683e-01
1.281000000000000000e+03,9.764373973989717292e-01
1.284000000000000000e+03,9.764472274376038152e-01
1.285000000000000000e+03,9.764767175534999621e-01
1.286000000000000000e+03,9.764865475921320481e-01
1.287000000000000000e+03,9.765062076693961091e-01
1.289000000000000000e+03,9.765455278239243420e-01
1.290000000000000000e+03,9.765553578625564279e-01
1.291000000000000000e+03,9.765848479784525749e-01
1.292000000000000000e+03,9.765946780170846608e-01
1.294000000000000000e+03,9.766045080557166358e-01
1.296000000000000000e+03,9.766438282102448687e-01
1.297000000000000000e+03,9.766634882875089296e-01
1.298000000000000000e+03,9.766929784034050765e-01
1.299000000000000000e+03,9.767224685193013345e-01
1.300000000000000000e+03,9.767322985579333094e-01
1.301000000000000000e+03,9.767421285965653954e-01
1.302000000000000000e+03,9.767519586351974814e-01
1.303000000000000000e+03,9.767617886738294564e-01
1.304000000000000000e+03,9.767814487510936283e-01
1.305000000000000000e+03,9.768011088283576893e-01
1.306000000000000000e+03,9.768305989442538362e-01
1.307000000000000000e+03,9.768404289828859222e-01
1.308000000000000000e+03,9.768699190987820691e-01
1.309000000000000000e+03,9.768994092146782160e-01
1.310000000000000000e+03,9.769387293692064489e-01
1.311000000000000000e+03,9.769583894464705098e-01
1.312000000000000000e+03,9.769780495237346818e-01
1.313000000000000000e+03,9.769977096009987427e-01
1.314000000000000000e+03,9.770173696782628037e-01
1.316000000000000000e+03,9.770370297555269756e-01
1.317000000000000000e+03,9.770665198714231225e-01
1.318000000000000000e+03,9.770960099873192695e-01
1.320000000000000000e+03,9.771058400259513554e-01
1.321000000000000000e+03,9.771353301418475024e-01
1.323000000000000000e+03,9.771648202577436493e-01
1.325000000000000000e+03,9.771746502963756242e-01
1.326000000000000000e+03,9.771943103736397962e-01
1.327000000000000000e+03,9.772041404122717712e-01
1.329000000000000000e+03,9.772238004895359431e-01
1.330000000000000000e+03,9.772434605668000041e-01
1.331000000000000000e+03,9.772532906054320900e-01
1.333000000000000000e+03,9.772729506826961510e-01
1.335000000000000000e+03,9.772827807213282370e-01
1.336000000000000000e+03,9.773122708372243839e-01
1.337000000000000000e+03,9.773221008758564698e-01
1.338000000000000000e+03,9.773515909917526168e-01
1.339000000000000000e+03,9.773712510690166777e-01
1.341000000000000000e+03,9.773810811076487637e-01
1.342000000000000000e+03,9.773909111462808497e-01
1.343000000000000000e+03,9.774105712235449106e-01
1.346000000000000000e+03,9.774204012621769966e-01
1.347000000000000000e+03,9.774302313008089715e-01
1.348000000000000000e+03,9.774400613394410575e-01
1.350000000000000000e+03,9.774597214167051185e-01
1.351000000000000000e+03,9.774793814939692904e-01
1.354000000000000000e+03,9.775088716098654373e-01
1.355000000000000000e+03,9.775187016484975233e-01
1.356000000000000000e+03,9.775383617257615843e-01
1.358000000000000000e+03,9.775481917643936702e-01
1.359000000000000000e+03,9.775678518416577312e-01
1.360000000000000000e+03,9.775875119189217921e-01
1.361000000000000000e+03,9.775973419575538781e-01
1.363000000000000000e+03,9.776071719961859641e-01
1.364000000000000000e+03,9.776170020348180500e-01
1.365000000000000000e+03,9.776268320734500250e-01
1.366000000000000000e+03,9.776563221893461719e-01
1.368000000000000000e+03,9.776661522279782579e-01
1.369000000000000000e+03,9.776759822666103439e-01
1.370000000000000000e+03,9.776956423438744048e-01
1.371000000000000000e+03,9.777153024211384658e-01
1.376000000000000000e+03,9.777447925370347237e-01
1.377000000000000000e+03,9.777644526142987846e-01
1.378000000000000000e+03,9.777742826529308706e-01
1.379000000000000000e+03,9.777939427301949316e-01
1.380000000000000000e+03,9.778037727688270175e-01
1.381000000000000000e+03,9.778136028074589925e-01
1.382000000000000000e+03,9.778234328460910785e-01
1.384000000000000000e+03,9.778332628847231645e-01
1.388000000000000000e+03,9.778725830392513974e-01
1.390000000000000000e+03,9.778824130778833723e-01
1.391000000000000000e+03,9.778922431165154583e-01
1.392000000000000000e+03,9.779119031937795192e-01
1.393000000000000000e+03,9.779217332324116052e-01
1.394000000000000000e+03,9.779315632710436912e-01
1.398000000000000000e+03,9.779512233483077521e-01
1.399000000000000000e+03,9.779610533869398381e-01
1.400000000000000000e+03,9.779708834255718131e-01
1.402000000000000000e+03,9.779905435028359850e-01
1.403000000000000000e+03,9.780003735414680710e-01
1.404000000000000000e+03,9.780593537732603648e-01
1.405000000000000000e+03,9.780790138505244258e-01
1.408000000000000000e+03,9.780888438891565118e-01
1.410000000000000000e+03,9.780986739277884867e-01
1.411000000000000000e+03,9.781183340050526587e-01
1.416000000000000000e+03,9.781281640436847447e-01
1.417000000000000000e+03,9.781379940823167196e-01
1.419000000000000000e+03,9.781773142368449525e-01
1.420000000000000000e+03,9.781871442754770385e-01
1.422000000000000000e+03,9.782068043527410994e-01
1.424000000000000000e+03,9.782264644300051604e-01
1.425000000000000000e+03,9.782559545459014183e-01
1.426000000000000000e+03,9.782756146231654792e-01
1.427000000000000000e+03,9.782952747004295402e-01
1.428000000000000000e+03,9.783149347776937121e-01
1.433000000000000000e+03,9.783247648163256871e-01
1.434000000000000000e+03,9.783444248935898591e-01
1.436000000000000000e+03,9.783640849708539200e-01
1.437000000000000000e+03,9.783739150094860060e-01
1.438000000000000000e+03,9.783837450481180920e-01
1.439000000000000000e+03,9.784034051253821529e-01
1.440000000000000000e+03,9.784132351640142389e-01
1.441000000000000000e+03,9.784328952412782998e-01
1.443000000000000000e+03,9.784427252799103858e-01
1.444000000000000000e+03,9.784525553185423608e-01
1.445000000000000000e+03,9.784623853571744467e-01
1.447000000000000000e+03,9.784722153958065327e-01
1.455000000000000000e+03,9.784918754730705936e-01
1.456000000000000000e+03,9.785115355503347656e-01
1.457000000000000000e+03,9.785311956275988265e-01
1.458000000000000000e+03,9.785410256662309125e-01
1.459000000000000000e+03,9.785508557048628875e-01
1.460000000000000000e+03,9.785606857434949735e-01
1.461000000000000000e+03,9.785705157821270594e-01
1.463000000000000000e+03,9.785901758593911204e-01
1.464000000000000000e+03,9.786000058980232064e-01
1.465000000000000000e+03,9.786098359366551813e-01
1.467000000000000000e+03,9.786294960139193533e-01
1.468000000000000000e+03,9.786393260525514393e-01
1.469000000000000000e+03,9.786589861298155002e-01
1.470000000000000000e+03,9.786688161684475862e-01
1.471000000000000000e+03,9.786786462070795611e-01
1.472000000000000000e+03,9.786884762457116471e-01
1.473000000000000000e+03,9.786983062843437331e-01
1.478000000000000000e+03,9.787081363229757081e-01
1.479000000000000000e+03,9.787277964002398800e-01
1.480000000000000000e+03,9.787376264388718550e-01
1.481000000000000000e+03,9.787572865161360269e-01
1.482000000000000000e+03,9.787671165547681129e-01
1.483000000000000000e+03,9.787769465934000879e-01
1.484000000000000000e+03,9.787966066706642598e-01
1.485000000000000000e+03,9.788162667479283208e-01
1.487000000000000000e+03,9.788260967865604067e-01
1.490000000000000000e+03,9.788457568638244677e-01
1.492000000000000000e+03,9.788555869024565537e-01
1.493000000000000000e+03,9.788850770183527006e-01
1.498000000000000000e+03,9.788949070569847866e-01
1.500000000000000000e+03,9.789047370956167615e-01
1.501000000000000000e+03,9.789145671342488475e-01
1.502000000000000000e+03,9.789243971728809335e-01
1.503000000000000000e+03,9.789342272115129084e-01
1.505000000000000000e+03,9.789440572501449944e-01
1.506000000000000000e+03,9.789538872887770804e-01
1.507000000000000000e+03,9.789637173274090554e-01
1.508000000000000000e+03,9.790030374819372883e-01
1.509000000000000000e+03,9.790128675205693742e-01
1.510000000000000000e+03,9.790325275978334352e-01
1.516000000000000000e+03,9.790423576364655212e-01
1.519000000000000000e+03,9.790521876750976071e-01
1.520000000000000000e+03,9.790620177137295821e-01
1.521000000000000000e+03,9.790718477523616681e-01
1.522000000000000000e+03,9.790816777909937541e-01
1.524000000000000000e+03,9.790915078296257290e-01
1.525000000000000000e+03,9.791013378682578150e-01
1.527000000000000000e+03,9.791111679068899010e-01
1.529000000000000000e+03,9.791308279841539619e-01
1.530000000000000000e+03,9.791406580227860479e-01
1.532000000000000000e+03,9.791701481386821948e-01
1.536000000000000000e+03,9.791799781773142808e-01
1.538000000000000000e+03,9.791898082159462557e-01
1.539000000000000000e+03,9.792094682932104277e-01
1.541000000000000000e+03,9.792192983318424027e-01
1.542000000000000000e+03,9.792291283704744886e-01
1.545000000000000000e+03,9.792389584091065746e-01
1.546000000000000000e+03,9.792487884477385496e-01
1.547000000000000000e+03,9.792586184863706356e-01
1.548000000000000000e+03,9.792684485250027215e-01
1.549000000000000000e+03,9.792782785636348075e-01
1.553000000000000000e+03,9.792881086022667825e-01
1.558000000000000000e+03,9.792979386408988685e-01
1.559000000000000000e+03,9.793077686795309544e-01
1.560000000000000000e+03,9.793372587954271014e-01
1.561000000000000000e+03,9.793470888340590763e-01
1.563000000000000000e+03,9.793569188726911623e-01
1.564000000000000000e+03,9.793667489113232483e-01
1.565000000000000000e+03,9.793765789499552232e-01
1.566000000000000000e+03,9.793864089885873092e-01
1.567000000000000000e+03,9.793962390272193952e-01
1.568000000000000000e+03,9.794060690658514812e-01
1.569000000000000000e+03,9.794158991044834561e-01
1.572000000000000000e+03,9.794257291431155421e-01
1.574000000000000000e+03,9.794453892203796030e-01
1.576000000000000000e+03,9.794552192590116890e-01
1.578000000000000000e+03,9.794650492976437750e-01
1.581000000000000000e+03,9.794847093749078359e-01
1.583000000000000000e+03,9.794945394135399219e-01
1.584000000000000000e+03,9.795141994908039829e-01
1.585000000000000000e+03,9.795240295294360688e-01
1.586000000000000000e+03,9.795338595680681548e-01
1.587000000000000000e+03,9.795436896067001298e-01
1.588000000000000000e+03,9.795633496839643017e-01
1.589000000000000000e+03,9.795731797225962767e-01
1.590000000000000000e+03,9.795830097612283627e-01
1.592000000000000000e+03,9.796026698384924236e-01
1.593000000000000000e+03,9.796124998771245096e-01
1.594000000000000000e+03,9.796223299157565956e-01
1.595000000000000000e+03,9.796419899930206565e-01
1.597000000000000000e+03,9.796518200316527425e-01
1.598000000000000000e+03,9.796616500702848285e-01
1.599000000000000000e+03,9.796714801089168034e-01
1.601000000000000000e+03,9.796911401861809754e-01
1.603000000000000000e+03,9.797108002634450363e-01
1.605000000000000000e+03,9.797206303020771223e-01
1.606000000000000000e+03,9.797402903793411832e-01
1.607000000000000000e+03,9.797697804952373302e-01
1.608000000000000000e+03,9.797894405725015021e-01
1.609000000000000000e+03,9.797992706111334771e-01
1.611000000000000000e+03,9.798189306883976490e-01
1.612000000000000000e+03,9.798287607270296240e-01
1.613000000000000000e+03,9.798385907656617100e-01
1.614000000000000000e+03,9.798484208042937960e-01
1.617000000000000000e+03,9.798680808815578569e-01
1.620000000000000000e+03,9.798877409588219178e-01
1.621000000000000000e+03,9.798975709974540038e-01
1.623000000000000000e+03,9.799172310747181758e-01
1.624000000000000000e+03,9.799368911519822367e-01
1.625000000000000000e+03,9.799565512292462977e-01
1.626000000000000000e+03,9.799663812678783836e-01
1.628000000000000000e+03,9.799762113065104696e-01
1.630000000000000000e+03,9.799860413451424446e-01
1.633000000000000000e+03,9.799958713837745305e-01
1.637000000000000000e+03,9.800057014224066165e-01
1.638000000000000000e+03,9.800253614996706775e-01
1.641000000000000000e+03,9.800450215769348494e-01
1.642000000000000000e+03,9.800548516155668244e-01
1.647000000000000000e+03,9.800843417314629713e-01
1.648000000000000000e+03,9.800941717700950573e-01
1.649000000000000000e+03,9.801040018087271433e-01
1.650000000000000000e+03,9.801138318473591182e-01
1.651000000000000000e+03,9.801334919246232902e-01
1.652000000000000000e+03,9.801531520018873511e-01
1.653000000000000000e+03,9.801629820405194371e-01
1.654000000000000000e+03,9.801826421177834980e-01
1.656000000000000000e+03,9.801924721564155840e-01
1.657000000000000000e+03,9.802121322336796450e-01
1.658000000000000000e+03,9.802219622723117309e-01
1.660000000000000000e+03,9.802416223495757919e-01
1.661000000000000000e+03,9.802514523882078779e-01
1.667000000000000000e+03,9.802612824268399638e-01
1.671000000000000000e+03,9.802711124654719388e-01
1.672000000000000000e+03,9.802907725427361108e-01
1.674000000000000000e+03,9.803104326200001717e-01
1.675000000000000000e+03,9.803202626586322577e-01
1.676000000000000000e+03,9.803300926972643436e-01
1.678000000000000000e+03,9.803497527745284046e-01
1.679000000000000000e+03,9.803595828131604906e-01
1.681000000000000000e+03,9.803694128517924655e-01
1.683000000000000000e+03,9.803890729290566375e-01
1.687000000000000000e+03,9.803989029676886124e-01
1.691000000000000000e+03,9.804087330063206984e-01
1.693000000000000000e+03,9.804185630449527844e-01
1.694000000000000000e+03,9.804283930835848704e-01
1.696000000000000000e+03,9.804382231222168453e-01
1.699000000000000000e+03,9.804480531608489313e-01
1.701000000000000000e+03,9.804578831994810173e-01
1.703000000000000000e+03,9.804677132381129923e-01
1.707000000000000000e+03,9.804775432767450782e-01
1.711000000000000000e+03,9.804873733153771642e-01
1.716000000000000000e+03,9.804972033540091392e-01
1.719000000000000000e+03,9.805070333926412252e-01
1.721000000000000000e+03,9.805266934699052861e-01
1.722000000000000000e+03,9.805365235085373721e-01
1.723000000000000000e+03,9.805463535471694581e-01
1.727000000000000000e+03,9.805758436630656050e-01
1.728000000000000000e+03,9.805955037403296659e-01
1.730000000000000000e+03,9.806053337789617519e-01
1.732000000000000000e+03,9.806151638175938379e-01
1.733000000000000000e+03,9.806249938562258128e-01
1.734000000000000000e+03,9.806348238948578988e-01
1.740000000000000000e+03,9.806446539334899848e-01
1.742000000000000000e+03,9.806544839721219597e-01
1.743000000000000000e+03,9.806741440493861317e-01
1.744000000000000000e+03,9.806839740880182177e-01
1.748000000000000000e+03,9.806938041266501926e-01
1.749000000000000000e+03,9.807036341652822786e-01
1.752000000000000000e+03,9.807134642039143646e-01
1.753000000000000000e+03,9.807331242811784255e-01
1.755000000000000000e+03,9.807527843584424865e-01
1.756000000000000000e+03,9.807626143970745725e-01
1.757000000000000000e+03,9.807724444357066584e-01
1.760000000000000000e+03,9.807822744743386334e-01
1.762000000000000000e+03,9.807921045129707194e-01
1.763000000000000000e+03,9.808019345516028054e-01
1.765000000000000000e+03,9.808215946288668663e-01
1.766000000000000000e+03,9.808412547061310383e-01
1.768000000000000000e+03,9.808510847447630132e-01
1.769000000000000000e+03,9.808609147833950992e-01
1.772000000000000000e+03,9.808707448220271852e-01
1.775000000000000000e+03,9.808805748606591601e-01
1.777000000000000000e+03,9.809002349379233321e-01
1.779000000000000000e+03,9.809100649765553070e-01
1.782000000000000000e+03,9.809198950151873930e-01
1.785000000000000000e+03,9.809297250538194790e-01
1.787000000000000000e+03,9.809493851310835399e-01
1.788000000000000000e+03,9.809592151697156259e-01
1.791000000000000000e+03,9.809690452083477119e-01
1.793000000000000000e+03,9.809887052856117728e-01
1.795000000000000000e+03,9.809985353242438588e-01
1.797000000000000000e+03,9.810083653628758338e-01
1.802000000000000000e+03,9.810181954015079198e-01
1.804000000000000000e+03,9.810378554787719807e-01
1.805000000000000000e+03,9.810476855174040667e-01
1.806000000000000000e+03,9.810575155560361527e-01
1.807000000000000000e+03,9.810673455946682386e-01
1.808000000000000000e+03,9.810870056719322996e-01
1.812000000000000000e+03,9.810968357105643856e-01
1.813000000000000000e+03,9.811066657491963605e-01
1.814000000000000000e+03,9.811164957878284465e-01
1.818000000000000000e+03,9.811263258264605325e-01
1.820000000000000000e+03,9.811361558650925074e-01
1.822000000000000000e+03,9.811558159423566794e-01
1.831000000000000000e+03,9.811656459809886544e-01
1.832000000000000000e+03,9.811853060582528263e-01
1.833000000000000000e+03,9.811951360968849123e-01
1.835000000000000000e+03,9.812049661355168872e-01
1.837000000000000000e+03,9.812246262127810592e-01
1.838000000000000000e+03,9.812344562514130342e-01
1.840000000000000000e+03,9.812541163286772061e-01
1.841000000000000000e+03,9.812737764059412671e-01
1.845000000000000000e+03,9.812836064445733530e-01
1.846000000000000000e+03,9.812934364832053280e-01
1.849000000000000000e+03,9.813032665218374140e-01
1.850000000000000000e+03,9.813130965604695000e-01
1.851000000000000000e+03,9.813229265991015859e-01
1.853000000000000000e+03,9.813327566377335609e-01
1.861000000000000000e+03,9.813425866763656469e-01
1.863000000000000000e+03,9.813720767922617938e-01
1.867000000000000000e+03,9.813819068308938798e-01
1.871000000000000000e+03,9.813917368695258547e-01
1.872000000000000000e+03,9.814015669081579407e-01
1.873000000000000000e+03,9.814212269854220017e-01
1.875000000000000000e+03,9.814310570240540876e-01
1.879000000000000000e+03,9.814507171013182596e-01
1.880000000000000000e+03,9.814605471399502346e-01
1.881000000000000000e+03,9.814703771785823205e-01
1.882000000000000000e+03,9.814802072172144065e-01
1.883000000000000000e+03,9.814998672944784674e-01
1.884000000000000000e+03,9.815195273717425284e-01
1.886000000000000000e+03,9.815293574103746144e-01
1.887000000000000000e+03,9.815391874490067003e-01
1.890000000000000000e+03,9.815490174876386753e-01
1.893000000000000000e+03,9.815686775649028473e-01
1.894000000000000000e+03,9.815785076035349332e-01
1.898000000000000000e+03,9.815883376421669082e-01
1.900000000000000000e+03,9.816079977194310802e-01
1.902000000000000000e+03,9.816178277580630551e-01
1.903000000000000000e+03,9.816276577966951411e-01
1.906000000000000000e+03,9.816473178739592020e-01
1.913000000000000000e+03,9.816571479125912880e-01
1.914000000000000000e+03,9.816669779512233740e-01
1.915000000000000000e+03,9.816768079898553490e-01
1.916000000000000000e+03,9.816866380284874349e-01
1.920000000000000000e+03,9.816964680671195209e-01
1.921000000000000000e+03,9.817062981057516069e-01
1.923000000000000000e+03,9.817161281443835819e-01
1.924000000000000000e+03,9.817357882216477538e-01
1.926000000000000000e+03,9.817456182602797288e-01
1.928000000000000000e+03,9.817554482989118148e-01
1.929000000000000000e+03,9.817652783375439007e-01
1.930000000000000000e+03,9.817751083761758757e-01
1.932000000000000000e+03,9.817849384148079617e-01
1.936000000000000000e+03,9.817947684534400477e-01
1.938000000000000000e+03,9.818045984920720226e-01
1.939000000000000000e+03,9.818144285307041086e-01
1.941000000000000000e+03,9.818242585693361946e-01
1.943000000000000000e+03,9.818340886079682805e-01
1.945000000000000000e+03,9.818635787238644275e-01
1.947000000000000000e+03,9.818832388011284884e-01
1.948000000000000000e+03,9.818930688397605744e-01
1.953000000000000000e+03,9.819127289170246353e-01
1.954000000000000000e+03,9.819225589556567213e-01
1.955000000000000000e+03,9.819323889942886963e-01
1.957000000000000000e+03,9.819422190329207822e-01
1.958000000000000000e+03,9.819618791101849542e-01
1.961000000000000000e+03,9.819717091488169292e-01
1.962000000000000000e+03,9.819815391874490151e-01
1.963000000000000000e+03,9.819913692260811011e-01
1.965000000000000000e+03,9.820011992647130761e-01
1.968000000000000000e+03,9.820110293033451621e-01
1.969000000000000000e+03,9.820208593419772480e-01
1.971000000000000000e+03,9.820306893806092230e-01
1.975000000000000000e+03,9.820405194192413090e-01
1.977000000000000000e+03,9.820601794965053699e-01
1.978000000000000000e+03,9.820700095351374559e-01
1.980000000000000000e+03,9.820798395737695419e-01
1.983000000000000000e+03,9.820896696124016279e-01
1.985000000000000000e+03,9.820994996510336028e-01
1.989000000000000000e+03,9.821093296896656888e-01
1.992000000000000000e+03,9.821191597282977748e-01
1.994000000000000000e+03,9.821289897669297497e-01
1.998000000000000000e+03,9.821388198055618357e-01
2.000000000000000000e+03,9.821486498441939217e-01
2.002000000000000000e+03,9.821683099214579826e-01
2.012000000000000000e+03,9.821781399600900686e-01
2.015000000000000000e+03,9.821978000373541295e-01
2.016000000000000000e+03,9.822076300759862155e-01
2.024000000000000000e+03,9.822174601146183015e-01
2.026000000000000000e+03,9.822272901532502765e-01
2.027000000000000000e+03,9.822371201918823624e-01
2.028000000000000000e+03,9.822469502305144484e-01
2.030000000000000000e+03,9.822567802691464234e-01
2.034000000000000000e+03,9.822666103077785094e-01
2.035000000000000000e+03,9.822764403464105953e-01
2.036000000000000000e+03,9.822862703850425703e-01
2.038000000000000000e+03,9.822961004236746563e-01
2.047000000000000000e+03,9.823059304623067423e-01
2.056000000000000000e+03,9.823157605009387172e-01
2.057000000000000000e+03,9.823255905395708032e-01
2.061000000000000000e+03,9.823354205782028892e-01
2.064000000000000000e+03,9.823452506168349752e-01
2.074000000000000000e+03,9.823550806554669501e-01
2.077000000000000000e+03,9.823649106940990361e-01
2.080000000000000000e+03,9.823845707713630970e-01
2.082000000000000000e+03,9.823944008099951830e-01
2.085000000000000000e+03,9.824042308486272690e-01
2.086000000000000000e+03,9.824140608872592439e-01
2.090000000000000000e+03,9.824238909258913299e-01
2.091000000000000000e+03,9.824337209645234159e-01
2.097000000000000000e+03,9.824435510031553909e-01
2.098000000000000000e+03,9.824533810417874768e-01
2.102000000000000000e+03,9.824632110804195628e-01
2.103000000000000000e+03,9.824730411190516488e-01
2.104000000000000000e+03,9.824828711576836238e-01
2.109000000000000000e+03,9.824927011963157097e-01
2.110000000000000000e+03,9.825025312349477957e-01
2.111000000000000000e+03,9.825123612735797707e-01
2.112000000000000000e+03,9.825221913122118567e-01
2.114000000000000000e+03,9.825320213508439426e-01
2.117000000000000000e+03,9.825418513894759176e-01
2.119000000000000000e+03,9.825713415053720645e-01
2.123000000000000000e+03,9.825811715440041505e-01
2.124000000000000000e+03,9.825910015826362365e-01
2.126000000000000000e+03,9.826204916985323834e-01
2.127000000000000000e+03,9.826303217371644694e-01
2.128000000000000000e+03,9.826401517757964443e-01
2.131000000000000000e+03,9.826499818144285303e-01
2.133000000000000000e+03,9.826598118530606163e-01
2.134000000000000000e+03,9.826696418916925913e-01
2.136000000000000000e+03,9.826794719303246772e-01
2.137000000000000000e+03,9.826893019689567632e-01
2.146000000000000000e+03,9.826991320075887382e-01
2.148000000000000000e+03,9.827089620462208241e-01
2.150000000000000000e+03,9.827187920848529101e-01
2.151000000000000000e+03,9.827286221234849961e-01
2.153000000000000000e+03,9.827384521621169711e-01
2.154000000000000000e+03,9.827482822007490570e-01
2.157000000000000000e+03,9.827581122393811430e-01
2.164000000000000000e+03,9.827679422780131180e-01
2.170000000000000000e+03,9.827777723166452040e-01
2.171000000000000000e+03,9.827974323939092649e-01
2.172000000000000000e+03,9.828072624325413509e-01
2.174000000000000000e+03,9.828269225098054118e-01
2.177000000000000000e+03,9.828367525484374978e-01
2.178000000000000000e+03,9.828465825870695838e-01
2.180000000000000000e+03,9.828760727029657307e-01
2.181000000000000000e+03,9.828859027415978167e-01
2.182000000000000000e+03,9.828957327802297916e-01
2.184000000000000000e+03,9.829055628188618776e-01
2.187000000000000000e+03,9.829153928574939636e-01
2.188000000000000000e+03,9.829350529347580245e-01
2.189000000000000000e+03,9.829448829733901105e-01
2.193000000000000000e+03,9.829547130120220855e-01
2.201000000000000000e+03,9.829645430506541715e-01
2.207000000000000000e+03,9.829743730892862574e-01
2.209000000000000000e+03,9.829842031279183434e-01
2.212000000000000000e+03,9.829940331665503184e-01
2.213000000000000000e+03,9.830038632051824044e-01
2.215000000000000000e+03,9.830136932438144903e-01
2.217000000000000000e+03,9.830235232824464653e-01
2.218000000000000000e+03,9.830431833597106372e-01
2.219000000000000000e+03,9.830530133983426122e-01
2.220000000000000000e+03,9.830628434369746982e-01
2.223000000000000000e+03,9.830726734756067842e-01
2.226000000000000000e+03,9.830825035142387591e-01
2.228000000000000000e+03,9.830923335528708451e-01
2.229000000000000000e+03,9.831021635915029311e-01
2.231000000000000000e+03,9.831119936301350171e-01
2.232000000000000000e+03,9.831218236687669920e-01
2.234000000000000000e+03,9.831316537073990780e-01
2.235000000000000000e+03,9.831414837460311640e-01
2.237000000000000000e+03,9.831513137846631389e-01
2.241000000000000000e+03,9.831709738619273109e-01
2.245000000000000000e+03,9.831906339391913718e-01
2.251000000000000000e+03,9.832004639778234578e-01
2.254000000000000000e+03,9.832201240550875188e-01
2.258000000000000000e+03,9.832299540937196047e-01
2.262000000000000000e+03,9.832397841323516907e-01
2.263000000000000000e+03,9.832496141709836657e-01
2.266000000000000000e+03,9.832594442096157517e-01
2.267000000000000000e+03,9.832692742482478376e-01
2.268000000000000000e+03,9.832791042868798126e-01
2.270000000000000000e+03,9.832987643641439846e-01
2.273000000000000000e+03,9.833184244414080455e-01
2.276000000000000000e+03,9.833282544800401315e-01
2.282000000000000000e+03,9.833479145573041924e-01
2.283000000000000000e+03,9.833675746345683644e-01
2.284000000000000000e+03,9.833774046732003393e-01
2.285000000000000000e+03,9.833970647504645113e-01
2.287000000000000000e+03,9.834068947890964862e-01
2.290000000000000000e+03,9.834167248277285722e-01
2.291000000000000000e+03,9.834265548663606582e-01
2.297000000000000000e+03,9.834462149436247191e-01
2.298000000000000000e+03,9.834560449822568051e-01
2.299000000000000000e+03,9.834658750208887801e-01
2.300000000000000000e+03,9.834757050595208661e-01
2.302000000000000000e+03,9.834855350981529520e-01
2.307000000000000000e+03,9.834953651367850380e-01
2.308000000000000000e+03,9.835051951754170130e-01
2.312000000000000000e+03,9.835150252140490990e-01
2.313000000000000000e+03,9.835346852913131599e-01
2.314000000000000000e+03,9.835445153299452459e-01
2.316000000000000000e+03,9.835543453685773319e-01
2.317000000000000000e+03,9.835641754072093068e-01
2.320000000000000000e+03,9.835740054458413928e-01
2.321000000000000000e+03,9.835838354844734788e-01
2.323000000000000000e+03,9.835936655231054537e-01
2.325000000000000000e+03,9.836034955617375397e-01
2.326000000000000000e+03,9.836133256003696257e-01
2.327000000000000000e+03,9.836231556390017117e-01
2.328000000000000000e+03,9.836329856776336866e-01
2.329000000000000000e+03,9.836428157162657726e-01
2.334000000000000000e+03,9.836526457548978586e-01
2.339000000000000000e+03,9.836624757935298335e-01
2.340000000000000000e+03,9.836723058321619195e-01
2.349000000000000000e+03,9.836821358707940055e-01
2.353000000000000000e+03,9.836919659094259805e-01
2.355000000000000000e+03,9.837017959480580664e-01
2.359000000000000000e+03,9.837116259866901524e-01
2.362000000000000000e+03,9.837214560253221274e-01
2.363000000000000000e+03,9.837607761798503603e-01
2.371000000000000000e+03,9.837706062184824463e-01
2.372000000000000000e+03,9.837804362571145322e-01
2.374000000000000000e+03,9.837902662957465072e-01
2.376000000000000000e+03,9.838000963343785932e-01
2.380000000000000000e+03,9.838197564116426541e-01
2.382000000000000000e+03,9.838295864502747401e-01
2.385000000000000000e+03,9.838394164889068261e-01
2.387000000000000000e+03,9.838492465275388010e-01
2.393000000000000000e+03,9.838590765661708870e-01
2.400000000000000000e+03,9.838689066048029730e-01
2.402000000000000000e+03,9.838787366434350590e-01
2.404000000000000000e+03,9.838885666820670339e-01
2.405000000000000000e+03,9.838983967206991199e-01
2.406000000000000000e+03,9.839082267593312059e-01
2.408000000000000000e+03,9.839180567979631808e-01
2.409000000000000000e+03,9.839278868365952668e-01
2.414000000000000000e+03,9.839377168752273528e-01
2.416000000000000000e+03,9.839475469138593278e-01
2.419000000000000000e+03,9.839573769524914137e-01
2.424000000000000000e+03,9.839672069911234997e-01
2.428000000000000000e+03,9.839770370297554747e-01
2.431000000000000000e+03,9.839966971070196466e-01
2.433000000000000000e+03,9.840065271456517326e-01
2.434000000000000000e+03,9.840163571842837076e-01
2.437000000000000000e+03,9.840261872229157936e-01
2.444000000000000000e+03,9.840360172615478795e-01
2.445000000000000000e+03,9.840655073774440265e-01
2.448000000000000000e+03,9.840753374160760014e-01
2.456000000000000000e+03,9.840949974933401734e-01
2.460000000000000000e+03,9.841048275319721483e-01
2.463000000000000000e+03,9.841146575706042343e-01
2.466000000000000000e+03,9.841244876092363203e-01
2.477000000000000000e+03,9.841441476865003812e-01
2.478000000000000000e+03,9.841638077637645532e-01
2.484000000000000000e+03,9.841736378023965282e-01
2.485000000000000000e+03,9.841834678410286141e-01
2.488000000000000000e+03,9.842129579569247610e-01
2.489000000000000000e+03,9.842227879955568470e-01
2.492000000000000000e+03,9.842326180341888220e-01
2.495000000000000000e+03,9.842424480728209080e-01
2.501000000000000000e+03,9.842522781114529939e-01
2.505000000000000000e+03,9.842719381887170549e-01
2.510000000000000000e+03,9.842817682273491409e-01
2.514000000000000000e+03,9.843014283046132018e-01
2.525000000000000000e+03,9.843112583432452878e-01
2.528000000000000000e+03,9.843210883818773738e-01
2.533000000000000000e+03,9.843407484591414347e-01
2.536000000000000000e+03,9.843604085364054956e-01
2.537000000000000000e+03,9.843702385750375816e-01
2.541000000000000000e+03,9.843800686136696676e-01
2.542000000000000000e+03,9.843898986523017536e-01
2.544000000000000000e+03,9.843997286909337285e-01
2.548000000000000000e+03,9.844095587295658145e-01
2.550000000000000000e+03,9.844193887681979005e-01
2.552000000000000000e+03,9.844390488454619614e-01
2.554000000000000000e+03,9.844587089227260224e-01
2.557000000000000000e+03,9.844685389613581084e-01
2.558000000000000000e+03,9.844783689999901943e-01
2.559000000000000000e+03,9.844881990386221693e-01
2.569000000000000000e+03,9.844980290772542553e-01
2.570000000000000000e+03,9.845176891545184272e-01
2.574000000000000000e+03,9.845275191931504022e-01
2.581000000000000000e+03,9.845373492317824882e-01
2.582000000000000000e+03,9.845570093090465491e-01
2.583000000000000000e+03,9.845668393476786351e-01
2.584000000000000000e+03,9.845766693863107211e-01
2.586000000000000000e+03,9.845864994249426960e-01
2.588000000000000000e+03,9.845963294635747820e-01
2.589000000000000000e+03,9.846061595022068680e-01
2.592000000000000000e+03,9.846159895408388429e-01
2.594000000000000000e+03,9.846258195794709289e-01
2.596000000000000000e+03,9.846356496181030149e-01
2.598000000000000000e+03,9.846454796567351009e-01
2.604000000000000000e+03,9.846553096953670758e-01
2.605000000000000000e+03,9.846651397339991618e-01
2.606000000000000000e+03,9.846749697726312478e-01
2.607000000000000000e+03,9.846847998112632228e-01
2.609000000000000000e+03,9.847044598885273947e-01
2.610000000000000000e+03,9.847142899271593697e-01
2.612000000000000000e+03,9.847241199657914557e-01
2.613000000000000000e+03,9.847339500044235416e-01
2.616000000000000000e+03,9.847437800430555166e-01
2.617000000000000000e+03,9.847536100816876026e-01
2.624000000000000000e+03,9.847634401203196886e-01
2.627000000000000000e+03,9.847732701589517745e-01
2.633000000000000000e+03,9.847831001975837495e-01
2.636000000000000000e+03,9.847929302362158355e-01
2.638000000000000000e+03,9.848027602748479215e-01
2.640000000000000000e+03,9.848224203521119824e-01
2.643000000000000000e+03,9.848420804293760433e-01
2.650000000000000000e+03,9.848519104680081293e-01
2.651000000000000000e+03,9.848617405066402153e-01
2.653000000000000000e+03,9.848715705452721902e-01
2.655000000000000000e+03,9.848814005839042762e-01
2.675000000000000000e+03,9.849010606611684482e-01
2.687000000000000000e+03,9.849108906998004231e-01
2.691000000000000000e+03,9.849207207384325091e-01
2.692000000000000000e+03,9.849305507770645951e-01
2.694000000000000000e+03,9.849403808156965701e-01
2.697000000000000000e+03,9.849502108543286560e-01
2.708000000000000000e+03,9.849698709315927170e-01
2.709000000000000000e+03,9.849797009702248030e-01
2.710000000000000000e+03,9.849895310088568889e-01
2.711000000000000000e+03,9.849993610474888639e-01
2.717000000000000000e+03,9.850091910861209499e-01
2.718000000000000000e+03,9.850190211247530359e-01
2.720000000000000000e+03,9.850288511633851218e-01
2.721000000000000000e+03,9.850386812020170968e-01
2.722000000000000000e+03,9.850485112406491828e-01
2.725000000000000000e+03,9.850681713179132437e-01
2.727000000000000000e+03,9.850878313951774157e-01
2.730000000000000000e+03,9.850976614338093906e-01
2.735000000000000000e+03,9.851074914724414766e-01
2.737000000000000000e+03,9.851173215110735626e-01
2.738000000000000000e+03,9.851369815883376235e-01
2.741000000000000000e+03,9.851468116269697095e-01
2.749000000000000000e+03,9.851566416656017955e-01
2.750000000000000000e+03,9.851664717042337704e-01
2.751000000000000000e+03,9.851763017428658564e-01
2.763000000000000000e+03,9.851861317814979424e-01
2.764000000000000000e+03,9.851959618201299174e-01
2.768000000000000000e+03,9.852057918587620033e-01
2.772000000000000000e+03,9.852156218973940893e-01
2.774000000000000000e+03,9.852254519360260643e-01
2.780000000000000000e+03,9.852352819746581503e-01
2.792000000000000000e+03,9.852451120132902362e-01
2.796000000000000000e+03,9.852549420519222112e-01
2.797000000000000000e+03,9.852647720905542972e-01
2.809000000000000000e+03,9.852746021291863832e-01
2.811000000000000000e+03,9.852844321678184691e-01
2.819000000000000000e+03,9.853040922450825301e-01
2.821000000000000000e+03,9.853139222837146161e-01
2.828000000000000000e+03,9.853237523223465910e-01
2.829000000000000000e+03,9.853335823609786770e-01
2.831000000000000000e+03,9.853434123996107630e-01
2.832000000000000000e+03,9.853532424382427379e-01
2.838000000000000000e+03,9.853630724768748239e-01
2.842000000000000000e+03,9.853729025155069099e-01
2.843000000000000000e+03,9.853827325541388849e-01
2.844000000000000000e+03,9.853925625927709708e-01
2.848000000000000000e+03,9.854023926314030568e-01
2.850000000000000000e+03,9.854122226700351428e-01
2.851000000000000000e+03,9.854220527086671177e-01
2.856000000000000000e+03,9.854318827472992037e-01
2.860000000000000000e+03,9.854417127859312897e-01
2.864000000000000000e+03,9.854515428245632647e-01
2.865000000000000000e+03,9.854712029018274366e-01
2.875000000000000000e+03,9.854810329404594116e-01
2.881000000000000000e+03,9.854908629790914976e-01
2.885000000000000000e+03,9.855006930177235835e-01
2.886000000000000000e+03,9.855105230563555585e-01
2.888000000000000000e+03,9.855203530949876445e-01
2.889000000000000000e+03,9.855301831336197305e-01
2.895000000000000000e+03,9.855400131722518164e-01
2.898000000000000000e+03,9.855498432108837914e-01
2.900000000000000000e+03,9.855596732495158774e-01
2.907000000000000000e+03,9.855695032881479634e-01
2.910000000000000000e+03,9.855793333267799383e-01
2.913000000000000000e+03,9.855891633654120243e-01
2.914000000000000000e+03,9.855989934040441103e-01
2.915000000000000000e+03,9.856186534813081712e-01
2.916000000000000000e+03,9.856383135585722322e-01
2.918000000000000000e+03,9.856481435972043181e-01
2.920000000000000000e+03,9.856678036744684901e-01
2.922000000000000000e+03,9.856776337131004651e-01
2.924000000000000000e+03,9.856874637517325510e-01
2.943000000000000000e+03,9.857071238289966120e-01
2.950000000000000000e+03,9.857169538676286979e-01
2.951000000000000000e+03,9.857366139448927589e-01
2.957000000000000000e+03,9.857464439835248449e-01
2.958000000000000000e+03,9.857562740221569308e-01
2.962000000000000000e+03,9.857661040607889058e-01
2.965000000000000000e+03,9.857759340994209918e-01
2.967000000000000000e+03,9.857857641380530778e-01
2.971000000000000000e+03,9.857955941766851637e-01
2.973000000000000000e+03,9.858054242153171387e-01
2.974000000000000000e+03,9.858152542539492247e-01
2.979000000000000000e+03,9.858250842925813107e-01
2.986000000000000000e+03,9.858349143312132856e-01
2.990000000000000000e+03,9.858447443698453716e-01
2.991000000000000000e+03,9.858545744084774576e-01
2.992000000000000000e+03,9.858644044471094325e-01
2.997000000000000000e+03,9.858742344857415185e-01
3.002000000000000000e+03,9.858840645243736045e-01
3.007000000000000000e+03,9.858938945630055795e-01
3.008000000000000000e+03,9.859037246016376654e-01
3.010000000000000000e+03,9.859135546402697514e-01
3.014000000000000000e+03,9.859233846789018374e-01
3.016000000000000000e+03,9.859332147175338124e-01
3.017000000000000000e+03,9.859430447561658983e-01
3.024000000000000000e+03,9.859528747947979843e-01
3.037000000000000000e+03,9.859627048334299593e-01
3.039000000000000000e+03,9.859725348720620453e-01
3.042000000000000000e+03,9.859823649106941312e-01
3.051000000000000000e+03,9.859921949493261062e-01
3.052000000000000000e+03,9.860216850652222531e-01
3.055000000000000000e+03,9.860315151038543391e-01
3.058000000000000000e+03,9.860413451424864251e-01
3.061000000000000000e+03,9.860511751811185110e-01
3.063000000000000000e+03,9.860610052197504860e-01
3.065000000000000000e+03,9.860708352583825720e-01
3.066000000000000000e+03,9.861003253742787189e-01
3.076000000000000000e+03,9.861101554129108049e-01
3.082000000000000000e+03,9.861199854515427798e-01
3.083000000000000000e+03,9.861593056060710127e-01
3.084000000000000000e+03,9.861691356447030987e-01
3.089000000000000000e+03,9.861887957219671597e-01
3.090000000000000000e+03,9.861986257605992456e-01
3.094000000000000000e+03,9.862084557992313316e-01
3.095000000000000000e+03,9.862182858378633066e-01
3.102000000000000000e+03,9.862379459151274785e-01
3.105000000000000000e+03,9.862477759537594535e-01
3.106000000000000000e+03,9.862576059923915395e-01
3.108000000000000000e+03,9.862674360310236255e-01
3.119000000000000000e+03,9.862772660696556004e-01
3.121000000000000000e+03,9.862870961082876864e-01
3.122000000000000000e+03,9.862969261469197724e-01
3.124000000000000000e+03,9.863067561855518584e-01
3.126000000000000000e+03,9.863264162628159193e-01
3.128000000000000000e+03,9.863460763400799802e-01
3.129000000000000000e+03,9.863559063787120662e-01
3.138000000000000000e+03,9.863657364173441522e-01
3.141000000000000000e+03,9.863755664559761271e-01
3.142000000000000000e+03,9.863853964946082131e-01
3.152000000000000000e+03,9.863952265332402991e-01
3.153000000000000000e+03,9.864050565718722741e-01
3.156000000000000000e+03,9.864148866105043600e-01
3.166000000000000000e+03,9.864247166491364460e-01
3.169000000000000000e+03,9.864443767264005070e-01
3.174000000000000000e+03,9.864542067650325929e-01
3.175000000000000000e+03,9.864738668422966539e-01
3.183000000000000000e+03,9.864935269195608258e-01
3.189000000000000000e+03,9.865131869968248868e-01
3.191000000000000000e+03,9.865230170354569728e-01
3.195000000000000000e+03,9.865328470740889477e-01
3.197000000000000000e+03,9.865426771127210337e-01
3.198000000000000000e+03,9.865525071513531197e-01
3.199000000000000000e+03,9.865623371899852057e-01
3.204000000000000000e+03,9.865721672286171806e-01
3.217000000000000000e+03,9.865819972672492666e-01
3.219000000000000000e+03,9.865918273058813526e-01
3.221000000000000000e+03,9.866016573445133275e-01
3.224000000000000000e+03,9.866114873831454135e-01
3.226000000000000000e+03,9.866213174217774995e-01
3.227000000000000000e+03,9.866508075376736464e-01
3.234000000000000000e+03,9.866606375763056214e-01
3.236000000000000000e+03,9.866704676149377073e-01
3.241000000000000000e+03,9.866802976535697933e-01
3.244000000000000000e+03,9.866901276922018793e-01
3.249000000000000000e+03,9.866999577308338543e-01
3.252000000000000000e+03,9.867294478467300012e-01
3.257000000000000000e+03,9.867392778853620872e-01
3.262000000000000000e+03,9.867491079239941731e-01
3.263000000000000000e+03,9.867589379626261481e-01
3.272000000000000000e+03,9.867687680012582341e-01
3.286000000000000000e+03,9.867785980398903201e-01
3.288000000000000000e+03,9.867982581171543810e-01
3.291000000000000000e+03,9.868080881557864670e-01
3.295000000000000000e+03,9.868179181944185530e-01
3.303000000000000000e+03,9.868277482330505279e-01
3.305000000000000000e+03,9.868375782716826139e-01
3.320000000000000000e+03,9.868474083103146999e-01
3.326000000000000000e+03,9.868572383489466748e-01
3.331000000000000000e+03,9.868670683875787608e-01
3.333000000000000000e+03,9.868768984262108468e-01
3.336000000000000000e+03,9.868867284648428218e-01
3.345000000000000000e+03,9.868965585034749077e-01
3.349000000000000000e+03,9.869162185807389687e-01
3.352000000000000000e+03,9.869260486193710546e-01
3.353000000000000000e+03,9.869358786580031406e-01
3.354000000000000000e+03,9.869457086966352266e-01
3.357000000000000000e+03,9.869653687738992875e-01
3.358000000000000000e+03,9.869751988125313735e-01
3.372000000000000000e+03,9.869850288511633485e-01
3.373000000000000000e+03,9.870046889284275204e-01
3.380000000000000000e+03,9.870145189670594954e-01
3.382000000000000000e+03,9.870341790443236674e-01
3.385000000000000000e+03,9.870440090829556423e-01
3.393000000000000000e+03,9.870636691602198143e-01
3.399000000000000000e+03,9.870734991988519003e-01
3.402000000000000000e+03,9.870833292374838752e-01
3.403000000000000000e+03,9.870931592761159612e-01
3.404000000000000000e+03,9.871029893147480472e-01
3.406000000000000000e+03,9.871128193533800221e-01
3.408000000000000000e+03,9.871226493920121081e-01
3.409000000000000000e+03,9.871324794306441941e-01
3.411000000000000000e+03,9.871423094692761691e-01
3.413000000000000000e+03,9.871521395079082550e-01
3.414000000000000000e+03,9.871619695465403410e-01
3.421000000000000000e+03,9.871717995851723160e-01
3.423000000000000000e+03,9.871816296238044020e-01
3.425000000000000000e+03,9.871914596624364879e-01
3.428000000000000000e+03,9.872012897010685739e-01
3.435000000000000000e+03,9.872209497783326348e-01
3.442000000000000000e+03,9.872307798169647208e-01
3.446000000000000000e+03,9.872406098555966958e-01
3.451000000000000000e+03,9.872504398942287818e-01
3.452000000000000000e+03,9.872602699328608677e-01
3.461000000000000000e+03,9.872700999714928427e-01
3.465000000000000000e+03,9.872799300101249287e-01
3.467000000000000000e+03,9.872897600487570147e-01
3.471000000000000000e+03,9.872995900873889896e-01
3.478000000000000000e+03,9.873094201260210756e-01
3.482000000000000000e+03,9.873192501646531616e-01
3.484000000000000000e+03,9.873290802032852476e-01
3.486000000000000000e+03,9.873389102419172225e-01
3.493000000000000000e+03,9.873487402805493085e-01
3.496000000000000000e+03,9.873585703191813945e-01
3.506000000000000000e+03,9.873684003578133694e-01
3.507000000000000000e+03,9.873782303964454554e-01
3.509000000000000000e+03,9.873978904737095164e-01
3.515000000000000000e+03,9.874077205123416023e-01
3.534000000000000000e+03,9.874175505509736883e-01
3.542000000000000000e+03,9.874273805896056633e-01
3.543000000000000000e+03,9.874470406668698352e-01
3.545000000000000000e+03,9.874568707055019212e-01
3.548000000000000000e+03,9.874667007441338962e-01
3.549000000000000000e+03,9.874765307827659822e-01
3.562000000000000000e+03,9.874863608213980681e-01
3.563000000000000000e+03,9.874961908600300431e-01
3.565000000000000000e+03,9.875060208986621291e-01
3.572000000000000000e+03,9.875158509372942151e-01
3.574000000000000000e+03,9.875256809759261900e-01
3.579000000000000000e+03,9.875355110145582760e-01
3.581000000000000000e+03,9.875453410531903620e-01
3.594000000000000000e+03,9.875551710918223369e-01
3.610000000000000000e+03,9.875650011304544229e-01
3.620000000000000000e+03,9.875748311690865089e-01
3.621000000000000000e+03,9.875846612077185949e-01
3.627000000000000000e+03,9.875944912463505698e-01
3.628000000000000000e+03,9.876043212849826558e-01
3.630000000000000000e+03,9.876239813622467167e-01
3.631000000000000000e+03,9.876338114008788027e-01
3.646000000000000000e+03,9.876436414395108887e-01
3.654000000000000000e+03,9.876534714781428637e-01
3.659000000000000000e+03,9.876731315554070356e-01
3.663000000000000000e+03,9.876829615940390106e-01
3.674000000000000000e+03,9.876927916326710966e-01
3.695000000000000000e+03,9.877026216713031825e-01
3.696000000000000000e+03,9.877124517099352685e-01
3.698000000000000000e+03,9.877222817485672435e-01
3.700000000000000000e+03,9.877321117871993295e-01
3.701000000000000000e+03,9.877419418258314154e-01
3.705000000000000000e+03,9.877517718644633904e-01
3.714000000000000000e+03,9.877616019030954764e-01
3.716000000000000000e+03,9.877714319417275624e-01
3.717000000000000000e+03,9.877812619803595373e-01
3.719000000000000000e+03,9.877910920189916233e-01
3.722000000000000000e+03,9.878009220576237093e-01
3.723000000000000000e+03,9.878107520962556842e-01
3.728000000000000000e+03,9.878205821348877702e-01
3.733000000000000000e+03,9.878304121735198562e-01
3.736000000000000000e+03,9.878402422121519422e-01
3.744000000000000000e+03,9.878500722507839171e-01
3.745000000000000000e+03,9.878599022894160031e-01
3.748000000000000000e+03,9.878697323280480891e-01
3.767000000000000000e+03,9.878795623666800640e-01
3.773000000000000000e+03,9.878893924053121500e-01
3.777000000000000000e+03,9.878992224439442360e-01
3.787000000000000000e+03,9.879090524825762110e-01
3.795000000000000000e+03,9.879188825212082969e-01
3.800000000000000000e+03,9.879287125598403829e-01
3.807000000000000000e+03,9.879483726371044439e-01
3.808000000000000000e+03,9.879582026757365298e-01
3.810000000000000000e+03,9.879680327143686158e-01
3.826000000000000000e+03,9.879778627530005908e-01
3.828000000000000000e+03,9.879876927916326768e-01
3.831000000000000000e+03,9.880073528688967377e-01
3.839000000000000000e+03,9.880171829075288237e-01
3.841000000000000000e+03,9.880270129461609097e-01
3.853000000000000000e+03,9.880368429847928846e-01
3.858000000000000000e+03,9.880466730234249706e-01
3.860000000000000000e+03,9.880565030620570566e-01
3.863000000000000000e+03,9.880663331006890315e-01
3.864000000000000000e+03,9.880761631393211175e-01
3.878000000000000000e+03,9.880859931779532035e-01
3.879000000000000000e+03,9.880958232165852895e-01
3.887000000000000000e+03,9.881056532552172644e-01
3.889000000000000000e+03,9.881154832938493504e-01
3.910000000000000000e+03,9.881351433711134113e-01
3.911000000000000000e+03,9.881449734097454973e-01
3.914000000000000000e+03,9.881548034483775833e-01
3.915000000000000000e+03,9.881646334870095583e-01
3.917000000000000000e+03,9.881842935642737302e-01
3.920000000000000000e+03,9.881941236029057052e-01
3.922000000000000000e+03,9.882039536415377912e-01
3.924000000000000000e+03,9.882236137188019631e-01
3.933000000000000000e+03,9.882334437574339381e-01
3.934000000000000000e+03,9.882432737960660241e-01
3.935000000000000000e+03,9.882531038346981100e-01
3.937000000000000000e+03,9.882629338733300850e-01
3.942000000000000000e+03,9.882727639119621710e-01
3.943000000000000000e+03,9.882825939505942570e-01
3.948000000000000000e+03,9.882924239892262319e-01
3.950000000000000000e+03,9.883022540278583179e-01
3.956000000000000000e+03,9.883120840664904039e-01
3.959000000000000000e+03,9.883219141051223788e-01
3.962000000000000000e+03,9.883317441437544648e-01
3.963000000000000000e+03,9.883415741823865508e-01
3.964000000000000000e+03,9.883514042210186368e-01
3.971000000000000000e+03,9.883612342596506117e-01
3.972000000000000000e+03,9.883710642982826977e-01
3.974000000000000000e+03,9.883907243755467587e-01
3.975000000000000000e+03,9.884005544141788446e-01
3.977000000000000000e+03,9.884103844528109306e-01
3.979000000000000000e+03,9.884202144914429056e-01
3.989000000000000000e+03,9.884300445300749915e-01
3.994000000000000000e+03,9.884398745687070775e-01
3.996000000000000000e+03,9.884497046073390525e-01
3.998000000000000000e+03,9.884595346459711385e-01
4.001000000000000000e+03,9.884693646846032244e-01
4.005000000000000000e+03,9.884791947232353104e-01
4.015000000000000000e+03,9.884890247618672854e-01
4.020000000000000000e+03,9.885086848391314573e-01
4.028000000000000000e+03,9.885185148777634323e-01
4.034000000000000000e+03,9.885283449163955183e-01
4.036000000000000000e+03,9.885381749550276043e-01
4.038000000000000000e+03,9.885480049936595792e-01
4.051000000000000000e+03,9.885578350322916652e-01
4.066000000000000000e+03,9.885676650709237512e-01
4.069000000000000000e+03,9.885774951095557261e-01
4.072000000000000000e+03,9.885873251481878121e-01
4.091000000000000000e+03,9.885971551868198981e-01
4.095000000000000000e+03,9.886069852254519841e-01
4.103000000000000000e+03,9.886168152640839590e-01
4.109000000000000000e+03,9.886266453027160450e-01
4.116000000000000000e+03,9.886364753413481310e-01
4.119000000000000000e+03,9.886463053799801060e-01
4.124000000000000000e+03,9.886561354186121919e-01
4.126000000000000000e+03,9.886659654572442779e-01
4.133000000000000000e+03,9.886757954958762529e-01
4.138000000000000000e+03,9.886856255345083389e-01
4.140000000000000000e+03,9.887052856117723998e-01
4.146000000000000000e+03,9.887151156504044858e-01
4.149000000000000000e+03,9.887249456890365717e-01
4.151000000000000000e+03,9.887347757276686577e-01
4.153000000000000000e+03,9.887446057663006327e-01
4.158000000000000000e+03,9.887544358049327187e-01
4.162000000000000000e+03,9.887642658435648046e-01
4.168000000000000000e+03,9.887740958821967796e-01
4.170000000000000000e+03,9.887839259208288656e-01
4.177000000000000000e+03,9.887937559594609516e-01
4.199000000000000000e+03,9.888035859980929265e-01
4.200000000000000000e+03,9.888134160367250125e-01
4.204000000000000000e+03,9.888232460753570985e-01
4.207000000000000000e+03,9.888330761139890734e-01
4.209000000000000000e+03,9.888429061526211594e-01
4.218000000000000000e+03,9.888527361912532454e-01
4.224000000000000000e+03,9.888625662298853314e-01
4.227000000000000000e+03,9.888723962685173063e-01
4.231000000000000000e+03,9.888822263071493923e-01
4.239000000000000000e+03,9.888920563457814783e-01
4.241000000000000000e+03,9.889018863844134533e-01
4.254000000000000000e+03,9.889117164230455392e-01
4.255000000000000000e+03,9.889215464616776252e-01
4.256000000000000000e+03,9.889412065389416862e-01
4.261000000000000000e+03,9.889510365775737721e-01
4.262000000000000000e+03,9.889608666162057471e-01
4.268000000000000000e+03,9.889706966548378331e-01
4.284000000000000000e+03,9.889805266934699191e-01
4.286000000000000000e+03,9.890001867707339800e-01
4.291000000000000000e+03,9.890100168093660660e-01
4.306000000000000000e+03,9.890198468479981520e-01
4.320000000000000000e+03,9.890296768866301269e-01
4.331000000000000000e+03,9.890395069252622129e-01
4.333000000000000000e+03,9.890493369638942989e-01
4.335000000000000000e+03,9.890591670025262738e-01
4.339000000000000000e+03,9.890689970411583598e-01
4.347000000000000000e+03,9.890788270797904458e-01
4.349000000000000000e+03,9.890886571184224207e-01
4.353000000000000000e+03,9.890984871570545067e-01
4.355000000000000000e+03,9.891083171956865927e-01
4.361000000000000000e+03,9.891181472343186787e-01
4.378000000000000000e+03,9.891378073115827396e-01
4.379000000000000000e+03,9.891476373502148256e-01
4.380000000000000000e+03,9.891574673888468006e-01
4.382000000000000000e+03,9.891672974274788865e-01
4.384000000000000000e+03,9.891771274661109725e-01
4.386000000000000000e+03,9.891869575047429475e-01
4.395000000000000000e+03,9.891967875433750335e-01
4.400000000000000000e+03,9.892066175820071194e-01
4.405000000000000000e+03,9.892164476206390944e-01
4.407000000000000000e+03,9.892262776592711804e-01
4.427000000000000000e+03,9.892361076979032664e-01
4.428000000000000000e+03,9.892459377365353523e-01
4.436000000000000000e+03,9.892557677751673273e-01
4.438000000000000000e+03,9.892655978137994133e-01
4.443000000000000000e+03,9.892754278524314993e-01
4.444000000000000000e+03,9.892852578910634742e-01
4.458000000000000000e+03,9.892950879296955602e-01
4.470000000000000000e+03,9.893049179683276462e-01
4.495000000000000000e+03,9.893147480069596211e-01
4.504000000000000000e+03,9.893245780455917071e-01
4.511000000000000000e+03,9.893442381228557680e-01
4.521000000000000000e+03,9.893540681614878540e-01
4.525000000000000000e+03,9.893638982001199400e-01
4.534000000000000000e+03,9.893737282387520260e-01
4.541000000000000000e+03,9.893933883160160869e-01
4.544000000000000000e+03,9.894032183546481729e-01
4.554000000000000000e+03,9.894130483932801479e-01
4.560000000000000000e+03,9.894228784319122338e-01
4.569000000000000000e+03,9.894327084705443198e-01
4.587000000000000000e+03,9.894425385091762948e-01
4.589000000000000000e+03,9.894523685478083808e-01
4.609000000000000000e+03,9.894621985864404667e-01
4.618000000000000000e+03,9.894720286250724417e-01
4.630000000000000000e+03,9.894818586637045277e-01
4.642000000000000000e+03,9.894916887023366137e-01
4.648000000000000000e+03,9.895015187409686996e-01
4.671000000000000000e+03,9.895113487796006746e-01
4.677000000000000000e+03,9.895211788182327606e-01
4.679000000000000000e+03,9.895310088568648466e-01
4.692000000000000000e+03,9.895408388954968215e-01
4.695000000000000000e+03,9.895506689341289075e-01
4.703000000000000000e+03,9.895604989727609935e-01
4.708000000000000000e+03,9.895703290113929684e-01
4.722000000000000000e+03,9.895801590500250544e-01
4.730000000000000000e+03,9.895899890886571404e-01
4.735000000000000000e+03,9.895998191272891154e-01
4.759000000000000000e+03,9.896096491659212013e-01
4.760000000000000000e+03,9.896194792045532873e-01
4.766000000000000000e+03,9.896293092431853733e-01
4.776000000000000000e+03,9.896391392818173482e-01
4.782000000000000000e+03,9.896489693204494342e-01
4.789000000000000000e+03,9.896587993590815202e-01
4.806000000000000000e+03,9.896686293977134952e-01
4.810000000000000000e+03,9.896784594363455811e-01
4.818000000000000000e+03,9.896882894749776671e-01
4.820000000000000000e+03,9.896981195136096421e-01
4.826000000000000000e+03,9.897079495522417281e-01
4.830000000000000000e+03,9.897177795908738140e-01
4.845000000000000000e+03,9.897276096295057890e-01
4.857000000000000000e+03,9.897374396681378750e-01
4.858000000000000000e+03,9.897472697067699610e-01
4.862000000000000000e+03,9.897570997454020469e-01
4.866000000000000000e+03,9.897669297840340219e-01
4.882000000000000000e+03,9.897767598226661079e-01
4.884000000000000000e+03,9.897865898612981939e-01
4.889000000000000000e+03,9.897964198999301688e-01
4.938000000000000000e+03,9.898160799771943408e-01
4.964000000000000000e+03,9.898259100158263157e-01
4.966000000000000000e+03,9.898357400544584017e-01
4.979000000000000000e+03,9.898455700930904877e-01
5.020000000000000000e+03,9.898554001317224627e-01
5.021000000000000000e+03,9.898652301703545486e-01
5.036000000000000000e+03,9.898750602089866346e-01
5.040000000000000000e+03,9.898848902476187206e-01
5.044000000000000000e+03,9.898947202862506956e-01
5.046000000000000000e+03,9.899045503248827815e-01
5.052000000000000000e+03,9.899143803635148675e-01
5.061000000000000000e+03,9.899242104021468425e-01
5.072000000000000000e+03,9.899340404407789284e-01
5.092000000000000000e+03,9.899438704794110144e-01
5.094000000000000000e+03,9.899537005180429894e-01
5.097000000000000000e+03,9.899635305566750754e-01
5.101000000000000000e+03,9.899733605953071613e-01
5.105000000000000000e+03,9.899831906339391363e-01
5.123000000000000000e+03,9.899930206725712223e-01
5.134000000000000000e+03,9.900028507112033083e-01
5.137000000000000000e+03,9.900126807498353942e-01
5.140000000000000000e+03,9.900225107884673692e-01
5.146000000000000000e+03,9.900323408270994552e-01
5.161000000000000000e+03,9.900421708657315412e-01
5.162000000000000000e+03,9.900520009043635161e-01
5.163000000000000000e+03,9.900716609816276881e-01
5.169000000000000000e+03,9.900814910202596630e-01
5.176000000000000000e+03,9.900913210588917490e-01
5.185000000000000000e+03,9.901011510975238350e-01
5.214000000000000000e+03,9.901109811361558100e-01
5.225000000000000000e+03,9.901208111747878959e-01
5.235000000000000000e+03,9.901306412134199819e-01
5.236000000000000000e+03,9.901404712520520679e-01
5.242000000000000000e+03,9.901503012906840429e-01
5.255000000000000000e+03,9.901601313293161288e-01
5.285000000000000000e+03,9.901699613679482148e-01
5.301000000000000000e+03,9.901797914065801898e-01
5.339000000000000000e+03,9.901896214452122758e-01
5.340000000000000000e+03,9.901994514838443617e-01
5.355000000000000000e+03,9.902092815224763367e-01
5.377000000000000000e+03,9.902191115611084227e-01
5.404000000000000000e+03,9.902289415997405087e-01
5.409000000000000000e+03,9.902387716383724836e-01
5.413000000000000000e+03,9.902486016770045696e-01
5.415000000000000000e+03,9.902584317156366556e-01
5.432000000000000000e+03,9.902682617542687415e-01
5.443000000000000000e+03,9.902780917929007165e-01
5.450000000000000000e+03,9.902879218315328025e-01
5.452000000000000000e+03,9.902977518701648885e-01
5.455000000000000000e+03,9.903075819087968634e-01
5.456000000000000000e+03,9.903174119474289494e-01
5.458000000000000000e+03,9.903272419860610354e-01
5.474000000000000000e+03,9.903370720246930103e-01
5.477000000000000000e+03,9.903469020633250963e-01
5.497000000000000000e+03,9.903567321019571823e-01
5.521000000000000000e+03,9.903665621405891573e-01
5.527000000000000000e+03,9.903763921792212432e-01
5.532000000000000000e+03,9.903862222178533292e-01
5.535000000000000000e+03,9.903960522564854152e-01
5.536000000000000000e+03,9.904058822951173902e-01
5.543000000000000000e+03,9.904157123337494761e-01
5.551000000000000000e+03,9.904255423723815621e-01
5.552000000000000000e+03,9.904353724110135371e-01
5.567000000000000000e+03,9.904452024496456231e-01
5.574000000000000000e+03,9.904550324882777090e-01
5.577000000000000000e+03,9.904648625269096840e-01
5.583000000000000000e+03,9.904746925655417700e-01
5.586000000000000000e+03,9.904845226041738560e-01
5.588000000000000000e+03,9.904943526428058309e-01
5.590000000000000000e+03,9.905041826814379169e-01
5.602000000000000000e+03,9.905140127200700029e-01
5.609000000000000000e+03,9.905238427587020889e-01
5.610000000000000000e+03,9.905336727973340638e-01
5.615000000000000000e+03,9.905435028359661498e-01
5.619000000000000000e+03,9.905533328745982358e-01
5.623000000000000000e+03,9.905631629132302107e-01
5.624000000000000000e+03,9.905729929518622967e-01
5.627000000000000000e+03,9.905828229904943827e-01
5.629000000000000000e+03,9.906024830677584436e-01
5.643000000000000000e+03,9.906123131063905296e-01
5.646000000000000000e+03,9.906221431450225046e-01
5.656000000000000000e+03,9.906319731836545905e-01
5.659000000000000000e+03,9.906418032222866765e-01
5.663000000000000000e+03,9.906516332609187625e-01
5.665000000000000000e+03,9.906614632995507375e-01
5.671000000000000000e+03,9.906712933381828234e-01
5.673000000000000000e+03,9.906811233768149094e-01
5.676000000000000000e+03,9.906909534154468844e-01
5.678000000000000000e+03,9.907007834540789704e-01
5.679000000000000000e+03,9.907106134927110563e-01
5.685000000000000000e+03,9.907204435313430313e-01
5.686000000000000000e+03,9.907302735699751173e-01
5.697000000000000000e+03,9.907401036086072033e-01
5.712000000000000000e+03,9.907499336472391782e-01
5.718000000000000000e+03,9.907597636858712642e-01
5.719000000000000000e+03,9.907695937245033502e-01
5.725000000000000000e+03,9.907794237631354362e-01
5.731000000000000000e+03,9.907892538017674111e-01
5.737000000000000000e+03,9.907990838403994971e-01
5.739000000000000000e+03,9.908089138790315831e-01
5.748000000000000000e+03,9.908187439176635580e-01
5.760000000000000000e+03,9.908285739562956440e-01
5.770000000000000000e+03,9.908482340335597049e-01
5.775000000000000000e+03,9.908580640721917909e-01
5.776000000000000000e+03,9.908678941108238769e-01
5.780000000000000000e+03,9.908777241494558519e-01
5.784000000000000000e+03,9.908875541880879378e-01
5.786000000000000000e+03,9.908973842267200238e-01
5.788000000000000000e+03,9.909072142653521098e-01
5.793000000000000000e+03,9.909170443039840848e-01
5.808000000000000000e+03,9.909268743426161707e-01
5.811000000000000000e+03,9.909367043812482567e-01
5.815000000000000000e+03,9.909465344198802317e-01
5.817000000000000000e+03,9.909563644585123177e-01
5.824000000000000000e+03,9.909661944971444036e-01
5.828000000000000000e+03,9.909760245357763786e-01
5.831000000000000000e+03,9.909858545744084646e-01
5.841000000000000000e+03,9.909956846130405506e-01
5.854000000000000000e+03,9.910055146516726365e-01
5.857000000000000000e+03,9.910153446903046115e-01
5.859000000000000000e+03,9.910251747289366975e-01
5.873000000000000000e+03,9.910350047675687835e-01
5.874000000000000000e+03,9.910448348062007584e-01
5.885000000000000000e+03,9.910546648448328444e-01
5.896000000000000000e+03,9.910644948834649304e-01
5.908000000000000000e+03,9.910743249220969053e-01
5.914000000000000000e+03,9.910841549607289913e-01
5.935000000000000000e+03,9.910939849993610773e-01
5.938000000000000000e+03,9.911038150379930523e-01
5.949000000000000000e+03,9.911136450766251382e-01
5.953000000000000000e+03,9.911234751152572242e-01
5.960000000000000000e+03,9.911431351925212851e-01
5.961000000000000000e+03,9.911627952697854571e-01
5.969000000000000000e+03,9.911726253084174321e-01
5.980000000000000000e+03,9.911824553470495180e-01
5.982000000000000000e+03,9.911922853856816040e-01
5.984000000000000000e+03,9.912021154243135790e-01
6.003000000000000000e+03,9.912119454629456650e-01
6.005000000000000000e+03,9.912217755015777509e-01
6.011000000000000000e+03,9.912316055402097259e-01
6.013000000000000000e+03,9.912414355788418119e-01
6.014000000000000000e+03,9.912512656174738979e-01
6.017000000000000000e+03,9.912610956561059838e-01
6.019000000000000000e+03,9.912807557333700448e-01
6.021000000000000000e+03,9.913004158106341057e-01
6.023000000000000000e+03,9.913102458492661917e-01
6.028000000000000000e+03,9.913200758878982777e-01
6.051000000000000000e+03,9.913299059265302526e-01
6.055000000000000000e+03,9.913397359651623386e-01
6.056000000000000000e+03,9.913495660037944246e-01
6.058000000000000000e+03,9.913593960424263996e-01
6.062000000000000000e+03,9.913692260810584855e-01
6.065000000000000000e+03,9.913790561196905715e-01
6.077000000000000000e+03,9.913987161969546325e-01
6.087000000000000000e+03,9.914085462355867184e-01
6.090000000000000000e+03,9.914183762742188044e-01
6.115000000000000000e+03,9.914282063128507794e-01
6.118000000000000000e+03,9.914380363514828653e-01
6.124000000000000000e+03,9.914478663901149513e-01
6.125000000000000000e+03,9.914576964287469263e-01
6.130000000000000000e+03,9.914773565060110982e-01
6.132000000000000000e+03,9.914871865446430732e-01
6.136000000000000000e+03,9.914970165832751592e-01
6.138000000000000000e+03,9.915068466219072452e-01
6.145000000000000000e+03,9.915166766605393311e-01
6.147000000000000000e+03,9.915265066991713061e-01
6.148000000000000000e+03,9.915363367378033921e-01
6.156000000000000000e+03,9.915461667764354781e-01
6.174000000000000000e+03,9.915559968150674530e-01
6.180000000000000000e+03,9.915756568923316250e-01
6.182000000000000000e+03,9.915854869309635999e-01
6.193000000000000000e+03,9.915953169695956859e-01
6.207000000000000000e+03,9.916051470082277719e-01
6.218000000000000000e+03,9.916149770468597469e-01
6.233000000000000000e+03,9.916248070854918328e-01
6.239000000000000000e+03,9.916346371241239188e-01
6.257000000000000000e+03,9.916444671627560048e-01
6.262000000000000000e+03,9.916542972013879798e-01
6.269000000000000000e+03,9.916641272400200657e-01
6.273000000000000000e+03,9.916739572786521517e-01
6.275000000000000000e+03,9.916837873172841267e-01
6.276000000000000000e+03,9.916936173559162127e-01
6.277000000000000000e+03,9.917034473945482986e-01
6.278000000000000000e+03,9.917132774331802736e-01
6.282000000000000000e+03,9.917231074718123596e-01
6.307000000000000000e+03,9.917329375104444456e-01
6.320000000000000000e+03,9.917427675490764205e-01
6.321000000000000000e+03,9.917525975877085065e-01
6.343000000000000000e+03,9.917624276263405925e-01
6.344000000000000000e+03,9.917722576649726784e-01
6.358000000000000000e+03,9.917820877036046534e-01
6.376000000000000000e+03,9.917919177422367394e-01
6.377000000000000000e+03,9.918017477808688254e-01
6.383000000000000000e+03,9.918115778195008003e-01
6.384000000000000000e+03,9.918214078581328863e-01
6.390000000000000000e+03,9.918312378967649723e-01
6.394000000000000000e+03,9.918508979740290332e-01
6.397000000000000000e+03,9.918607280126611192e-01
6.410000000000000000e+03,9.918705580512930942e-01
6.416000000000000000e+03,9.918803880899251801e-01
6.431000000000000000e+03,9.919000481671893521e-01
6.435000000000000000e+03,9.919098782058213271e-01
6.445000000000000000e+03,9.919197082444534130e-01
6.451000000000000000e+03,9.919295382830854990e-01
6.459000000000000000e+03,9.919393683217174740e-01
6.460000000000000000e+03,9.919491983603495600e-01
6.486000000000000000e+03,9.919590283989816459e-01
6.488000000000000000e+03,9.919688584376136209e-01
6.491000000000000000e+03,9.919786884762457069e-01
6.493000000000000000e+03,9.919885185148777929e-01
6.494000000000000000e+03,9.919983485535097678e-01
6.495000000000000000e+03,9.920081785921418538e-01
6.497000000000000000e+03,9.920180086307739398e-01
6.501000000000000000e+03,9.920278386694060258e-01
6.502000000000000000e+03,9.920376687080380007e-01
6.506000000000000000e+03,9.920474987466700867e-01
6.510000000000000000e+03,9.920573287853021727e-01
6.513000000000000000e+03,9.920671588239341476e-01
6.524000000000000000e+03,9.920769888625662336e-01
6.526000000000000000e+03,9.920868189011983196e-01
6.543000000000000000e+03,9.920966489398302945e-01
6.554000000000000000e+03,9.921064789784623805e-01
6.558000000000000000e+03,9.921163090170944665e-01
6.559000000000000000e+03,9.921261390557264415e-01
6.568000000000000000e+03,9.921359690943585274e-01
6.572000000000000000e+03,9.921457991329906134e-01
6.576000000000000000e+03,9.921556291716226994e-01
6.584000000000000000e+03,9.921654592102546744e-01
6.607000000000000000e+03,9.921752892488867603e-01
6.613000000000000000e+03,9.921851192875188463e-01
6.618000000000000000e+03,9.921949493261508213e-01
6.635000000000000000e+03,9.922047793647829073e-01
6.636000000000000000e+03,9.922146094034149932e-01
6.655000000000000000e+03,9.922244394420469682e-01
6.662000000000000000e+03,9.922342694806790542e-01
6.682000000000000000e+03,9.922440995193111402e-01
6.696000000000000000e+03,9.922539295579431151e-01
6.700000000000000000e+03,9.922637595965752011e-01
6.708000000000000000e+03,9.922834196738393731e-01
6.711000000000000000e+03,9.922932497124713480e-01
6.713000000000000000e+03,9.923030797511034340e-01
6.717000000000000000e+03,9.923129097897355200e-01
6.723000000000000000e+03,9.923227398283674949e-01
6.728000000000000000e+03,9.923325698669995809e-01
6.739000000000000000e+03,9.923423999056316669e-01
6.745000000000000000e+03,9.923522299442636418e-01
6.758000000000000000e+03,9.923620599828957278e-01
6.786000000000000000e+03,9.923718900215278138e-01
6.788000000000000000e+03,9.923817200601597888e-01
6.796000000000000000e+03,9.923915500987918747e-01
6.802000000000000000e+03,9.924013801374239607e-01
6.831000000000000000e+03,9.924112101760560467e-01
6.832000000000000000e+03,9.924210402146880217e-01
6.833000000000000000e+03,9.924308702533201076e-01
6.836000000000000000e+03,9.924407002919521936e-01
6.843000000000000000e+03,9.924505303305841686e-01
6.872000000000000000e+03,9.924603603692162546e-01
6.875000000000000000e+03,9.924800204464803155e-01
6.881000000000000000e+03,9.924898504851124015e-01
6.909000000000000000e+03,9.924996805237444875e-01
6.930000000000000000e+03,9.925095105623764624e-01
6.933000000000000000e+03,9.925193406010085484e-01
6.948000000000000000e+03,9.925291706396406344e-01
6.960000000000000000e+03,9.925390006782727204e-01
6.968000000000000000e+03,9.925488307169046953e-01
6.974000000000000000e+03,9.925586607555367813e-01
6.977000000000000000e+03,9.925684907941688673e-01
7.000000000000000000e+03,9.925783208328008422e-01
7.004000000000000000e+03,9.925881508714329282e-01
7.016000000000000000e+03,9.925979809100650142e-01
7.028000000000000000e+03,9.926078109486969892e-01
7.029000000000000000e+03,9.926176409873290751e-01
7.031000000000000000e+03,9.926274710259611611e-01
7.032000000000000000e+03,9.926373010645931361e-01
7.051000000000000000e+03,9.926471311032252220e-01
7.071000000000000000e+03,9.926569611418573080e-01
7.074000000000000000e+03,9.926667911804893940e-01
7.078000000000000000e+03,9.926766212191213690e-01
7.081000000000000000e+03,9.926864512577534549e-01
7.083000000000000000e+03,9.926962812963855409e-01
7.094000000000000000e+03,9.927061113350175159e-01
7.100000000000000000e+03,9.927159413736496019e-01
7.116000000000000000e+03,9.927257714122816878e-01
7.121000000000000000e+03,9.927356014509136628e-01
7.134000000000000000e+03,9.927454314895457488e-01
7.142000000000000000e+03,9.927552615281778348e-01
7.150000000000000000e+03,9.927650915668098097e-01
7.173000000000000000e+03,9.927749216054418957e-01
7.178000000000000000e+03,9.927847516440739817e-01
7.180000000000000000e+03,9.928044117213380426e-01
7.186000000000000000e+03,9.928142417599701286e-01
7.187000000000000000e+03,9.928240717986022146e-01
7.191000000000000000e+03,9.928339018372341895e-01
7.197000000000000000e+03,9.928437318758662755e-01
7.199000000000000000e+03,9.928535619144983615e-01
7.200000000000000000e+03,9.928633919531303365e-01
7.212000000000000000e+03,9.928732219917624224e-01
7.245000000000000000e+03,9.928830520303945084e-01
7.251000000000000000e+03,9.928928820690264834e-01
7.259000000000000000e+03,9.929027121076585694e-01
7.264000000000000000e+03,9.929125421462906553e-01
7.270000000000000000e+03,9.929223721849227413e-01
7.294000000000000000e+03,9.929322022235547163e-01
7.296000000000000000e+03,9.929420322621868022e-01
7.339000000000000000e+03,9.929518623008188882e-01
7.395000000000000000e+03,9.929616923394508632e-01
7.398000000000000000e+03,9.929715223780829492e-01
7.404000000000000000e+03,9.929813524167150351e-01
7.414000000000000000e+03,9.929911824553470101e-01
7.476000000000000000e+03,9.930010124939790961e-01
7.495000000000000000e+03,9.930108425326111821e-01
7.511000000000000000e+03,9.930206725712431570e-01
7.518000000000000000e+03,9.930305026098752430e-01
7.520000000000000000e+03,9.930403326485073290e-01
7.523000000000000000e+03,9.930501626871394150e-01
7.534000000000000000e+03,9.930698227644034759e-01
7.536000000000000000e+03,9.930796528030355619e-01
7.537000000000000000e+03,9.930894828416675368e-01
7.538000000000000000e+03,9.930993128802996228e-01
7.539000000000000000e+03,9.931091429189317088e-01
7.555000000000000000e+03,9.931189729575636838e-01
7.558000000000000000e+03,9.931288029961957697e-01
7.576000000000000000e+03,9.931386330348278557e-01
7.580000000000000000e+03,9.931484630734598307e-01
7.581000000000000000e+03,9.931582931120919167e-01
7.586000000000000000e+03,9.931681231507240026e-01
7.617000000000000000e+03,9.931779531893560886e-01
7.654000000000000000e+03,9.931877832279880636e-01
7.656000000000000000e+03,9.931976132666201496e-01
7.677000000000000000e+03,9.932074433052522355e-01
7.680000000000000000e+03,9.932172733438842105e-01
7.703000000000000000e+03,9.932369334211483825e-01
7.731000000000000000e+03,9.932467634597803574e-01
7.736000000000000000e+03,9.932565934984124434e-01
7.771000000000000000e+03,9.932664235370445294e-01
7.780000000000000000e+03,9.932762535756765043e-01
7.783000000000000000e+03,9.932860836143085903e-01
7.810000000000000000e+03,9.932959136529406763e-01
7.812000000000000000e+03,9.933057436915727623e-01
7.818000000000000000e+03,9.933155737302047372e-01
7.821000000000000000e+03,9.933254037688368232e-01
7.823000000000000000e+03,9.933352338074689092e-01
7.842000000000000000e+03,9.933450638461008841e-01
7.861000000000000000e+03,9.933548938847329701e-01
7.884000000000000000e+03,9.933647239233650561e-01
7.898000000000000000e+03,9.933843840006291170e-01
7.909000000000000000e+03,9.933942140392612030e-01
7.911000000000000000e+03,9.934040440778931780e-01
7.912000000000000000e+03,9.934138741165252640e-01
7.915000000000000000e+03,9.934237041551573499e-01
7.925000000000000000e+03,9.934335341937894359e-01
7.926000000000000000e+03,9.934433642324214109e-01
7.964000000000000000e+03,9.934531942710534969e-01
7.972000000000000000e+03,9.934630243096855828e-01
8.013000000000000000e+03,9.934728543483175578e-01
8.016000000000000000e+03,9.934826843869496438e-01
8.039000000000000000e+03,9.934925144255817298e-01
8.052000000000000000e+03,9.935023444642137047e-01
8.060000000000000000e+03,9.935121745028457907e-01
8.068000000000000000e+03,9.935220045414778767e-01
8.069000000000000000e+03,9.935318345801098516e-01
8.072000000000000000e+03,9.935416646187419376e-01
8.083000000000000000e+03,9.935514946573740236e-01
8.089000000000000000e+03,9.935711547346380845e-01
8.114000000000000000e+03,9.935809847732701705e-01
8.138000000000000000e+03,9.935908148119022565e-01
8.143000000000000000e+03,9.936006448505342314e-01
8.154000000000000000e+03,9.936104748891663174e-01
8.157000000000000000e+03,9.936203049277984034e-01
8.161000000000000000e+03,9.936301349664303784e-01
8.163000000000000000e+03,9.936399650050624643e-01
8.177000000000000000e+03,9.936497950436945503e-01
8.183000000000000000e+03,9.936596250823265253e-01
8.186000000000000000e+03,9.936694551209586113e-01
8.202000000000000000e+03,9.936792851595906972e-01
8.205000000000000000e+03,9.936891151982227832e-01
8.211000000000000000e+03,9.937087752754868442e-01
8.212000000000000000e+03,9.937186053141189301e-01
8.217000000000000000e+03,9.937284353527509051e-01
8.221000000000000000e+03,9.937382653913829911e-01
8.228000000000000000e+03,9.937480954300150771e-01
8.229000000000000000e+03,9.937579254686470520e-01
8.230000000000000000e+03,9.937677555072791380e-01
8.234000000000000000e+03,9.937775855459112240e-01
8.240000000000000000e+03,9.937874155845431989e-01
8.243000000000000000e+03,9.937972456231752849e-01
8.252000000000000000e+03,9.938070756618073709e-01
8.256000000000000000e+03,9.938169057004394569e-01
8.267000000000000000e+03,9.938267357390714318e-01
8.279000000000000000e+03,9.938365657777035178e-01
8.288000000000000000e+03,9.938463958163356038e-01
8.290000000000000000e+03,9.938562258549675787e-01
8.293000000000000000e+03,9.938660558935996647e-01
8.322000000000000000e+03,9.938857159708637257e-01
8.329000000000000000e+03,9.938955460094958116e-01
8.334000000000000000e+03,9.939053760481278976e-01
8.338000000000000000e+03,9.939152060867598726e-01
8.365000000000000000e+03,9.939250361253919586e-01
8.373000000000000000e+03,9.939348661640240445e-01
8.382000000000000000e+03,9.939446962026561305e-01
8.406000000000000000e+03,9.939545262412881055e-01
8.440000000000000000e+03,9.939643562799201915e-01
8.479000000000000000e+03,9.939741863185522774e-01
8.494000000000000000e+03,9.939840163571842524e-01
8.504000000000000000e+03,9.939938463958163384e-01
8.517000000000000000e+03,9.940036764344484244e-01
8.526000000000000000e+03,9.940135064730803993e-01
8.535000000000000000e+03,9.940233365117124853e-01
8.555000000000000000e+03,9.940331665503445713e-01
8.589000000000000000e+03,9.940429965889765462e-01
8.590000000000000000e+03,9.940528266276086322e-01
8.596000000000000000e+03,9.940626566662407182e-01
8.627000000000000000e+03,9.940724867048728042e-01
8.651000000000000000e+03,9.940823167435047791e-01
8.654000000000000000e+03,9.940921467821368651e-01
8.667000000000000000e+03,9.941019768207689511e-01
8.668000000000000000e+03,9.941118068594009261e-01
8.710000000000000000e+03,9.941216368980330120e-01
8.712000000000000000e+03,9.941314669366650980e-01
8.717000000000000000e+03,9.941412969752970730e-01
8.727000000000000000e+03,9.941511270139291589e-01
8.785000000000000000e+03,9.941609570525612449e-01
8.824000000000000000e+03,9.941707870911932199e-01
8.844000000000000000e+03,9.941806171298253059e-01
8.847000000000000000e+03,9.941904471684573918e-01
8.869000000000000000e+03,9.942002772070894778e-01
8.872000000000000000e+03,9.942101072457214528e-01
8.879000000000000000e+03,9.942199372843535388e-01
8.910000000000000000e+03,9.942297673229856247e-01
8.947000000000000000e+03,9.942395973616175997e-01
8.978000000000000000e+03,9.942494274002496857e-01
8.992000000000000000e+03,9.942592574388817717e-01
8.999000000000000000e+03,9.942690874775137466e-01
9.017000000000000000e+03,9.942789175161458326e-01
9.026000000000000000e+03,9.942887475547779186e-01
9.042000000000000000e+03,9.942985775934098935e-01
9.047000000000000000e+03,9.943084076320419795e-01
9.050000000000000000e+03,9.943182376706740655e-01
9.080000000000000000e+03,9.943280677093061515e-01
9.109000000000000000e+03,9.943378977479381264e-01
9.112000000000000000e+03,9.943477277865702124e-01
9.264000000000000000e+03,9.943575578252022984e-01
9.299000000000000000e+03,9.943673878638342734e-01
9.309000000000000000e+03,9.943870479410984453e-01
9.325000000000000000e+03,9.943968779797304203e-01
9.337000000000000000e+03,9.944067080183625063e-01
9.361000000000000000e+03,9.944165380569945922e-01
9.384000000000000000e+03,9.944263680956265672e-01
9.402000000000000000e+03,9.944361981342586532e-01
9.483000000000000000e+03,9.944460281728907391e-01
9.490000000000000000e+03,9.944558582115228251e-01
9.494000000000000000e+03,9.944656882501548001e-01
9.500000000000000000e+03,9.944755182887868861e-01
9.515000000000000000e+03,9.944853483274189720e-01
9.524000000000000000e+03,9.944951783660509470e-01
9.617000000000000000e+03,9.945050084046830330e-01
9.699000000000000000e+03,9.945148384433151190e-01
9.709000000000000000e+03,9.945246684819470939e-01
9.712000000000000000e+03,9.945344985205791799e-01
9.773000000000000000e+03,9.945443285592112659e-01
9.797000000000000000e+03,9.945541585978432408e-01
9.831000000000000000e+03,9.945639886364753268e-01
9.848000000000000000e+03,9.945738186751074128e-01
9.849000000000000000e+03,9.945836487137394988e-01
9.865000000000000000e+03,9.945934787523714737e-01
9.872000000000000000e+03,9.946033087910035597e-01
9.901000000000000000e+03,9.946131388296356457e-01
9.910000000000000000e+03,9.946229688682676207e-01
1.004900000000000000e+04,9.946327989068997066e-01
1.007700000000000000e+04,9.946426289455317926e-01
1.009600000000000000e+04,9.946524589841637676e-01
1.009900000000000000e+04,9.946622890227958536e-01
1.023700000000000000e+04,9.946721190614279395e-01
1.025500000000000000e+04,9.946819491000599145e-01
1.029600000000000000e+04,9.946917791386920005e-01
1.045000000000000000e+04,9.947016091773240865e-01
1.045300000000000000e+04,9.947114392159561724e-01
1.045700000000000000e+04,9.947212692545881474e-01
1.050100000000000000e+04,9.947310992932202334e-01
1.050200000000000000e+04,9.947409293318523194e-01
1.050900000000000000e+04,9.947507593704842943e-01
1.052200000000000000e+04,9.947605894091163803e-01
1.052900000000000000e+04,9.947704194477484663e-01
1.058100000000000000e+04,9.947802494863804412e-01
1.059400000000000000e+04,9.947900795250125272e-01
1.060500000000000000e+04,9.947999095636446132e-01
1.061500000000000000e+04,9.948097396022765881e-01
1.062500000000000000e+04,9.948195696409086741e-01
1.063700000000000000e+04,9.948293996795407601e-01
1.063900000000000000e+04,9.948392297181728461e-01
1.072400000000000000e+04,9.948490597568048210e-01
1.073400000000000000e+04,9.948588897954369070e-01
1.076900000000000000e+04,9.948687198340689930e-01
1.079200000000000000e+04,9.948785498727009680e-01
1.082200000000000000e+04,9.948883799113330539e-01
1.084800000000000000e+04,9.948982099499651399e-01
1.086400000000000000e+04,9.949080399885971149e-01
1.087200000000000000e+04,9.949178700272292009e-01
1.088100000000000000e+04,9.949277000658612868e-01
1.092000000000000000e+04,9.949375301044932618e-01
1.092600000000000000e+04,9.949473601431253478e-01
1.093300000000000000e+04,9.949571901817574338e-01
1.093500000000000000e+04,9.949670202203895197e-01
1.098300000000000000e+04,9.949768502590214947e-01
1.101600000000000000e+04,9.949866802976535807e-01
1.102100000000000000e+04,9.949965103362856667e-01
1.106100000000000000e+04,9.950063403749176416e-01
1.106600000000000000e+04,9.950161704135497276e-01
1.108600000000000000e+04,9.950260004521818136e-01
1.111100000000000000e+04,9.950358304908137885e-01
1.116200000000000000e+04,9.950456605294458745e-01
1.120200000000000000e+04,9.950554905680779605e-01
1.122300000000000000e+04,9.950653206067099354e-01
1.130100000000000000e+04,9.950751506453420214e-01
1.130500000000000000e+04,9.950849806839741074e-01
1.133200000000000000e+04,9.950948107226061934e-01
1.133700000000000000e+04,9.951046407612381683e-01
1.135500000000000000e+04,9.951144707998702543e-01
1.141400000000000000e+04,9.951243008385023403e-01
1.141600000000000000e+04,9.951439609157664012e-01
1.142000000000000000e+04,9.951537909543984872e-01
1.146800000000000000e+04,9.951636209930304622e-01
1.152200000000000000e+04,9.951734510316625482e-01
1.153100000000000000e+04,9.951832810702946341e-01
1.155000000000000000e+04,9.951931111089266091e-01
1.158200000000000000e+04,9.952029411475586951e-01
1.159300000000000000e+04,9.952127711861907811e-01
1.163200000000000000e+04,9.952324312634548420e-01
1.163600000000000000e+04,9.952422613020869280e-01
1.167100000000000000e+04,9.952520913407190140e-01
1.167700000000000000e+04,9.952619213793509889e-01
1.171500000000000000e+04,9.952717514179830749e-01
1.172800000000000000e+04,9.952815814566151609e-01
1.181400000000000000e+04,9.952914114952471358e-01
1.184700000000000000e+04,9.953012415338792218e-01
1.187600000000000000e+04,9.953110715725113078e-01
1.187700000000000000e+04,9.953209016111432828e-01
1.188500000000000000e+04,9.953307316497753687e-01
1.189900000000000000e+04,9.953405616884074547e-01
1.201100000000000000e+04,9.953503917270395407e-01
1.209100000000000000e+04,9.953602217656715156e-01
1.218100000000000000e+04,9.953700518043036016e-01
1.223000000000000000e+04,9.953798818429356876e-01
1.224400000000000000e+04,9.953897118815676626e-01
1.230600000000000000e+04,9.953995419201997485e-01
1.231200000000000000e+04,9.954093719588318345e-01
1.240400000000000000e+04,9.954192019974638095e-01
1.242100000000000000e+04,9.954290320360958955e-01
1.243300000000000000e+04,9.954388620747279814e-01
1.245800000000000000e+04,9.954486921133599564e-01
1.246500000000000000e+04,9.954585221519920424e-01
1.247800000000000000e+04,9.954683521906241284e-01
1.248500000000000000e+04,9.954781822292562143e-01
1.253700000000000000e+04,9.954880122678881893e-01
1.256500000000000000e+04,9.954978423065202753e-01
1.256800000000000000e+04,9.955076723451523613e-01
1.262200000000000000e+04,9.955175023837843362e-01
1.265700000000000000e+04,9.955273324224164222e-01
1.267100000000000000e+04,9.955371624610485082e-01
1.271800000000000000e+04,9.955469924996804831e-01
1.274200000000000000e+04,9.955568225383125691e-01
1.274800000000000000e+04,9.955666525769446551e-01
1.276600000000000000e+04,9.955764826155766301e-01
1.276800000000000000e+04,9.955863126542087160e-01
1.280300000000000000e+04,9.955961426928408020e-01
1.281600000000000000e+04,9.956059727314728880e-01
1.285100000000000000e+04,9.956158027701048630e-01
1.287800000000000000e+04,9.956256328087369489e-01
1.291900000000000000e+04,9.956354628473690349e-01
1.293500000000000000e+04,9.956452928860010099e-01
1.297400000000000000e+04,9.956551229246330958e-01
1.298600000000000000e+04,9.956649529632651818e-01
1.306500000000000000e+04,9.956747830018971568e-01
1.308700000000000000e+04,9.956846130405292428e-01
1.310200000000000000e+04,9.956944430791613287e-01
1.312400000000000000e+04,9.957042731177933037e-01
1.315300000000000000e+04,9.957141031564253897e-01
1.316400000000000000e+04,9.957239331950574757e-01
1.316800000000000000e+04,9.957337632336895616e-01
1.319400000000000000e+04,9.957435932723215366e-01
1.321900000000000000e+04,9.957534233109536226e-01
1.324700000000000000e+04,9.957632533495857086e-01
1.328600000000000000e+04,9.957730833882176835e-01
1.330100000000000000e+04,9.957829134268497695e-01
1.331500000000000000e+04,9.957927434654818555e-01
1.333100000000000000e+04,9.958025735041138304e-01
1.337200000000000000e+04,9.958124035427459164e-01
1.344900000000000000e+04,9.958222335813780024e-01
1.345100000000000000e+04,9.958320636200099774e-01
1.347800000000000000e+04,9.958418936586420633e-01
1.347900000000000000e+04,9.958517236972741493e-01
1.354800000000000000e+04,9.958615537359062353e-01
1.355000000000000000e+04,9.958713837745382103e-01
1.356100000000000000e+04,9.958812138131702962e-01
1.357600000000000000e+04,9.958910438518023822e-01
1.358800000000000000e+04,9.959008738904343572e-01
1.359900000000000000e+04,9.959107039290664432e-01
1.361900000000000000e+04,9.959303640063305041e-01
1.363900000000000000e+04,9.959401940449625901e-01
1.364600000000000000e+04,9.959500240835946760e-01
1.373600000000000000e+04,9.959598541222266510e-01
1.375600000000000000e+04,9.959696841608587370e-01
1.376100000000000000e+04,9.959795141994908230e-01
1.381100000000000000e+04,9.959893442381229089e-01
1.382300000000000000e+04,9.959991742767548839e-01
1.386200000000000000e+04,9.960090043153869699e-01
1.387000000000000000e+04,9.960188343540190559e-01
1.387700000000000000e+04,9.960286643926510308e-01
1.390600000000000000e+04,9.960384944312831168e-01
1.403000000000000000e+04,9.960483244699152028e-01
1.409900000000000000e+04,9.960581545085471777e-01
1.410500000000000000e+04,9.960679845471792637e-01
1.413400000000000000e+04,9.960778145858113497e-01
1.426100000000000000e+04,9.960876446244433247e-01
1.429000000000000000e+04,9.960974746630754106e-01
1.429900000000000000e+04,9.961073047017074966e-01
1.431300000000000000e+04,9.961171347403395826e-01
1.435500000000000000e+04,9.961367948176036435e-01
1.443100000000000000e+04,9.961466248562357295e-01
1.448900000000000000e+04,9.961564548948677045e-01
1.449100000000000000e+04,9.961662849334997905e-01
1.454700000000000000e+04,9.961761149721318764e-01
1.455000000000000000e+04,9.961859450107638514e-01
1.461100000000000000e+04,9.961957750493959374e-01
1.465000000000000000e+04,9.962056050880280234e-01
1.471100000000000000e+04,9.962154351266599983e-01
1.471600000000000000e+04,9.962252651652920843e-01
1.472100000000000000e+04,9.962350952039241703e-01
1.480800000000000000e+04,9.962449252425562563e-01
1.485800000000000000e+04,9.962547552811882312e-01
1.487000000000000000e+04,9.962645853198203172e-01
1.489900000000000000e+04,9.962744153584524032e-01
1.493200000000000000e+04,9.962842453970843781e-01
1.495400000000000000e+04,9.962940754357164641e-01
1.507400000000000000e+04,9.963039054743485501e-01
1.514400000000000000e+04,9.963137355129805250e-01
1.515700000000000000e+04,9.963235655516126110e-01
1.533400000000000000e+04,9.963333955902446970e-01
1.544700000000000000e+04,9.963432256288766720e-01
1.551500000000000000e+04,9.963530556675087579e-01
1.555000000000000000e+04,9.963628857061408439e-01
1.571100000000000000e+04,9.963727157447729299e-01
1.578900000000000000e+04,9.963825457834049049e-01
1.589800000000000000e+04,9.963923758220369908e-01
1.591500000000000000e+04,9.964022058606690768e-01
1.591700000000000000e+04,9.964120358993010518e-01
1.597300000000000000e+04,9.964218659379331378e-01
1.604100000000000000e+04,9.964316959765652237e-01
1.623500000000000000e+04,9.964415260151971987e-01
1.624100000000000000e+04,9.964513560538292847e-01
1.624700000000000000e+04,9.964611860924613707e-01
1.627300000000000000e+04,9.964710161310933456e-01
1.628700000000000000e+04,9.964808461697254316e-01
1.641500000000000000e+04,9.964906762083575176e-01
1.645000000000000000e+04,9.965005062469896036e-01
1.646400000000000000e+04,9.965103362856215785e-01
1.649100000000000000e+04,9.965201663242536645e-01
1.657300000000000000e+04,9.965299963628857505e-01
1.661600000000000000e+04,9.965398264015177254e-01
1.667500000000000000e+04,9.965496564401498114e-01
1.670900000000000000e+04,9.965594864787818974e-01
1.676800000000000000e+04,9.965693165174138723e-01
1.685000000000000000e+04,9.965791465560459583e-01
1.700900000000000000e+04,9.965889765946780443e-01
1.701300000000000000e+04,9.965988066333100193e-01
1.703200000000000000e+04,9.966086366719421052e-01
1.713300000000000000e+04,9.966184667105741912e-01
1.715300000000000000e+04,9.966282967492062772e-01
1.717300000000000000e+04,9.966381267878382522e-01
1.720600000000000000e+04,9.966479568264703381e-01
1.726700000000000000e+04,9.966577868651024241e-01
1.730600000000000000e+04,9.966676169037343991e-01
1.731300000000000000e+04,9.966774469423664851e-01
1.733000000000000000e+04,9.966872769809985710e-01
1.733700000000000000e+04,9.966971070196305460e-01
1.736800000000000000e+04,9.967069370582626320e-01
1.739500000000000000e+04,9.967167670968947180e-01
1.754500000000000000e+04,9.967265971355266929e-01
1.756200000000000000e+04,9.967364271741587789e-01
1.756800000000000000e+04,9.967462572127908649e-01
1.758400000000000000e+04,9.967560872514229509e-01
1.758600000000000000e+04,9.967659172900549258e-01
1.771500000000000000e+04,9.967757473286870118e-01
1.773800000000000000e+04,9.967855773673190978e-01
1.780700000000000000e+04,9.967954074059510727e-01
1.783100000000000000e+04,9.968052374445831587e-01
1.785600000000000000e+04,9.968150674832152447e-01
1.792500000000000000e+04,9.968248975218472197e-01
1.804500000000000000e+04,9.968347275604793056e-01
1.823500000000000000e+04,9.968445575991113916e-01
1.825000000000000000e+04,9.968543876377433666e-01
1.831600000000000000e+04,9.968642176763754525e-01
1.832800000000000000e+04,9.968740477150075385e-01
1.833700000000000000e+04,9.968838777536396245e-01
1.847500000000000000e+04,9.968937077922715995e-01
1.851100000000000000e+04,9.969035378309036854e-01
1.856200000000000000e+04,9.969133678695357714e-01
1.857000000000000000e+04,9.969231979081677464e-01
1.858700000000000000e+04,9.969330279467998324e-01
1.864900000000000000e+04,9.969428579854319183e-01
1.871600000000000000e+04,9.969526880240638933e-01
1.880000000000000000e+04,9.969625180626959793e-01
1.881500000000000000e+04,9.969723481013280653e-01
1.910200000000000000e+04,9.969821781399600402e-01
1.920400000000000000e+04,9.969920081785921262e-01
1.922200000000000000e+04,9.970018382172242122e-01
1.926200000000000000e+04,9.970116682558562982e-01
1.935100000000000000e+04,9.970214982944882731e-01
1.948100000000000000e+04,9.970313283331203591e-01
1.950400000000000000e+04,9.970411583717524451e-01
1.971200000000000000e+04,9.970509884103844200e-01
1.972500000000000000e+04,9.970608184490165060e-01
1.972900000000000000e+04,9.970706484876485920e-01
1.975900000000000000e+04,9.970804785262805670e-01
1.977300000000000000e+04,9.970903085649126529e-01
1.983500000000000000e+04,9.971001386035447389e-01
1.997700000000000000e+04,9.971099686421767139e-01
2.002000000000000000e+04,9.971197986808087999e-01
2.022000000000000000e+04,9.971296287194408858e-01
2.025100000000000000e+04,9.971394587580729718e-01
2.026400000000000000e+04,9.971492887967049468e-01
2.026900000000000000e+04,9.971591188353370327e-01
2.027400000000000000e+04,9.971689488739691187e-01
2.028800000000000000e+04,9.971787789126010937e-01
2.033900000000000000e+04,9.971886089512331797e-01
2.034000000000000000e+04,9.971984389898652656e-01
2.034400000000000000e+04,9.972082690284972406e-01
2.039400000000000000e+04,9.972180990671293266e-01
2.047500000000000000e+04,9.972279291057614126e-01
2.107300000000000000e+04,9.972377591443933875e-01
2.171200000000000000e+04,9.972475891830254735e-01
2.172800000000000000e+04,9.972574192216575595e-01
2.174700000000000000e+04,9.972672492602896455e-01
2.194100000000000000e+04,9.972770792989216204e-01
2.223100000000000000e+04,9.972869093375537064e-01
2.223900000000000000e+04,9.972967393761857924e-01
2.224300000000000000e+04,9.973065694148177673e-01
2.239900000000000000e+04,9.973163994534498533e-01
2.244500000000000000e+04,9.973262294920819393e-01
2.246100000000000000e+04,9.973360595307139143e-01
2.247000000000000000e+04,9.973458895693460002e-01
2.268700000000000000e+04,9.973557196079780862e-01
2.274900000000000000e+04,9.973655496466100612e-01
2.289100000000000000e+04,9.973753796852421472e-01
2.304700000000000000e+04,9.973852097238742331e-01
2.311400000000000000e+04,9.973950397625063191e-01
2.320800000000000000e+04,9.974048698011382941e-01
2.326800000000000000e+04,9.974146998397703801e-01
2.339700000000000000e+04,9.974245298784024660e-01
2.339900000000000000e+04,9.974343599170344410e-01
2.365100000000000000e+04,9.974441899556665270e-01
2.383800000000000000e+04,9.974540199942986129e-01
2.384800000000000000e+04,9.974638500329305879e-01
2.385500000000000000e+04,9.974736800715626739e-01
2.391900000000000000e+04,9.974835101101947599e-01
2.395900000000000000e+04,9.974933401488267348e-01
2.401300000000000000e+04,9.975031701874588208e-01
2.403200000000000000e+04,9.975130002260909068e-01
2.422000000000000000e+04,9.975228302647229928e-01
2.425000000000000000e+04,9.975326603033549677e-01
2.488500000000000000e+04,9.975424903419870537e-01
2.491900000000000000e+04,9.975523203806191397e-01
2.496000000000000000e+04,9.975621504192511146e-01
2.530800000000000000e+04,9.975719804578832006e-01
2.539000000000000000e+04,9.975818104965152866e-01
2.559500000000000000e+04,9.975916405351472616e-01
2.576300000000000000e+04,9.976014705737793475e-01
2.586000000000000000e+04,9.976113006124114335e-01
2.594000000000000000e+04,9.976211306510434085e-01
2.598900000000000000e+04,9.976309606896754945e-01
2.602800000000000000e+04,9.976407907283075804e-01
2.610600000000000000e+04,9.976506207669396664e-01
2.628000000000000000e+04,9.976604508055716414e-01
2.644700000000000000e+04,9.976702808442037274e-01
2.646200000000000000e+04,9.976801108828358133e-01
2.650900000000000000e+04,9.976899409214677883e-01
2.671100000000000000e+04,9.976997709600998743e-01
2.700500000000000000e+04,9.977096009987319603e-01
2.730100000000000000e+04,9.977194310373639352e-01
2.732300000000000000e+04,9.977292610759960212e-01
2.749200000000000000e+04,9.977390911146281072e-01
2.749800000000000000e+04,9.977489211532600821e-01
2.766800000000000000e+04,9.977587511918921681e-01
2.767400000000000000e+04,9.977685812305242541e-01
2.809900000000000000e+04,9.977784112691563401e-01
2.811500000000000000e+04,9.977882413077883150e-01
2.847100000000000000e+04,9.977980713464204010e-01
2.852400000000000000e+04,9.978079013850524870e-01
2.866700000000000000e+04,9.978177314236844619e-01
2.866800000000000000e+04,9.978275614623165479e-01
2.872000000000000000e+04,9.978373915009486339e-01
2.880600000000000000e+04,9.978472215395806089e-01
2.887800000000000000e+04,9.978570515782126948e-01
2.958000000000000000e+04,9.978668816168447808e-01
2.966800000000000000e+04,9.978767116554767558e-01
2.967800000000000000e+04,9.978865416941088418e-01
2.983900000000000000e+04,9.978963717327409277e-01
2.988100000000000000e+04,9.979062017713730137e-01
3.011300000000000000e+04,9.979160318100049887e-01
3.039100000000000000e+04,9.979258618486370747e-01
3.044100000000000000e+04,9.979356918872691606e-01
3.055000000000000000e+04,9.979455219259011356e-01
3.063200000000000000e+04,9.979553519645332216e-01
3.067500000000000000e+04,9.979651820031653076e-01
3.087000000000000000e+04,9.979750120417972825e-01
3.109900000000000000e+04,9.979848420804293685e-01
3.114700000000000000e+04,9.979946721190614545e-01
3.125100000000000000e+04,9.980045021576934294e-01
3.138600000000000000e+04,9.980143321963255154e-01
3.150400000000000000e+04,9.980241622349576014e-01
3.158500000000000000e+04,9.980339922735896874e-01
3.186200000000000000e+04,9.980438223122216623e-01
3.208500000000000000e+04,9.980536523508537483e-01
3.212700000000000000e+04,9.980634823894858343e-01
3.251500000000000000e+04,9.980733124281178092e-01
3.257300000000000000e+04,9.980831424667498952e-01
3.302700000000000000e+04,9.980929725053819812e-01
3.325500000000000000e+04,9.981028025440139562e-01
3.332600000000000000e+04,9.981126325826460421e-01
3.355500000000000000e+04,9.981224626212781281e-01
3.361200000000000000e+04,9.981322926599101031e-01
3.418600000000000000e+04,9.981421226985421891e-01
3.427600000000000000e+04,9.981519527371742750e-01
3.439400000000000000e+04,9.981617827758063610e-01
3.543000000000000000e+04,9.981716128144383360e-01
3.553300000000000000e+04,9.981814428530704220e-01
3.589700000000000000e+04,9.981912728917025079e-01
3.633000000000000000e+04,9.982011029303344829e-01
3.675300000000000000e+04,9.982109329689665689e-01
3.716500000000000000e+04,9.982207630075986549e-01
3.722400000000000000e+04,9.982305930462306298e-01
3.758900000000000000e+04,9.982404230848627158e-01
3.789000000000000000e+04,9.982502531234948018e-01
3.796800000000000000e+04,9.982600831621267767e-01
3.818700000000000000e+04,9.982699132007588627e-01
3.830800000000000000e+04,9.982797432393909487e-01
3.834800000000000000e+04,9.982895732780230347e-01
3.850900000000000000e+04,9.982994033166550096e-01
3.877100000000000000e+04,9.983092333552870956e-01
3.882800000000000000e+04,9.983190633939191816e-01
3.902500000000000000e+04,9.983288934325511566e-01
3.928000000000000000e+04,9.983387234711832425e-01
3.931700000000000000e+04,9.983485535098153285e-01
3.938600000000000000e+04,9.983583835484473035e-01
3.940000000000000000e+04,9.983682135870793894e-01
3.961500000000000000e+04,9.983780436257114754e-01
3.969700000000000000e+04,9.983878736643434504e-01
3.973000000000000000e+04,9.983977037029755364e-01
4.023300000000000000e+04,9.984075337416076223e-01
4.027500000000000000e+04,9.984173637802397083e-01
4.028700000000000000e+04,9.984271938188716833e-01
4.079300000000000000e+04,9.984370238575037693e-01
4.115800000000000000e+04,9.984468538961358552e-01
4.119900000000000000e+04,9.984566839347678302e-01
4.148200000000000000e+04,9.984665139733999162e-01
4.148300000000000000e+04,9.984763440120320022e-01
4.187000000000000000e+04,9.984861740506639771e-01
4.208500000000000000e+04,9.984960040892960631e-01
4.215900000000000000e+04,9.985058341279281491e-01
4.239800000000000000e+04,9.985156641665601240e-01
4.322000000000000000e+04,9.985254942051922100e-01
4.326400000000000000e+04,9.985353242438242960e-01
4.361600000000000000e+04,9.985451542824563820e-01
4.398300000000000000e+04,9.985549843210883569e-01
4.414300000000000000e+04,9.985648143597204429e-01
4.418100000000000000e+04,9.985746443983525289e-01
4.421600000000000000e+04,9.985844744369845039e-01
4.426900000000000000e+04,9.985943044756165898e-01
4.460500000000000000e+04,9.986041345142486758e-01
4.483700000000000000e+04,9.986139645528806508e-01
4.522600000000000000e+04,9.986237945915127368e-01
4.529000000000000000e+04,9.986336246301448227e-01
4.587700000000000000e+04,9.986434546687767977e-01
4.601800000000000000e+04,9.986532847074088837e-01
4.677500000000000000e+04,9.986631147460409696e-01
4.693300000000000000e+04,9.986729447846730556e-01
4.770800000000000000e+04,9.986827748233050306e-01
4.777200000000000000e+04,9.986926048619371166e-01
4.781200000000000000e+04,9.987024349005692025e-01
4.782700000000000000e+04,9.987122649392011775e-01
4.810500000000000000e+04,9.987220949778332635e-01
4.849500000000000000e+04,9.987319250164653495e-01
5.002100000000000000e+04,9.987417550550973244e-01
5.188800000000000000e+04,9.987515850937294104e-01
5.209000000000000000e+04,9.987614151323614964e-01
5.232900000000000000e+04,9.987712451709934713e-01
5.302000000000000000e+04,9.987810752096255573e-01
5.415700000000000000e+04,9.987909052482576433e-01
5.451800000000000000e+04,9.988007352868897293e-01
5.457200000000000000e+04,9.988105653255217042e-01
5.512300000000000000e+04,9.988203953641537902e-01
5.550000000000000000e+04,9.988302254027858762e-01
5.563100000000000000e+04,9.988400554414178512e-01
5.682700000000000000e+04,9.988498854800499371e-01
5.685500000000000000e+04,9.988597155186820231e-01
5.762100000000000000e+04,9.988695455573139981e-01
5.826300000000000000e+04,9.988793755959460841e-01
5.877000000000000000e+04,9.988892056345781700e-01
5.915100000000000000e+04,9.988990356732101450e-01
5.956300000000000000e+04,9.989088657118422310e-01
5.990800000000000000e+04,9.989186957504743170e-01
5.999000000000000000e+04,9.989285257891064029e-01
6.038600000000000000e+04,9.989383558277383779e-01
6.050900000000000000e+04,9.989481858663704639e-01
6.056300000000000000e+04,9.989580159050025499e-01
6.071000000000000000e+04,9.989678459436345248e-01
6.093400000000000000e+04,9.989776759822666108e-01
6.094800000000000000e+04,9.989875060208986968e-01
6.095500000000000000e+04,9.989973360595306717e-01
6.121400000000000000e+04,9.990071660981627577e-01
6.180400000000000000e+04,9.990169961367948437e-01
6.269600000000000000e+04,9.990268261754268186e-01
6.301900000000000000e+04,9.990366562140589046e-01
6.388600000000000000e+04,9.990464862526909906e-01
6.417500000000000000e+04,9.990563162913230766e-01
6.432600000000000000e+04,9.990661463299550515e-01
6.460600000000000000e+04,9.990759763685871375e-01
6.630700000000000000e+04,9.990858064072192235e-01
6.724400000000000000e+04,9.990956364458511985e-01
6.942600000000000000e+04,9.991054664844832844e-01
6.997900000000000000e+04,9.991152965231153704e-01
7.159800000000000000e+04,9.991251265617473454e-01
7.184700000000000000e+04,9.991349566003794314e-01
7.211400000000000000e+04,9.991447866390115173e-01
7.213400000000000000e+04,9.991546166776434923e-01
7.275400000000000000e+04,9.991644467162755783e-01
7.293400000000000000e+04,9.991742767549076643e-01
7.406700000000000000e+04,9.991841067935397502e-01
7.418700000000000000e+04,9.991939368321717252e-01
7.421200000000000000e+04,9.992037668708038112e-01
7.643600000000000000e+04,9.992135969094358972e-01
7.756000000000000000e+04,9.992234269480678721e-01
7.764500000000000000e+04,9.992332569866999581e-01
7.822700000000000000e+04,9.992430870253320441e-01
7.850100000000000000e+04,9.992529170639640190e-01
7.928100000000000000e+04,9.992627471025961050e-01
8.104400000000000000e+04,9.992725771412281910e-01
8.322700000000000000e+04,9.992824071798601659e-01
8.390100000000000000e+04,9.992922372184922519e-01
8.429600000000000000e+04,9.993020672571243379e-01
8.518100000000000000e+04,9.993118972957564239e-01
8.559400000000000000e+04,9.993217273343883988e-01
8.634100000000000000e+04,9.993315573730204848e-01
8.700900000000000000e+04,9.993413874116525708e-01
8.881400000000000000e+04,9.993512174502845458e-01
8.914100000000000000e+04,9.993610474889166317e-01
9.036800000000000000e+04,9.993708775275487177e-01
9.087700000000000000e+04,9.993807075661806927e-01
9.291300000000000000e+04,9.993905376048127787e-01
9.501200000000000000e+04,9.994003676434448646e-01
9.638500000000000000e+04,9.994101976820768396e-01
9.724200000000000000e+04,9.994200277207089256e-01
9.921700000000000000e+04,9.994298577593410116e-01
1.002070000000000000e+05,9.994396877979730975e-01
1.005840000000000000e+05,9.994495178366050725e-01
1.042920000000000000e+05,9.994593478752371585e-01
1.044210000000000000e+05,9.994691779138692445e-01
1.050570000000000000e+05,9.994790079525012194e-01
1.055570000000000000e+05,9.994888379911333054e-01
1.066590000000000000e+05,9.994986680297653914e-01
1.090570000000000000e+05,9.995084980683973663e-01
1.130100000000000000e+05,9.995183281070294523e-01
1.137200000000000000e+05,9.995281581456615383e-01
1.162330000000000000e+05,9.995379881842935132e-01
1.167010000000000000e+05,9.995478182229255992e-01
1.179370000000000000e+05,9.995576482615576852e-01
1.184140000000000000e+05,9.995674783001897712e-01
1.185940000000000000e+05,9.995773083388217461e-01
1.187370000000000000e+05,9.995871383774538321e-01
1.203520000000000000e+05,9.995969684160859181e-01
1.217240000000000000e+05,9.996067984547178931e-01
1.227560000000000000e+05,9.996166284933499790e-01
1.233010000000000000e+05,9.996264585319820650e-01
1.254700000000000000e+05,9.996362885706140400e-01
1.288880000000000000e+05,9.996461186092461260e-01
1.332980000000000000e+05,9.996559486478782119e-01
1.348230000000000000e+05,9.996657786865101869e-01
1.356940000000000000e+05,9.996756087251422729e-01
1.369330000000000000e+05,9.996854387637743589e-01
1.386230000000000000e+05,9.996952688024064448e-01
1.393340000000000000e+05,9.997050988410384198e-01
1.402380000000000000e+05,9.997149288796705058e-01
1.404370000000000000e+05,9.997247589183025918e-01
1.410950000000000000e+05,9.997345889569345667e-01
1.413820000000000000e+05,9.997444189955666527e-01
1.415500000000000000e+05,9.997542490341987387e-01
1.424640000000000000e+05,9.997640790728307136e-01
1.448060000000000000e+05,9.997739091114627996e-01
1.451110000000000000e+05,9.997837391500948856e-01
1.452120000000000000e+05,9.997935691887268606e-01
1.487750000000000000e+05,9.998033992273589465e-01
1.530150000000000000e+05,9.998132292659910325e-01
1.539210000000000000e+05,9.998230593046231185e-01
1.682650000000000000e+05,9.998328893432550935e-01
1.690290000000000000e+05,9.998427193818871794e-01
1.748670000000000000e+05,9.998525494205192654e-01
1.810280000000000000e+05,9.998623794591512404e-01
1.833950000000000000e+05,9.998722094977833263e-01
1.954420000000000000e+05,9.998820395364154123e-01
2.011820000000000000e+05,9.998918695750473873e-01
2.042740000000000000e+05,9.999016996136794733e-01
2.293490000000000000e+05,9.999115296523115592e-01
2.315310000000000000e+05,9.999213596909435342e-01
2.615770000000000000e+05,9.999311897295756202e-01
2.876340000000000000e+05,9.999410197682077062e-01
2.974890000000000000e+05,9.999508498068397921e-01
3.416620000000000000e+05,9.999606798454717671e-01
4.140990000000000000e+05,9.999705098841038531e-01
5.424560000000000000e+05,9.999803399227359391e-01
6.065020000000000000e+05,9.999901699613679140e-01
8.644910000000000000e+05,1.000000000000000000e+00


==> Data/cdf_pkts_per_flow_xj0314.csv <==
1.000000000000000000e+00,2.223599673347304712e-03
2.000000000000000000e+00,7.782598856715566837e-02
3.000000000000000000e+00,9.670690791739228187e-02
4.000000000000000000e+00,1.171423792516504830e-01
5.000000000000000000e+00,2.287355982565404400e-01
6.000000000000000000e+00,2.902092741816464372e-01
7.000000000000000000e+00,3.247931363578224206e-01
8.000000000000000000e+00,3.832560976809626374e-01
9.000000000000000000e+00,4.280330981827484282e-01
1.000000000000000000e+01,4.568808603166169546e-01
1.100000000000000000e+01,4.820291822859785191e-01
1.200000000000000000e+01,5.108277497368084452e-01
1.300000000000000000e+01,5.349233054891426864e-01
1.400000000000000000e+01,5.612621387880397661e-01
1.500000000000000000e+01,5.807530722079558005e-01
1.600000000000000000e+01,6.044944262424116754e-01
1.700000000000000000e+01,6.234245402756870558e-01
1.800000000000000000e+01,6.460934502199002782e-01
1.900000000000000000e+01,6.646890404085126214e-01
2.000000000000000000e+01,6.833043084703405157e-01
2.100000000000000000e+01,7.009258439347875180e-01
2.200000000000000000e+01,7.139230791936007625e-01
2.300000000000000000e+01,7.249230103210444476e-01
2.400000000000000000e+01,7.354014778082784698e-01
2.500000000000000000e+01,7.457520391196119647e-01
2.600000000000000000e+01,7.559648553184371567e-01
2.700000000000000000e+01,7.662957387565552114e-01
2.800000000000000000e+01,7.765085549553804034e-01
2.900000000000000000e+01,7.858161889862943505e-01
3.000000000000000000e+01,7.937070161456949435e-01
3.100000000000000000e+01,8.027883546346310517e-01
3.200000000000000000e+01,8.098723889921977115e-01
3.300000000000000000e+01,8.162381809773999741e-01
3.400000000000000000e+01,8.223875163572320623e-01
3.500000000000000000e+01,8.292058994263900029e-01
3.600000000000000000e+01,8.355323356651612743e-01
3.700000000000000000e+01,8.418981276503635369e-01
3.800000000000000000e+01,8.470537304328148442e-01
3.900000000000000000e+01,8.510384997589460765e-01
4.000000000000000000e+01,8.545805169377294064e-01
4.100000000000000000e+01,8.573944528075405636e-01
4.200000000000000000e+01,8.603166169800368079e-01
4.300000000000000000e+01,8.628452236882238058e-01
4.400000000000000000e+01,8.652360852839025007e-01
4.500000000000000000e+01,8.674400070840343480e-01
4.600000000000000000e+01,8.696537678207739708e-01
4.700000000000000000e+01,8.717297834450052907e-01
4.800000000000000000e+01,8.736582150201206431e-01
4.900000000000000000e+01,8.757047138345287474e-01
5.000000000000000000e+01,8.774757224239204678e-01
5.100000000000000000e+01,8.792270531400966371e-01
5.200000000000000000e+01,8.808111219339413989e-01
5.300000000000000000e+01,8.821688951858083216e-01
5.400000000000000000e+01,8.836250578037525560e-01
5.500000000000000000e+01,8.849926699922272544e-01
5.600000000000000000e+01,8.862717317512323056e-01
5.700000000000000000e+01,8.877574111789997557e-01
5.800000000000000000e+01,8.890659897478280227e-01
5.900000000000000000e+01,8.904631187461259367e-01
6.000000000000000000e+01,8.918700866810315153e-01
6.100000000000000000e+01,8.931983431230752224e-01
6.200000000000000000e+01,8.943199818963566416e-01
6.300000000000000000e+01,8.953530702401684138e-01
6.400000000000000000e+01,8.964353532670189528e-01
6.500000000000000000e+01,8.973798911813610779e-01
6.600000000000000000e+01,8.984228184617806257e-01
6.700000000000000000e+01,8.993771953127306373e-01
6.800000000000000000e+01,9.001052766217026990e-01
6.900000000000000000e+01,9.013449826342768700e-01
7.000000000000000000e+01,9.020632250066412672e-01
7.100000000000000000e+01,9.030176018575912789e-01
7.200000000000000000e+01,9.040605291380107156e-01
7.300000000000000000e+01,9.048279661934137685e-01
7.400000000000000000e+01,9.055068528193472854e-01
7.500000000000000000e+01,9.062152562551039070e-01
7.600000000000000000e+01,9.070023711837225111e-01
7.700000000000000000e+01,9.078386807953796600e-01
7.800000000000000000e+01,9.085175674213130659e-01
7.900000000000000000e+01,9.091570983008157025e-01
8.000000000000000000e+01,9.098556627999645485e-01
8.100000000000000000e+01,9.105542272991135055e-01
8.200000000000000000e+01,9.113019864813011184e-01
8.300000000000000000e+01,9.119710341706268597e-01
8.400000000000000000e+01,9.126105650501293853e-01
8.500000000000000000e+01,9.131812233733778150e-01
8.600000000000000000e+01,9.138994657457422122e-01
8.700000000000000000e+01,9.144996408788138575e-01
8.800000000000000000e+01,9.150309434556312960e-01
8.900000000000000000e+01,9.155720849690565100e-01
9.000000000000000000e+01,9.162608105315976914e-01
9.100000000000000000e+01,9.167035626789457048e-01
9.200000000000000000e+01,9.173529324950558950e-01
9.300000000000000000e+01,9.178547182620502287e-01
9.400000000000000000e+01,9.182876314727904665e-01
9.500000000000000000e+01,9.188189340496079049e-01
9.600000000000000000e+01,9.193403976898176788e-01
9.700000000000000000e+01,9.197437940907347009e-01
9.800000000000000000e+01,9.201767073014748277e-01
9.900000000000000000e+01,9.205604258291764097e-01
1.000000000000000000e+02,9.210720505327784080e-01
1.010000000000000000e+02,9.215935141729881819e-01
1.020000000000000000e+02,9.220067495105128685e-01
1.030000000000000000e+02,9.223806291016066750e-01
1.040000000000000000e+02,9.228037033757391372e-01
1.050000000000000000e+02,9.231579050936175035e-01
1.060000000000000000e+02,9.235514625579267500e-01
1.070000000000000000e+02,9.239155032124127809e-01
1.080000000000000000e+02,9.243090606767220274e-01
1.090000000000000000e+02,9.247714906972854809e-01
1.100000000000000000e+02,9.252142428446333833e-01
1.110000000000000000e+02,9.255290888160807583e-01
1.120000000000000000e+02,9.259128073437822293e-01
1.130000000000000000e+02,9.263162037446992514e-01
1.140000000000000000e+02,9.266999222724008334e-01
1.150000000000000000e+02,9.269852514340249927e-01
1.160000000000000000e+02,9.272804195322569276e-01
1.170000000000000000e+02,9.275657486938811980e-01
1.180000000000000000e+02,9.278215610456821416e-01
1.190000000000000000e+02,9.282052795733837236e-01
1.200000000000000000e+02,9.285693202278697544e-01
1.210000000000000000e+02,9.289235219457481207e-01
1.220000000000000000e+02,9.293269183466651429e-01
1.230000000000000000e+02,9.296712811279357336e-01
1.240000000000000000e+02,9.300156439092063243e-01
1.250000000000000000e+02,9.303501677538691395e-01
1.260000000000000000e+02,9.306945305351397302e-01
1.270000000000000000e+02,9.309700207601562250e-01
1.280000000000000000e+02,9.314226118441119029e-01
1.290000000000000000e+02,9.316489073860897419e-01
1.300000000000000000e+02,9.320227869771835483e-01
1.310000000000000000e+02,9.323966665682773547e-01
1.320000000000000000e+02,9.326721567932937385e-01
1.330000000000000000e+02,9.328984523352715774e-01
1.340000000000000000e+02,9.331641036236804077e-01
1.350000000000000000e+02,9.335183053415586629e-01
1.360000000000000000e+02,9.338331513130060380e-01
1.370000000000000000e+02,9.341873530308844042e-01
1.380000000000000000e+02,9.345218768755473304e-01
1.390000000000000000e+02,9.348072060371714898e-01
1.400000000000000000e+02,9.351810856282652962e-01
1.410000000000000000e+02,9.354467369166740154e-01
1.420000000000000000e+02,9.357320660782982857e-01
1.430000000000000000e+02,9.359485226836683491e-01
1.440000000000000000e+02,9.362830465283311643e-01
1.450000000000000000e+02,9.364896641970935631e-01
1.460000000000000000e+02,9.367651544221100579e-01
1.470000000000000000e+02,9.370012889006955614e-01
1.480000000000000000e+02,9.372669401891043917e-01
1.490000000000000000e+02,9.375424304141208864e-01
1.500000000000000000e+02,9.378080817025296056e-01
1.510000000000000000e+02,9.380934108641537650e-01
1.520000000000000000e+02,9.384082568356012510e-01
1.530000000000000000e+02,9.386640691874021947e-01
1.540000000000000000e+02,9.389100426025954738e-01
1.550000000000000000e+02,9.391855328276119685e-01
1.560000000000000000e+02,9.394315062428052476e-01
1.570000000000000000e+02,9.397365132776449581e-01
1.580000000000000000e+02,9.399234530731918058e-01
1.590000000000000000e+02,9.401103928687387645e-01
1.600000000000000000e+02,9.404153999035784750e-01
1.610000000000000000e+02,9.406121786357330983e-01
1.620000000000000000e+02,9.408581520509263774e-01
1.630000000000000000e+02,9.411041254661196565e-01
1.640000000000000000e+02,9.414091325009592559e-01
1.650000000000000000e+02,9.416747837893680861e-01
1.660000000000000000e+02,9.419404350777768054e-01
1.670000000000000000e+02,9.420880191268927728e-01
1.680000000000000000e+02,9.423339925420860519e-01
1.690000000000000000e+02,9.425996438304947711e-01
1.700000000000000000e+02,9.428652951189036013e-01
1.710000000000000000e+02,9.431014295974891049e-01
1.720000000000000000e+02,9.433178862028591682e-01
1.730000000000000000e+02,9.434457923787596956e-01
1.740000000000000000e+02,9.436032153644834386e-01
1.750000000000000000e+02,9.437704772868148462e-01
1.760000000000000000e+02,9.439672560189694694e-01
1.770000000000000000e+02,9.441935515609473084e-01
1.780000000000000000e+02,9.443903302931019317e-01
1.790000000000000000e+02,9.445969479618643305e-01
1.800000000000000000e+02,9.448527603136652742e-01
1.810000000000000000e+02,9.450593779824276730e-01
1.820000000000000000e+02,9.452364788413668562e-01
1.830000000000000000e+02,9.454922911931677998e-01
1.840000000000000000e+02,9.456103584324606626e-01
1.850000000000000000e+02,9.458464929110461661e-01
1.860000000000000000e+02,9.460137548333775737e-01
1.870000000000000000e+02,9.461908556923167568e-01
1.880000000000000000e+02,9.463876344244713801e-01
1.890000000000000000e+02,9.465548963468027877e-01
1.900000000000000000e+02,9.467615140155651865e-01
1.910000000000000000e+02,9.469681316843275853e-01
1.920000000000000000e+02,9.471944272263054243e-01
1.930000000000000000e+02,9.474010448950677121e-01
1.940000000000000000e+02,9.476273404370455511e-01
1.950000000000000000e+02,9.478142802325925098e-01
1.960000000000000000e+02,9.480012200281393575e-01
1.970000000000000000e+02,9.481783208870785407e-01
1.980000000000000000e+02,9.482963881263712924e-01
1.990000000000000000e+02,9.485030057951336913e-01
2.000000000000000000e+02,9.486112340978186674e-01
2.010000000000000000e+02,9.487883349567578506e-01
2.020000000000000000e+02,9.490244694353434651e-01
2.030000000000000000e+02,9.492114092308903128e-01
2.040000000000000000e+02,9.493983490264372715e-01
2.050000000000000000e+02,9.495754498853763437e-01
2.060000000000000000e+02,9.497427118077078623e-01
2.070000000000000000e+02,9.498902958568238297e-01
2.080000000000000000e+02,9.499690073496857012e-01
2.090000000000000000e+02,9.501461082086247734e-01
2.100000000000000000e+02,9.503724037506026123e-01
2.110000000000000000e+02,9.506183771657958914e-01
2.120000000000000000e+02,9.508151558979505147e-01
2.130000000000000000e+02,9.509725788836742577e-01
2.140000000000000000e+02,9.511201629327902252e-01
2.150000000000000000e+02,9.512874248551216327e-01
2.160000000000000000e+02,9.514645257140608159e-01
2.170000000000000000e+02,9.516809823194308793e-01
2.180000000000000000e+02,9.518482442417623979e-01
2.190000000000000000e+02,9.520056672274860299e-01
2.200000000000000000e+02,9.521630902132097729e-01
2.210000000000000000e+02,9.524090636284030520e-01
2.220000000000000000e+02,9.525271308676958038e-01
2.230000000000000000e+02,9.526255202337731154e-01
2.240000000000000000e+02,9.528714936489663945e-01
2.250000000000000000e+02,9.529895608882591462e-01
2.260000000000000000e+02,9.531568228105906648e-01
2.270000000000000000e+02,9.532552121766679765e-01
2.280000000000000000e+02,9.534716687820380399e-01
2.290000000000000000e+02,9.536192528311540073e-01
2.300000000000000000e+02,9.537569979436621992e-01
2.310000000000000000e+02,9.539340988026013823e-01
2.320000000000000000e+02,9.540816828517173498e-01
2.330000000000000000e+02,9.542292669008333172e-01
2.340000000000000000e+02,9.543965288231648358e-01
2.350000000000000000e+02,9.545342739356730277e-01
2.360000000000000000e+02,9.547015358580044353e-01
2.370000000000000000e+02,9.547999252240817469e-01
2.380000000000000000e+02,9.549475092731977144e-01
2.390000000000000000e+02,9.550655765124905772e-01
2.400000000000000000e+02,9.551738048151755534e-01
2.410000000000000000e+02,9.552721941812528650e-01
2.420000000000000000e+02,9.554591339767998237e-01
2.430000000000000000e+02,9.555968790893080156e-01
2.440000000000000000e+02,9.557739799482471987e-01
2.450000000000000000e+02,9.559018861241477261e-01
2.460000000000000000e+02,9.560494701732636935e-01
2.470000000000000000e+02,9.562954435884569726e-01
2.480000000000000000e+02,9.563643161447110685e-01
2.490000000000000000e+02,9.564725444473961558e-01
2.500000000000000000e+02,9.566102895599043476e-01
2.510000000000000000e+02,9.566791621161584436e-01
2.520000000000000000e+02,9.568857797849208424e-01
2.530000000000000000e+02,9.570038470242135942e-01
2.540000000000000000e+02,9.570923974536832413e-01
2.550000000000000000e+02,9.571907868197605529e-01
2.560000000000000000e+02,9.573186929956610802e-01
2.570000000000000000e+02,9.574859549179924878e-01
2.580000000000000000e+02,9.575941832206774640e-01
2.590000000000000000e+02,9.577122504599703268e-01
2.600000000000000000e+02,9.578499955724785186e-01
2.610000000000000000e+02,9.579680628117712704e-01
2.620000000000000000e+02,9.581550026073182291e-01
2.630000000000000000e+02,9.582730698466109809e-01
2.640000000000000000e+02,9.584304928323347239e-01
2.650000000000000000e+02,9.585780768814506914e-01
2.660000000000000000e+02,9.587846945502129792e-01
2.670000000000000000e+02,9.589126007261135065e-01
2.680000000000000000e+02,9.590306679654062583e-01
2.690000000000000000e+02,9.592274466975608815e-01
2.700000000000000000e+02,9.593750307466768490e-01
2.710000000000000000e+02,9.594635811761464961e-01
2.720000000000000000e+02,9.595914873520470234e-01
2.730000000000000000e+02,9.597193935279475507e-01
2.740000000000000000e+02,9.598571386404557426e-01
2.750000000000000000e+02,9.600244005627871502e-01
2.760000000000000000e+02,9.601424678020799020e-01
2.770000000000000000e+02,9.602506961047649892e-01
2.780000000000000000e+02,9.603786022806655165e-01
2.790000000000000000e+02,9.604671527101350526e-01
2.800000000000000000e+02,9.606245756958587956e-01
2.810000000000000000e+02,9.607721597449747630e-01
2.820000000000000000e+02,9.609099048574829549e-01
2.830000000000000000e+02,9.610279720967758177e-01
2.840000000000000000e+02,9.611165225262453538e-01
2.850000000000000000e+02,9.612641065753613212e-01
2.860000000000000000e+02,9.614116906244772887e-01
2.870000000000000000e+02,9.615100799905546003e-01
2.880000000000000000e+02,9.615691136102010317e-01
2.890000000000000000e+02,9.616871808494937834e-01
2.900000000000000000e+02,9.618642817084329666e-01
2.910000000000000000e+02,9.619528321379025027e-01
2.920000000000000000e+02,9.620708993771953654e-01
2.930000000000000000e+02,9.621692887432726771e-01
2.940000000000000000e+02,9.622971949191730934e-01
2.950000000000000000e+02,9.623463896022117492e-01
2.960000000000000000e+02,9.623759064120349649e-01
2.970000000000000000e+02,9.624251010950736207e-01
2.980000000000000000e+02,9.624742957781122765e-01
2.990000000000000000e+02,9.625825240807973637e-01
3.000000000000000000e+02,9.626710745102668998e-01
3.010000000000000000e+02,9.627891417495597626e-01
3.020000000000000000e+02,9.628678532424215231e-01
3.030000000000000000e+02,9.629760815451066103e-01
3.040000000000000000e+02,9.631039877210071376e-01
3.050000000000000000e+02,9.631826992138690091e-01
3.060000000000000000e+02,9.633106053897694254e-01
3.070000000000000000e+02,9.633499611362004167e-01
3.080000000000000000e+02,9.634188336924545126e-01
3.090000000000000000e+02,9.635073841219240487e-01
3.100000000000000000e+02,9.636057734880014713e-01
3.110000000000000000e+02,9.636844849808632318e-01
3.120000000000000000e+02,9.637730354103328789e-01
3.130000000000000000e+02,9.638812637130178551e-01
3.140000000000000000e+02,9.639796530790951667e-01
3.150000000000000000e+02,9.640682035085648138e-01
3.160000000000000000e+02,9.641272371282111342e-01
3.170000000000000000e+02,9.641764318112497900e-01
3.180000000000000000e+02,9.642256264942884458e-01
3.190000000000000000e+02,9.643436937335813086e-01
3.200000000000000000e+02,9.644519220362662848e-01
3.210000000000000000e+02,9.645207945925204918e-01
3.220000000000000000e+02,9.646290228952054679e-01
3.230000000000000000e+02,9.646782175782441238e-01
3.240000000000000000e+02,9.647667680077137708e-01
3.250000000000000000e+02,9.648356405639678668e-01
3.260000000000000000e+02,9.649045131202219627e-01
3.270000000000000000e+02,9.649537078032606185e-01
3.280000000000000000e+02,9.650619361059457058e-01
3.290000000000000000e+02,9.651012918523765860e-01
3.300000000000000000e+02,9.651504865354152418e-01
3.310000000000000000e+02,9.652882316479235447e-01
3.320000000000000000e+02,9.653571042041776407e-01
3.330000000000000000e+02,9.653669431407853052e-01
3.340000000000000000e+02,9.654554935702549523e-01
3.350000000000000000e+02,9.655440439997244884e-01
3.360000000000000000e+02,9.655735608095477041e-01
3.370000000000000000e+02,9.656916280488404558e-01
3.380000000000000000e+02,9.657605006050945518e-01
3.390000000000000000e+02,9.658392120979564233e-01
3.400000000000000000e+02,9.659080846542105192e-01
3.410000000000000000e+02,9.659966350836801663e-01
3.420000000000000000e+02,9.660556687033265977e-01
3.430000000000000000e+02,9.660950244497574779e-01
3.440000000000000000e+02,9.661245412595806936e-01
3.450000000000000000e+02,9.662229306256580053e-01
3.460000000000000000e+02,9.662622863720888855e-01
3.470000000000000000e+02,9.663508368015585326e-01
3.480000000000000000e+02,9.664492261676358442e-01
3.490000000000000000e+02,9.664787429774589489e-01
3.500000000000000000e+02,9.665476155337131559e-01
3.510000000000000000e+02,9.666361659631826919e-01
3.520000000000000000e+02,9.666755217096135722e-01
3.530000000000000000e+02,9.667739110756909948e-01
3.540000000000000000e+02,9.668329446953373152e-01
3.550000000000000000e+02,9.669116561881991867e-01
3.560000000000000000e+02,9.669608508712378425e-01
3.570000000000000000e+02,9.670395623640997140e-01
3.580000000000000000e+02,9.670592402373151542e-01
3.590000000000000000e+02,9.671477906667846902e-01
3.600000000000000000e+02,9.671871464132156815e-01
3.610000000000000000e+02,9.673150525891162088e-01
3.620000000000000000e+02,9.674134419551935204e-01
3.630000000000000000e+02,9.674724755748398408e-01
3.640000000000000000e+02,9.675216702578784966e-01
3.650000000000000000e+02,9.675807038775249280e-01
3.660000000000000000e+02,9.676692543069944641e-01
3.670000000000000000e+02,9.677381268632486711e-01
3.680000000000000000e+02,9.678463551659336472e-01
3.690000000000000000e+02,9.678660330391490874e-01
3.700000000000000000e+02,9.679349055954032943e-01
3.710000000000000000e+02,9.680234560248728304e-01
3.720000000000000000e+02,9.680726507079114862e-01
3.730000000000000000e+02,9.682103958204196781e-01
3.740000000000000000e+02,9.682497515668506693e-01
3.750000000000000000e+02,9.683481409329279810e-01
3.760000000000000000e+02,9.684071745525744124e-01
3.770000000000000000e+02,9.685252417918671641e-01
3.780000000000000000e+02,9.686137922213367002e-01
3.790000000000000000e+02,9.686826647775907961e-01
3.800000000000000000e+02,9.687515373338450031e-01
3.810000000000000000e+02,9.688007320168836589e-01
3.820000000000000000e+02,9.688105709534913235e-01
3.830000000000000000e+02,9.688499266999223147e-01
3.840000000000000000e+02,9.688892824463531950e-01
3.850000000000000000e+02,9.689581550026072909e-01
3.860000000000000000e+02,9.689778328758227310e-01
3.870000000000000000e+02,9.690270275588613869e-01
3.880000000000000000e+02,9.690762222419000427e-01
3.890000000000000000e+02,9.691254169249386985e-01
3.900000000000000000e+02,9.691942894811929055e-01
3.910000000000000000e+02,9.692434841642315613e-01
3.920000000000000000e+02,9.692631620374470014e-01
3.930000000000000000e+02,9.693320345937010973e-01
3.940000000000000000e+02,9.693615514035243130e-01
3.950000000000000000e+02,9.694501018329938491e-01
3.960000000000000000e+02,9.695189743892480561e-01
3.970000000000000000e+02,9.695878469455021520e-01
3.980000000000000000e+02,9.695976858821098165e-01
3.990000000000000000e+02,9.696567195017562479e-01
4.000000000000000000e+02,9.697157531214026793e-01
4.010000000000000000e+02,9.697649478044413351e-01
4.020000000000000000e+02,9.698239814240876555e-01
4.030000000000000000e+02,9.698338203606954311e-01
4.040000000000000000e+02,9.698928539803417515e-01
4.050000000000000000e+02,9.699715654732036230e-01
4.060000000000000000e+02,9.700601159026732700e-01
4.070000000000000000e+02,9.701781831419660218e-01
4.080000000000000000e+02,9.702273778250046776e-01
4.090000000000000000e+02,9.703356061276897648e-01
4.100000000000000000e+02,9.703848008107284207e-01
4.110000000000000000e+02,9.704438344303747410e-01
4.120000000000000000e+02,9.705225459232366125e-01
4.130000000000000000e+02,9.706209352893139242e-01
4.140000000000000000e+02,9.706799689089603556e-01
4.150000000000000000e+02,9.707390025286066759e-01
4.160000000000000000e+02,9.708275529580763230e-01
4.180000000000000000e+02,9.708570697678995387e-01
4.190000000000000000e+02,9.709062644509381945e-01
4.200000000000000000e+02,9.709652980705845149e-01
4.210000000000000000e+02,9.710046538170155062e-01
4.220000000000000000e+02,9.710538485000541620e-01
4.230000000000000000e+02,9.710932042464850422e-01
4.240000000000000000e+02,9.711522378661314736e-01
4.250000000000000000e+02,9.711719157393469137e-01
4.260000000000000000e+02,9.711915936125623539e-01
4.270000000000000000e+02,9.712407882956010097e-01
4.280000000000000000e+02,9.713096608518551056e-01
4.290000000000000000e+02,9.713391776616783213e-01
4.300000000000000000e+02,9.713883723447169771e-01
4.310000000000000000e+02,9.714277280911478574e-01
4.320000000000000000e+02,9.714966006474020643e-01
4.330000000000000000e+02,9.715556342670483847e-01
4.340000000000000000e+02,9.716146678866948161e-01
4.350000000000000000e+02,9.716933793795566876e-01
4.360000000000000000e+02,9.717327351259875678e-01
4.370000000000000000e+02,9.717720908724185591e-01
4.380000000000000000e+02,9.718311244920648795e-01
4.390000000000000000e+02,9.718606413018880952e-01
4.400000000000000000e+02,9.719098359849267510e-01
4.410000000000000000e+02,9.719590306679654068e-01
4.420000000000000000e+02,9.719688696045731824e-01
4.430000000000000000e+02,9.720279032242195028e-01
4.440000000000000000e+02,9.721164536536891498e-01
4.450000000000000000e+02,9.721459704635122545e-01
4.460000000000000000e+02,9.721754872733354702e-01
4.470000000000000000e+02,9.722050040831586859e-01
4.480000000000000000e+02,9.722640377028051173e-01
4.490000000000000000e+02,9.723132323858437731e-01
4.500000000000000000e+02,9.723624270688824289e-01
4.510000000000000000e+02,9.724411385617443004e-01
4.520000000000000000e+02,9.725100111179983964e-01
4.530000000000000000e+02,9.725395279278216121e-01
4.540000000000000000e+02,9.725690447376447167e-01
4.550000000000000000e+02,9.726477562305065883e-01
4.560000000000000000e+02,9.727067898501530196e-01
4.570000000000000000e+02,9.727559845331916755e-01
4.580000000000000000e+02,9.728150181528379958e-01
4.590000000000000000e+02,9.728445349626612115e-01
4.600000000000000000e+02,9.728740517724844272e-01
4.610000000000000000e+02,9.729330853921308586e-01
4.620000000000000000e+02,9.729822800751695144e-01
4.630000000000000000e+02,9.730019579483849546e-01
4.640000000000000000e+02,9.730314747582081703e-01
4.650000000000000000e+02,9.730511526314236104e-01
4.660000000000000000e+02,9.731298641242854819e-01
4.670000000000000000e+02,9.731495419975009220e-01
4.680000000000000000e+02,9.731593809341085866e-01
4.690000000000000000e+02,9.731790588073241377e-01
4.700000000000000000e+02,9.732380924269704581e-01
4.710000000000000000e+02,9.733168039198323296e-01
4.720000000000000000e+02,9.733364817930477697e-01
4.730000000000000000e+02,9.733955154126942011e-01
4.740000000000000000e+02,9.734348711591250813e-01
4.750000000000000000e+02,9.734742269055560726e-01
4.760000000000000000e+02,9.734939047787715127e-01
4.770000000000000000e+02,9.735332605252023930e-01
4.780000000000000000e+02,9.736316498912797046e-01
4.790000000000000000e+02,9.736710056377106959e-01
4.800000000000000000e+02,9.736906835109261360e-01
4.810000000000000000e+02,9.737300392573570162e-01
4.820000000000000000e+02,9.737497171305725674e-01
4.840000000000000000e+02,9.737989118136112232e-01
4.850000000000000000e+02,9.738481064966498790e-01
4.860000000000000000e+02,9.738677843698653191e-01
4.870000000000000000e+02,9.738874622430807593e-01
4.880000000000000000e+02,9.739169790529039750e-01
4.890000000000000000e+02,9.739366569261194151e-01
4.900000000000000000e+02,9.739661737359426308e-01
4.910000000000000000e+02,9.739956905457658465e-01
4.920000000000000000e+02,9.740547241654121668e-01
4.930000000000000000e+02,9.741137577850585982e-01
4.940000000000000000e+02,9.741727914047050296e-01
4.950000000000000000e+02,9.742515028975667901e-01
4.960000000000000000e+02,9.742908586439977814e-01
4.970000000000000000e+02,9.743203754538209971e-01
4.980000000000000000e+02,9.743400533270364372e-01
4.990000000000000000e+02,9.743794090734673174e-01
5.000000000000000000e+02,9.743990869466827576e-01
5.010000000000000000e+02,9.744384426931137488e-01
5.020000000000000000e+02,9.744679595029369645e-01
5.030000000000000000e+02,9.745073152493678448e-01
5.040000000000000000e+02,9.745860267422297163e-01
5.050000000000000000e+02,9.746352214252683721e-01
5.060000000000000000e+02,9.747040939815224680e-01
5.070000000000000000e+02,9.747336107913456837e-01
5.080000000000000000e+02,9.747926444109921151e-01
5.090000000000000000e+02,9.748516780306384355e-01
5.100000000000000000e+02,9.748811948404616512e-01
5.110000000000000000e+02,9.749205505868925314e-01
5.120000000000000000e+02,9.749599063333235227e-01
5.130000000000000000e+02,9.749697452699311873e-01
5.140000000000000000e+02,9.749992620797544030e-01
5.150000000000000000e+02,9.750386178261853942e-01
5.160000000000000000e+02,9.750681346360084989e-01
5.170000000000000000e+02,9.750976514458317146e-01
5.180000000000000000e+02,9.751370071922627059e-01
5.190000000000000000e+02,9.751763629386935861e-01
5.200000000000000000e+02,9.752058797485168018e-01
5.210000000000000000e+02,9.752452354949476820e-01
5.220000000000000000e+02,9.752550744315554576e-01
5.230000000000000000e+02,9.752747523047708977e-01
5.240000000000000000e+02,9.753239469878095536e-01
5.250000000000000000e+02,9.753633027342404338e-01
5.260000000000000000e+02,9.754223363538868652e-01
5.270000000000000000e+02,9.755207257199641768e-01
5.280000000000000000e+02,9.755895982762182728e-01
5.290000000000000000e+02,9.756387929592569286e-01
5.300000000000000000e+02,9.756584708324724797e-01
5.310000000000000000e+02,9.756781487056879199e-01
5.320000000000000000e+02,9.757666991351574559e-01
5.330000000000000000e+02,9.757962159449806716e-01
5.340000000000000000e+02,9.758650885012347675e-01
5.350000000000000000e+02,9.758847663744502077e-01
5.360000000000000000e+02,9.759142831842734234e-01
5.370000000000000000e+02,9.759241221208811989e-01
5.380000000000000000e+02,9.760028336137430705e-01
5.390000000000000000e+02,9.760323504235661751e-01
5.400000000000000000e+02,9.760717061699971664e-01
5.410000000000000000e+02,9.761110619164280466e-01
5.420000000000000000e+02,9.761700955360744780e-01
5.430000000000000000e+02,9.762389680923285740e-01
5.440000000000000000e+02,9.762881627753672298e-01
5.450000000000000000e+02,9.763570353316213257e-01
5.460000000000000000e+02,9.763963910780523170e-01
5.470000000000000000e+02,9.764652636343064129e-01
5.480000000000000000e+02,9.765046193807372932e-01
5.490000000000000000e+02,9.765833308735991647e-01
5.500000000000000000e+02,9.766325255566378205e-01
5.510000000000000000e+02,9.767210759861074676e-01
5.520000000000000000e+02,9.767702706691461234e-01
5.530000000000000000e+02,9.768194653521847792e-01
5.540000000000000000e+02,9.769080157816543153e-01
5.550000000000000000e+02,9.769473715280851955e-01
5.560000000000000000e+02,9.770359219575548426e-01
5.570000000000000000e+02,9.770949555772011630e-01
5.580000000000000000e+02,9.771146334504167141e-01
5.590000000000000000e+02,9.771638281334553700e-01
5.600000000000000000e+02,9.771736670700630345e-01
5.610000000000000000e+02,9.772622174995326816e-01
5.620000000000000000e+02,9.772917343093558973e-01
5.630000000000000000e+02,9.773507679290022176e-01
5.640000000000000000e+02,9.773606068656099932e-01
5.650000000000000000e+02,9.773802847388254333e-01
5.660000000000000000e+02,9.774196404852563136e-01
5.670000000000000000e+02,9.774589962316873049e-01
5.680000000000000000e+02,9.774688351682949694e-01
5.690000000000000000e+02,9.775081909147259607e-01
5.700000000000000000e+02,9.775573855977646165e-01
5.710000000000000000e+02,9.775967413441954967e-01
5.720000000000000000e+02,9.776557749638419281e-01
5.730000000000000000e+02,9.777148085834882485e-01
5.740000000000000000e+02,9.777344864567037996e-01
5.750000000000000000e+02,9.777836811397424555e-01
5.760000000000000000e+02,9.778033590129578956e-01
5.770000000000000000e+02,9.778328758227811113e-01
5.780000000000000000e+02,9.778525536959965514e-01
5.790000000000000000e+02,9.779017483790352072e-01
5.800000000000000000e+02,9.779312651888584229e-01
5.810000000000000000e+02,9.779706209352893032e-01
5.820000000000000000e+02,9.779804598718970787e-01
5.830000000000000000e+02,9.780001377451125189e-01
5.840000000000000000e+02,9.780296545549357345e-01
5.850000000000000000e+02,9.780886881745820549e-01
5.860000000000000000e+02,9.781083660477976061e-01
5.870000000000000000e+02,9.781280439210130462e-01
5.880000000000000000e+02,9.781575607308362619e-01
5.890000000000000000e+02,9.781772386040517020e-01
5.900000000000000000e+02,9.781969164772671421e-01
5.910000000000000000e+02,9.782461111603057979e-01
5.920000000000000000e+02,9.782657890335212381e-01
5.940000000000000000e+02,9.782953058433444538e-01
5.950000000000000000e+02,9.783248226531676695e-01
5.960000000000000000e+02,9.783641783995985497e-01
5.970000000000000000e+02,9.783936952094217654e-01
5.980000000000000000e+02,9.784133730826372055e-01
5.990000000000000000e+02,9.784822456388913015e-01
6.000000000000000000e+02,9.785019235121068526e-01
6.010000000000000000e+02,9.785511181951455084e-01
6.020000000000000000e+02,9.785609571317531730e-01
6.030000000000000000e+02,9.785806350049686131e-01
6.040000000000000000e+02,9.786003128781841642e-01
6.050000000000000000e+02,9.786199907513996044e-01
6.060000000000000000e+02,9.786396686246150445e-01
6.070000000000000000e+02,9.786495075612228201e-01
6.080000000000000000e+02,9.786593464978304846e-01
6.090000000000000000e+02,9.786790243710459247e-01
6.100000000000000000e+02,9.786888633076537003e-01
6.110000000000000000e+02,9.787380579906923561e-01
6.120000000000000000e+02,9.787478969273001317e-01
6.130000000000000000e+02,9.787872526737310119e-01
6.140000000000000000e+02,9.788364473567696677e-01
6.160000000000000000e+02,9.788758031032006590e-01
6.170000000000000000e+02,9.789151588496315393e-01
6.180000000000000000e+02,9.789249977862393148e-01
6.200000000000000000e+02,9.789446756594547550e-01
6.210000000000000000e+02,9.789643535326701951e-01
6.220000000000000000e+02,9.789938703424934108e-01
6.230000000000000000e+02,9.790233871523166265e-01
6.240000000000000000e+02,9.790430650255320666e-01
6.250000000000000000e+02,9.790725818353552823e-01
6.260000000000000000e+02,9.790824207719629468e-01
6.270000000000000000e+02,9.791020986451783870e-01
6.280000000000000000e+02,9.791316154550016027e-01
6.290000000000000000e+02,9.791512933282170428e-01
6.300000000000000000e+02,9.791709712014325939e-01
6.320000000000000000e+02,9.792201658844712497e-01
6.330000000000000000e+02,9.792398437576866899e-01
6.340000000000000000e+02,9.792595216309021300e-01
6.350000000000000000e+02,9.792988773773330102e-01
6.360000000000000000e+02,9.793087163139407858e-01
6.370000000000000000e+02,9.793283941871562259e-01
6.380000000000000000e+02,9.793579109969794416e-01
6.390000000000000000e+02,9.793972667434103219e-01
6.400000000000000000e+02,9.794267835532335376e-01
6.410000000000000000e+02,9.794661392996645288e-01
6.430000000000000000e+02,9.794759782362721934e-01
6.440000000000000000e+02,9.794858171728799690e-01
6.450000000000000000e+02,9.794956561094876335e-01
6.460000000000000000e+02,9.795054950460954091e-01
6.470000000000000000e+02,9.795350118559186248e-01
6.480000000000000000e+02,9.795546897291340649e-01
6.490000000000000000e+02,9.795940454755650562e-01
6.500000000000000000e+02,9.796235622853881608e-01
6.510000000000000000e+02,9.796432401586037120e-01
6.520000000000000000e+02,9.796530790952113765e-01
6.530000000000000000e+02,9.796825959050345922e-01
6.540000000000000000e+02,9.797121127148578079e-01
6.550000000000000000e+02,9.797416295246810236e-01
6.560000000000000000e+02,9.797908242077196794e-01
6.570000000000000000e+02,9.798006631443273440e-01
6.580000000000000000e+02,9.798498578273659998e-01
6.590000000000000000e+02,9.798695357005814399e-01
6.600000000000000000e+02,9.798892135737969911e-01
6.610000000000000000e+02,9.799187303836200957e-01
6.620000000000000000e+02,9.799285693202278713e-01
6.630000000000000000e+02,9.799384082568356469e-01
6.640000000000000000e+02,9.799580861300510870e-01
6.650000000000000000e+02,9.799679250666587516e-01
6.660000000000000000e+02,9.799876029398743027e-01
6.670000000000000000e+02,9.800072808130897428e-01
6.680000000000000000e+02,9.800269586863051829e-01
6.690000000000000000e+02,9.800466365595206231e-01
6.700000000000000000e+02,9.800761533693438388e-01
6.710000000000000000e+02,9.800859923059516143e-01
6.730000000000000000e+02,9.801253480523824946e-01
6.740000000000000000e+02,9.801450259255979347e-01
6.750000000000000000e+02,9.801647037988133748e-01
6.760000000000000000e+02,9.801843816720289260e-01
6.770000000000000000e+02,9.802040595452443661e-01
6.780000000000000000e+02,9.802237374184598062e-01
6.790000000000000000e+02,9.802434152916752463e-01
6.800000000000000000e+02,9.802729321014984620e-01
6.810000000000000000e+02,9.802827710381062376e-01
6.820000000000000000e+02,9.803024489113216777e-01
6.830000000000000000e+02,9.803516435943603335e-01
6.840000000000000000e+02,9.803909993407912138e-01
6.850000000000000000e+02,9.804205161506144295e-01
6.860000000000000000e+02,9.804500329604376452e-01
6.870000000000000000e+02,9.804598718970454208e-01
6.880000000000000000e+02,9.804795497702608609e-01
6.890000000000000000e+02,9.805189055166917411e-01
6.910000000000000000e+02,9.805287444532995167e-01
6.920000000000000000e+02,9.805779391363381725e-01
6.940000000000000000e+02,9.805877780729458371e-01
6.970000000000000000e+02,9.806172948827690528e-01
6.980000000000000000e+02,9.806369727559844929e-01
6.990000000000000000e+02,9.806468116925922685e-01
7.010000000000000000e+02,9.806664895658077086e-01
7.020000000000000000e+02,9.807058453122386998e-01
7.050000000000000000e+02,9.807255231854541400e-01
7.060000000000000000e+02,9.807550399952773557e-01
7.070000000000000000e+02,9.807648789318850202e-01
7.080000000000000000e+02,9.807845568051004603e-01
7.090000000000000000e+02,9.808140736149236760e-01
7.100000000000000000e+02,9.808337514881391161e-01
7.110000000000000000e+02,9.808534293613546673e-01
7.120000000000000000e+02,9.808632682979623318e-01
7.130000000000000000e+02,9.808829461711777720e-01
7.140000000000000000e+02,9.809124629810009877e-01
7.150000000000000000e+02,9.809518187274319789e-01
7.160000000000000000e+02,9.809616576640396435e-01
7.170000000000000000e+02,9.809813355372550836e-01
7.180000000000000000e+02,9.809911744738628592e-01
7.200000000000000000e+02,9.810206912836860749e-01
7.210000000000000000e+02,9.810403691569015150e-01
7.220000000000000000e+02,9.810600470301169551e-01
7.230000000000000000e+02,9.810797249033323952e-01
7.240000000000000000e+02,9.811092417131556109e-01
7.250000000000000000e+02,9.811485974595866022e-01
7.260000000000000000e+02,9.811879532060174824e-01
7.270000000000000000e+02,9.811977921426252580e-01
7.280000000000000000e+02,9.812076310792329226e-01
7.290000000000000000e+02,9.812469868256639138e-01
7.300000000000000000e+02,9.812666646988793540e-01
7.310000000000000000e+02,9.812863425720947941e-01
7.320000000000000000e+02,9.813158593819180098e-01
7.330000000000000000e+02,9.813355372551334499e-01
7.340000000000000000e+02,9.813552151283488900e-01
7.360000000000000000e+02,9.813650540649566656e-01
7.380000000000000000e+02,9.813847319381721057e-01
7.390000000000000000e+02,9.814142487479953214e-01
7.400000000000000000e+02,9.814437655578185371e-01
7.410000000000000000e+02,9.814536044944262017e-01
7.420000000000000000e+02,9.814634434310339772e-01
7.430000000000000000e+02,9.814831213042494173e-01
7.440000000000000000e+02,9.814929602408571929e-01
7.450000000000000000e+02,9.815323159872880732e-01
7.460000000000000000e+02,9.815519938605035133e-01
7.470000000000000000e+02,9.815716717337190644e-01
7.480000000000000000e+02,9.815815106703267290e-01
7.490000000000000000e+02,9.816208664167577203e-01
7.510000000000000000e+02,9.816405442899731604e-01
7.530000000000000000e+02,9.816602221631886005e-01
7.550000000000000000e+02,9.816700610997963761e-01
7.560000000000000000e+02,9.816897389730118162e-01
7.570000000000000000e+02,9.817094168462272563e-01
7.580000000000000000e+02,9.817389336560504720e-01
7.590000000000000000e+02,9.817684504658736877e-01
7.600000000000000000e+02,9.817782894024813523e-01
7.610000000000000000e+02,9.818176451489123435e-01
7.620000000000000000e+02,9.818471619587354482e-01
7.640000000000000000e+02,9.818668398319509993e-01
7.650000000000000000e+02,9.818865177051664395e-01
7.670000000000000000e+02,9.819258734515973197e-01
7.690000000000000000e+02,9.819553902614205354e-01
7.700000000000000000e+02,9.819849070712437511e-01
7.730000000000000000e+02,9.820144238810669668e-01
7.740000000000000000e+02,9.820341017542824069e-01
7.750000000000000000e+02,9.820439406908901825e-01
7.760000000000000000e+02,9.820636185641056226e-01
7.770000000000000000e+02,9.820832964373210627e-01
7.790000000000000000e+02,9.820931353739288383e-01
7.800000000000000000e+02,9.821226521837519430e-01
7.810000000000000000e+02,9.821718468667905988e-01
7.820000000000000000e+02,9.821816858033983744e-01
7.840000000000000000e+02,9.822112026132215901e-01
7.850000000000000000e+02,9.822407194230448058e-01
7.860000000000000000e+02,9.822505583596524703e-01
7.870000000000000000e+02,9.822702362328679104e-01
7.890000000000000000e+02,9.822899141060834616e-01
7.900000000000000000e+02,9.823194309159065662e-01
7.910000000000000000e+02,9.823292698525143418e-01
7.950000000000000000e+02,9.823391087891221174e-01
7.960000000000000000e+02,9.823784645355529976e-01
7.970000000000000000e+02,9.824178202819838779e-01
7.980000000000000000e+02,9.824473370918070936e-01
7.990000000000000000e+02,9.824768539016303093e-01
8.000000000000000000e+02,9.824866928382380848e-01
8.020000000000000000e+02,9.824965317748457494e-01
8.030000000000000000e+02,9.825358875212767407e-01
8.050000000000000000e+02,9.825555653944921808e-01
8.060000000000000000e+02,9.825850822043153965e-01
8.100000000000000000e+02,9.825949211409230610e-01
8.110000000000000000e+02,9.826047600775308366e-01
8.120000000000000000e+02,9.826145990141385012e-01
8.130000000000000000e+02,9.826736326337849325e-01
8.140000000000000000e+02,9.826834715703927081e-01
8.160000000000000000e+02,9.827031494436081482e-01
8.180000000000000000e+02,9.827228273168235884e-01
8.190000000000000000e+02,9.827523441266468041e-01
8.200000000000000000e+02,9.827621830632544686e-01
8.210000000000000000e+02,9.827818609364700198e-01
8.220000000000000000e+02,9.827916998730776843e-01
8.230000000000000000e+02,9.828212166829009000e-01
8.240000000000000000e+02,9.828310556195086756e-01
8.250000000000000000e+02,9.828507334927241157e-01
8.260000000000000000e+02,9.828802503025473314e-01
8.270000000000000000e+02,9.828999281757627715e-01
8.280000000000000000e+02,9.829097671123705471e-01
8.290000000000000000e+02,9.829491228588014273e-01
8.300000000000000000e+02,9.829688007320168674e-01
8.310000000000000000e+02,9.829884786052323076e-01
8.320000000000000000e+02,9.830278343516632988e-01
8.330000000000000000e+02,9.830475122248787390e-01
8.350000000000000000e+02,9.830770290347019547e-01
8.360000000000000000e+02,9.830868679713096192e-01
8.370000000000000000e+02,9.831065458445251704e-01
8.380000000000000000e+02,9.831262237177406105e-01
8.390000000000000000e+02,9.831459015909560506e-01
8.400000000000000000e+02,9.831557405275638262e-01
8.410000000000000000e+02,9.831754184007792663e-01
8.420000000000000000e+02,9.832246130838179221e-01
8.430000000000000000e+02,9.832344520204255867e-01
8.440000000000000000e+02,9.832541298936411378e-01
8.450000000000000000e+02,9.832639688302488024e-01
8.460000000000000000e+02,9.832934856400720181e-01
8.470000000000000000e+02,9.833131635132874582e-01
8.500000000000000000e+02,9.833525192597184494e-01
8.510000000000000000e+02,9.833623581963261140e-01
8.530000000000000000e+02,9.833820360695415541e-01
8.550000000000000000e+02,9.834312307525802099e-01
8.560000000000000000e+02,9.834607475624034256e-01
8.570000000000000000e+02,9.834705864990112012e-01
8.580000000000000000e+02,9.834902643722266413e-01
8.590000000000000000e+02,9.835099422454420814e-01
8.600000000000000000e+02,9.835197811820498570e-01
8.610000000000000000e+02,9.835492979918730727e-01
8.620000000000000000e+02,9.835689758650885128e-01
8.630000000000000000e+02,9.835886537383039530e-01
8.640000000000000000e+02,9.836083316115193931e-01
8.650000000000000000e+02,9.836181705481271687e-01
8.670000000000000000e+02,9.836772041677736000e-01
8.680000000000000000e+02,9.836870431043812646e-01
8.690000000000000000e+02,9.836968820409890402e-01
8.700000000000000000e+02,9.837067209775967047e-01
8.710000000000000000e+02,9.837263988508122559e-01
8.720000000000000000e+02,9.837460767240276960e-01
8.730000000000000000e+02,9.837559156606353605e-01
8.740000000000000000e+02,9.837755935338509117e-01
8.750000000000000000e+02,9.837854324704585762e-01
8.760000000000000000e+02,9.838346271534972320e-01
8.780000000000000000e+02,9.838641439633204477e-01
8.790000000000000000e+02,9.839133386463591036e-01
8.800000000000000000e+02,9.839231775829668791e-01
8.820000000000000000e+02,9.839428554561823193e-01
8.830000000000000000e+02,9.839625333293977594e-01
8.850000000000000000e+02,9.840018890758286396e-01
8.860000000000000000e+02,9.840510837588672954e-01
8.870000000000000000e+02,9.840707616320828466e-01
8.880000000000000000e+02,9.841101173785137268e-01
8.890000000000000000e+02,9.841297952517291669e-01
8.900000000000000000e+02,9.841494731249446071e-01
8.910000000000000000e+02,9.841888288713755983e-01
8.920000000000000000e+02,9.842281846178064786e-01
8.930000000000000000e+02,9.842380235544142542e-01
8.940000000000000000e+02,9.842478624910219187e-01
8.950000000000000000e+02,9.842675403642374699e-01
8.960000000000000000e+02,9.842773793008451344e-01
8.970000000000000000e+02,9.843364129204915658e-01
8.980000000000000000e+02,9.843462518570992303e-01
8.990000000000000000e+02,9.843560907937070059e-01
9.000000000000000000e+02,9.843954465401379972e-01
9.010000000000000000e+02,9.844348022865688774e-01
9.020000000000000000e+02,9.844446412231766530e-01
9.030000000000000000e+02,9.844741580329997577e-01
9.040000000000000000e+02,9.844938359062153088e-01
9.050000000000000000e+02,9.845036748428229734e-01
9.060000000000000000e+02,9.845233527160384135e-01
9.070000000000000000e+02,9.845331916526461891e-01
9.080000000000000000e+02,9.845430305892539646e-01
9.090000000000000000e+02,9.845528695258616292e-01
9.100000000000000000e+02,9.845725473990770693e-01
9.110000000000000000e+02,9.845922252722926205e-01
9.120000000000000000e+02,9.846020642089002850e-01
9.130000000000000000e+02,9.846217420821157251e-01
9.140000000000000000e+02,9.846414199553312763e-01
9.150000000000000000e+02,9.846807757017621565e-01
9.160000000000000000e+02,9.846906146383699321e-01
9.170000000000000000e+02,9.847004535749775966e-01
9.180000000000000000e+02,9.847496482580162525e-01
9.190000000000000000e+02,9.847693261312316926e-01
9.200000000000000000e+02,9.847890040044472437e-01
9.220000000000000000e+02,9.848086818776626838e-01
9.230000000000000000e+02,9.848283597508781240e-01
9.240000000000000000e+02,9.848578765607013397e-01
9.250000000000000000e+02,9.849070712437399955e-01
9.260000000000000000e+02,9.849169101803476600e-01
9.270000000000000000e+02,9.849464269901708757e-01
9.280000000000000000e+02,9.849857827366018670e-01
9.290000000000000000e+02,9.850054606098173071e-01
9.300000000000000000e+02,9.850546552928559629e-01
9.320000000000000000e+02,9.850743331660714031e-01
9.330000000000000000e+02,9.851136889125022833e-01
9.340000000000000000e+02,9.851235278491100589e-01
9.350000000000000000e+02,9.851432057223254990e-01
9.360000000000000000e+02,9.851825614687564903e-01
9.370000000000000000e+02,9.851924004053641548e-01
9.380000000000000000e+02,9.852022393419719304e-01
9.400000000000000000e+02,9.852317561517951461e-01
9.420000000000000000e+02,9.852514340250105862e-01
9.430000000000000000e+02,9.852809508348338019e-01
9.440000000000000000e+02,9.853399844544801223e-01
9.460000000000000000e+02,9.853498233910878978e-01
9.470000000000000000e+02,9.853695012643033380e-01
9.480000000000000000e+02,9.853891791375187781e-01
9.490000000000000000e+02,9.854285348839497694e-01
9.500000000000000000e+02,9.854383738205574339e-01
9.510000000000000000e+02,9.854482127571652095e-01
9.530000000000000000e+02,9.854777295669884252e-01
9.540000000000000000e+02,9.854875685035960897e-01
9.550000000000000000e+02,9.855269242500270810e-01
9.560000000000000000e+02,9.855761189330657368e-01
9.570000000000000000e+02,9.855957968062811769e-01
9.580000000000000000e+02,9.856056357428889525e-01
9.610000000000000000e+02,9.856154746794966170e-01
9.620000000000000000e+02,9.856745082991430484e-01
9.630000000000000000e+02,9.856941861723584886e-01
9.640000000000000000e+02,9.857237029821817043e-01
9.650000000000000000e+02,9.857433808553971444e-01
9.660000000000000000e+02,9.857630587286125845e-01
9.670000000000000000e+02,9.857728976652203601e-01
9.690000000000000000e+02,9.857925755384358002e-01
9.700000000000000000e+02,9.858024144750435758e-01
9.710000000000000000e+02,9.858319312848666804e-01
9.720000000000000000e+02,9.858712870312976717e-01
9.730000000000000000e+02,9.859008038411208874e-01
9.740000000000000000e+02,9.859204817143363275e-01
9.750000000000000000e+02,9.859499985241595432e-01
9.770000000000000000e+02,9.859696763973749833e-01
9.790000000000000000e+02,9.859893542705904235e-01
9.800000000000000000e+02,9.859991932071981990e-01
9.810000000000000000e+02,9.860090321438058636e-01
9.820000000000000000e+02,9.860188710804136392e-01
9.830000000000000000e+02,9.860287100170214147e-01
9.840000000000000000e+02,9.860483878902368549e-01
9.850000000000000000e+02,9.860680657634522950e-01
9.860000000000000000e+02,9.860779047000600706e-01
9.870000000000000000e+02,9.860975825732755107e-01
9.900000000000000000e+02,9.861074215098831752e-01
9.910000000000000000e+02,9.861172604464909508e-01
9.920000000000000000e+02,9.861270993830987264e-01
9.930000000000000000e+02,9.861467772563141665e-01
9.950000000000000000e+02,9.861664551295296066e-01
9.960000000000000000e+02,9.861762940661373822e-01
9.970000000000000000e+02,9.861861330027450467e-01
1.000000000000000000e+03,9.861959719393528223e-01
1.001000000000000000e+03,9.862058108759604869e-01
1.002000000000000000e+03,9.862451666223914781e-01
1.003000000000000000e+03,9.862648444956069183e-01
1.004000000000000000e+03,9.862943613054301339e-01
1.008000000000000000e+03,9.863042002420377985e-01
1.010000000000000000e+03,9.863140391786455741e-01
1.011000000000000000e+03,9.863238781152533496e-01
1.013000000000000000e+03,9.863533949250764543e-01
1.016000000000000000e+03,9.863632338616842299e-01
1.017000000000000000e+03,9.863730727982920055e-01
1.018000000000000000e+03,9.863829117348996700e-01
1.019000000000000000e+03,9.863927506715074456e-01
1.020000000000000000e+03,9.864124285447228857e-01
1.021000000000000000e+03,9.864419453545461014e-01
1.023000000000000000e+03,9.864517842911537659e-01
1.024000000000000000e+03,9.864616232277615415e-01
1.025000000000000000e+03,9.864813011009769816e-01
1.027000000000000000e+03,9.865009789741924218e-01
1.028000000000000000e+03,9.865403347206234130e-01
1.030000000000000000e+03,9.865501736572310776e-01
1.031000000000000000e+03,9.865600125938388532e-01
1.032000000000000000e+03,9.865698515304466287e-01
1.034000000000000000e+03,9.865895294036620689e-01
1.036000000000000000e+03,9.865993683402697334e-01
1.039000000000000000e+03,9.866190462134852845e-01
1.040000000000000000e+03,9.866387240867007247e-01
1.042000000000000000e+03,9.866485630233083892e-01
1.045000000000000000e+03,9.866682408965239404e-01
1.050000000000000000e+03,9.866780798331316049e-01
1.051000000000000000e+03,9.866977577063470450e-01
1.053000000000000000e+03,9.867075966429548206e-01
1.055000000000000000e+03,9.867174355795625962e-01
1.056000000000000000e+03,9.867567913259934764e-01
1.059000000000000000e+03,9.867666302626012520e-01
1.060000000000000000e+03,9.867863081358166921e-01
1.061000000000000000e+03,9.868059860090321322e-01
1.062000000000000000e+03,9.868256638822475724e-01
1.063000000000000000e+03,9.868453417554631235e-01
1.065000000000000000e+03,9.868650196286785636e-01
1.066000000000000000e+03,9.868846975018940038e-01
1.068000000000000000e+03,9.868945364385017793e-01
1.070000000000000000e+03,9.869043753751094439e-01
1.073000000000000000e+03,9.869142143117172195e-01
1.074000000000000000e+03,9.869240532483248840e-01
1.075000000000000000e+03,9.869338921849326596e-01
1.076000000000000000e+03,9.869535700581480997e-01
1.077000000000000000e+03,9.869634089947558753e-01
1.079000000000000000e+03,9.869732479313635398e-01
1.085000000000000000e+03,9.869830868679713154e-01
1.088000000000000000e+03,9.869929258045790910e-01
1.089000000000000000e+03,9.870126036777945311e-01
1.090000000000000000e+03,9.870322815510099712e-01
1.092000000000000000e+03,9.870519594242254113e-01
1.093000000000000000e+03,9.870617983608331869e-01
1.095000000000000000e+03,9.870716372974408515e-01
1.096000000000000000e+03,9.870913151706564026e-01
1.097000000000000000e+03,9.871208319804795073e-01
1.099000000000000000e+03,9.871306709170872828e-01
1.101000000000000000e+03,9.871503487903027230e-01
1.105000000000000000e+03,9.871601877269104985e-01
1.107000000000000000e+03,9.871700266635181631e-01
1.108000000000000000e+03,9.871798656001259387e-01
1.109000000000000000e+03,9.871995434733413788e-01
1.111000000000000000e+03,9.872093824099491544e-01
1.112000000000000000e+03,9.872192213465568189e-01
1.113000000000000000e+03,9.872487381563800346e-01
1.114000000000000000e+03,9.872684160295954747e-01
1.116000000000000000e+03,9.872880939028110259e-01
1.117000000000000000e+03,9.873176107126341305e-01
1.118000000000000000e+03,9.873274496492419061e-01
1.119000000000000000e+03,9.873668053956727864e-01
1.120000000000000000e+03,9.874258390153192178e-01
1.121000000000000000e+03,9.874651947617500980e-01
1.122000000000000000e+03,9.874848726349656491e-01
1.123000000000000000e+03,9.875143894447887538e-01
1.124000000000000000e+03,9.875242283813965294e-01
1.125000000000000000e+03,9.875734230644351852e-01
1.126000000000000000e+03,9.876127788108661765e-01
1.127000000000000000e+03,9.876422956206892811e-01
1.128000000000000000e+03,9.876521345572970567e-01
1.129000000000000000e+03,9.876619734939048323e-01
1.130000000000000000e+03,9.876718124305124968e-01
1.131000000000000000e+03,9.876816513671202724e-01
1.133000000000000000e+03,9.876914903037279370e-01
1.134000000000000000e+03,9.877013292403357125e-01
1.135000000000000000e+03,9.877111681769434881e-01
1.142000000000000000e+03,9.877210071135511527e-01
1.144000000000000000e+03,9.877308460501589282e-01
1.146000000000000000e+03,9.877505239233743684e-01
1.148000000000000000e+03,9.877603628599821439e-01
1.149000000000000000e+03,9.877800407331975840e-01
1.150000000000000000e+03,9.877898796698052486e-01
1.152000000000000000e+03,9.877997186064130242e-01
1.154000000000000000e+03,9.878095575430207997e-01
1.155000000000000000e+03,9.878193964796284643e-01
1.159000000000000000e+03,9.878390743528439044e-01
1.161000000000000000e+03,9.878489132894516800e-01
1.162000000000000000e+03,9.878587522260594556e-01
1.163000000000000000e+03,9.878685911626671201e-01
1.165000000000000000e+03,9.878784300992748957e-01
1.166000000000000000e+03,9.878981079724903358e-01
1.167000000000000000e+03,9.879276247823135515e-01
1.170000000000000000e+03,9.879473026555289916e-01
1.171000000000000000e+03,9.879571415921367672e-01
1.174000000000000000e+03,9.879768194653522073e-01
1.175000000000000000e+03,9.879866584019598719e-01
1.177000000000000000e+03,9.879964973385676474e-01
1.179000000000000000e+03,9.880063362751754230e-01
1.184000000000000000e+03,9.880161752117830876e-01
1.185000000000000000e+03,9.880260141483908631e-01
1.190000000000000000e+03,9.880358530849985277e-01
1.193000000000000000e+03,9.880456920216063033e-01
1.198000000000000000e+03,9.880555309582140788e-01
1.199000000000000000e+03,9.880653698948217434e-01
1.204000000000000000e+03,9.880752088314295190e-01
1.206000000000000000e+03,9.880850477680371835e-01
1.207000000000000000e+03,9.880948867046449591e-01
1.208000000000000000e+03,9.881047256412527346e-01
1.210000000000000000e+03,9.881244035144681748e-01
1.213000000000000000e+03,9.881342424510758393e-01
1.215000000000000000e+03,9.881637592608990550e-01
1.216000000000000000e+03,9.881735981975068306e-01
1.217000000000000000e+03,9.881834371341144951e-01
1.218000000000000000e+03,9.882031150073300463e-01
1.224000000000000000e+03,9.882129539439377108e-01
1.230000000000000000e+03,9.882326318171531510e-01
1.233000000000000000e+03,9.882424707537609265e-01
1.234000000000000000e+03,9.882523096903687021e-01
1.237000000000000000e+03,9.882621486269763666e-01
1.238000000000000000e+03,9.882719875635841422e-01
1.243000000000000000e+03,9.882916654367995823e-01
1.244000000000000000e+03,9.883015043734073579e-01
1.247000000000000000e+03,9.883113433100150225e-01
1.248000000000000000e+03,9.883211822466227980e-01
1.251000000000000000e+03,9.883310211832304626e-01
1.252000000000000000e+03,9.883506990564460137e-01
1.256000000000000000e+03,9.883605379930536783e-01
1.260000000000000000e+03,9.883802158662691184e-01
1.261000000000000000e+03,9.883998937394846696e-01
1.263000000000000000e+03,9.884097326760923341e-01
1.265000000000000000e+03,9.884294105493078852e-01
1.266000000000000000e+03,9.884490884225233254e-01
1.267000000000000000e+03,9.884589273591309899e-01
1.271000000000000000e+03,9.884687662957387655e-01
1.277000000000000000e+03,9.884786052323465411e-01
1.278000000000000000e+03,9.884884441689542056e-01
1.279000000000000000e+03,9.884982831055619812e-01
1.280000000000000000e+03,9.885081220421696457e-01
1.282000000000000000e+03,9.885179609787774213e-01
1.284000000000000000e+03,9.885277999153851969e-01
1.287000000000000000e+03,9.885376388519928614e-01
1.288000000000000000e+03,9.885474777886006370e-01
1.294000000000000000e+03,9.885671556618160771e-01
1.297000000000000000e+03,9.885769945984238527e-01
1.299000000000000000e+03,9.885868335350315173e-01
1.301000000000000000e+03,9.885966724716392928e-01
1.302000000000000000e+03,9.886065114082469574e-01
1.304000000000000000e+03,9.886261892814625085e-01
1.305000000000000000e+03,9.886360282180701731e-01
1.306000000000000000e+03,9.886458671546779486e-01
1.308000000000000000e+03,9.886557060912856132e-01
1.310000000000000000e+03,9.886655450278933888e-01
1.312000000000000000e+03,9.886753839645011643e-01
1.313000000000000000e+03,9.886950618377166045e-01
1.314000000000000000e+03,9.887049007743242690e-01
1.315000000000000000e+03,9.887147397109320446e-01
1.320000000000000000e+03,9.887344175841474847e-01
1.321000000000000000e+03,9.887442565207552603e-01
1.325000000000000000e+03,9.887540954573629248e-01
1.327000000000000000e+03,9.887737733305784760e-01
1.328000000000000000e+03,9.887836122671861405e-01
1.329000000000000000e+03,9.887934512037939161e-01
1.330000000000000000e+03,9.888032901404015806e-01
1.333000000000000000e+03,9.888131290770093562e-01
1.335000000000000000e+03,9.888328069502247963e-01
1.336000000000000000e+03,9.888426458868325719e-01
1.343000000000000000e+03,9.888623237600480120e-01
1.344000000000000000e+03,9.888721626966557876e-01
1.346000000000000000e+03,9.888820016332634522e-01
1.350000000000000000e+03,9.888918405698712277e-01
1.352000000000000000e+03,9.889115184430866679e-01
1.354000000000000000e+03,9.889311963163021080e-01
1.355000000000000000e+03,9.889410352529098835e-01
1.357000000000000000e+03,9.889508741895175481e-01
1.358000000000000000e+03,9.889607131261253237e-01
1.364000000000000000e+03,9.889705520627330992e-01
1.367000000000000000e+03,9.889803909993407638e-01
1.373000000000000000e+03,9.889902299359485394e-01
1.375000000000000000e+03,9.890295856823794196e-01
1.376000000000000000e+03,9.890591024922026353e-01
1.378000000000000000e+03,9.890689414288104109e-01
1.380000000000000000e+03,9.890787803654180754e-01
1.383000000000000000e+03,9.890886193020258510e-01
1.387000000000000000e+03,9.891181361118490667e-01
1.388000000000000000e+03,9.891279750484567312e-01
1.391000000000000000e+03,9.891476529216721714e-01
1.396000000000000000e+03,9.891673307948877225e-01
1.399000000000000000e+03,9.891771697314953871e-01
1.401000000000000000e+03,9.891870086681031626e-01
1.406000000000000000e+03,9.891968476047109382e-01
1.409000000000000000e+03,9.892066865413186028e-01
1.410000000000000000e+03,9.892165254779263783e-01
1.411000000000000000e+03,9.892263644145340429e-01
1.413000000000000000e+03,9.892362033511418185e-01
1.415000000000000000e+03,9.892460422877495940e-01
1.416000000000000000e+03,9.892755590975726987e-01
1.417000000000000000e+03,9.892853980341804743e-01
1.419000000000000000e+03,9.892952369707882498e-01
1.425000000000000000e+03,9.893149148440036900e-01
1.426000000000000000e+03,9.893247537806113545e-01
1.429000000000000000e+03,9.893345927172191301e-01
1.432000000000000000e+03,9.893444316538269057e-01
1.433000000000000000e+03,9.893739484636500103e-01
1.438000000000000000e+03,9.893837874002577859e-01
1.447000000000000000e+03,9.893936263368655615e-01
1.449000000000000000e+03,9.894034652734732260e-01
1.453000000000000000e+03,9.894133042100810016e-01
1.454000000000000000e+03,9.894231431466886661e-01
1.456000000000000000e+03,9.894428210199042173e-01
1.459000000000000000e+03,9.894624988931196574e-01
1.460000000000000000e+03,9.894723378297273220e-01
1.462000000000000000e+03,9.894920157029428731e-01
1.464000000000000000e+03,9.895018546395505377e-01
1.465000000000000000e+03,9.895116935761583132e-01
1.470000000000000000e+03,9.895215325127659778e-01
1.471000000000000000e+03,9.895412103859815289e-01
1.475000000000000000e+03,9.895510493225891935e-01
1.477000000000000000e+03,9.895707271958046336e-01
1.478000000000000000e+03,9.895904050690201847e-01
1.479000000000000000e+03,9.896002440056278493e-01
1.483000000000000000e+03,9.896100829422356249e-01
1.488000000000000000e+03,9.896199218788432894e-01
1.490000000000000000e+03,9.896297608154510650e-01
1.491000000000000000e+03,9.896494386886665051e-01
1.502000000000000000e+03,9.896592776252742807e-01
1.503000000000000000e+03,9.896691165618819452e-01
1.508000000000000000e+03,9.896887944350974964e-01
1.510000000000000000e+03,9.896986333717051609e-01
1.513000000000000000e+03,9.897183112449206011e-01
1.514000000000000000e+03,9.897281501815283766e-01
1.515000000000000000e+03,9.897379891181361522e-01
1.518000000000000000e+03,9.897478280547438168e-01
1.522000000000000000e+03,9.897576669913515923e-01
1.525000000000000000e+03,9.897675059279592569e-01
1.526000000000000000e+03,9.897773448645670324e-01
1.527000000000000000e+03,9.897871838011748080e-01
1.528000000000000000e+03,9.897970227377824726e-01
1.533000000000000000e+03,9.898068616743902481e-01
1.535000000000000000e+03,9.898167006109979127e-01
1.536000000000000000e+03,9.898363784842134638e-01
1.540000000000000000e+03,9.898462174208211284e-01
1.541000000000000000e+03,9.898560563574289040e-01
1.547000000000000000e+03,9.898954121038597842e-01
1.550000000000000000e+03,9.899052510404675598e-01
1.551000000000000000e+03,9.899150899770752243e-01
1.555000000000000000e+03,9.899249289136829999e-01
1.556000000000000000e+03,9.899347678502907755e-01
1.559000000000000000e+03,9.899544457235062156e-01
1.560000000000000000e+03,9.899642846601138801e-01
1.564000000000000000e+03,9.899741235967216557e-01
1.570000000000000000e+03,9.899938014699370958e-01
1.571000000000000000e+03,9.900036404065448714e-01
1.575000000000000000e+03,9.900134793431526470e-01
1.577000000000000000e+03,9.900233182797603115e-01
1.579000000000000000e+03,9.900429961529757517e-01
1.583000000000000000e+03,9.900528350895835272e-01
1.584000000000000000e+03,9.900626740261913028e-01
1.586000000000000000e+03,9.900823518994067429e-01
1.592000000000000000e+03,9.900921908360144075e-01
1.593000000000000000e+03,9.901020297726221830e-01
1.596000000000000000e+03,9.901118687092299586e-01
1.597000000000000000e+03,9.901217076458376232e-01
1.600000000000000000e+03,9.901315465824453987e-01
1.601000000000000000e+03,9.901413855190530633e-01
1.604000000000000000e+03,9.901512244556608389e-01
1.606000000000000000e+03,9.901610633922686144e-01
1.609000000000000000e+03,9.901709023288762790e-01
1.613000000000000000e+03,9.901905802020917191e-01
1.616000000000000000e+03,9.902102580753072703e-01
1.617000000000000000e+03,9.902200970119149348e-01
1.620000000000000000e+03,9.902299359485227104e-01
1.623000000000000000e+03,9.902496138217381505e-01
1.625000000000000000e+03,9.902692916949535906e-01
1.626000000000000000e+03,9.902791306315613662e-01
1.628000000000000000e+03,9.902889695681690307e-01
1.629000000000000000e+03,9.902988085047768063e-01
1.632000000000000000e+03,9.903086474413845819e-01
1.633000000000000000e+03,9.903184863779922464e-01
1.634000000000000000e+03,9.903283253146000220e-01
1.645000000000000000e+03,9.903381642512076866e-01
1.646000000000000000e+03,9.903480031878154621e-01
1.647000000000000000e+03,9.903775199976386778e-01
1.650000000000000000e+03,9.903873589342463424e-01
1.652000000000000000e+03,9.903971978708541180e-01
1.658000000000000000e+03,9.904168757440695581e-01
1.659000000000000000e+03,9.904267146806773336e-01
1.660000000000000000e+03,9.904365536172849982e-01
1.665000000000000000e+03,9.904463925538927738e-01
1.670000000000000000e+03,9.904660704271082139e-01
1.672000000000000000e+03,9.904759093637159895e-01
1.675000000000000000e+03,9.904857483003236540e-01
1.677000000000000000e+03,9.904955872369314296e-01
1.687000000000000000e+03,9.905054261735392052e-01
1.689000000000000000e+03,9.905152651101468697e-01
1.690000000000000000e+03,9.905251040467546453e-01
1.693000000000000000e+03,9.905447819199700854e-01
1.694000000000000000e+03,9.905546208565778610e-01
1.696000000000000000e+03,9.905742987297933011e-01
1.700000000000000000e+03,9.905939766030087412e-01
1.706000000000000000e+03,9.906038155396165168e-01
1.708000000000000000e+03,9.906136544762241813e-01
1.711000000000000000e+03,9.906234934128319569e-01
1.713000000000000000e+03,9.906333323494396215e-01
1.715000000000000000e+03,9.906431712860473970e-01
1.718000000000000000e+03,9.906628491592628372e-01
1.719000000000000000e+03,9.906726880958706127e-01
1.723000000000000000e+03,9.906825270324782773e-01
1.725000000000000000e+03,9.906923659690860529e-01
1.730000000000000000e+03,9.907022049056938284e-01
1.732000000000000000e+03,9.907120438423014930e-01
1.733000000000000000e+03,9.907218827789092686e-01
1.734000000000000000e+03,9.907513995887324842e-01
1.737000000000000000e+03,9.907612385253401488e-01
1.740000000000000000e+03,9.907710774619479244e-01
1.742000000000000000e+03,9.907809163985555889e-01
1.745000000000000000e+03,9.907907553351633645e-01
1.747000000000000000e+03,9.908104332083788046e-01
1.748000000000000000e+03,9.908202721449865802e-01
1.750000000000000000e+03,9.908301110815943558e-01
1.759000000000000000e+03,9.908399500182020203e-01
1.760000000000000000e+03,9.908497889548097959e-01
1.764000000000000000e+03,9.908694668280252360e-01
1.768000000000000000e+03,9.908793057646330116e-01
1.769000000000000000e+03,9.908891447012406761e-01
1.770000000000000000e+03,9.909088225744561163e-01
1.771000000000000000e+03,9.909186615110638918e-01
1.774000000000000000e+03,9.909285004476716674e-01
1.777000000000000000e+03,9.909383393842793319e-01
1.778000000000000000e+03,9.909481783208871075e-01
1.784000000000000000e+03,9.909580172574947721e-01
1.788000000000000000e+03,9.909678561941025476e-01
1.790000000000000000e+03,9.909776951307103232e-01
1.794000000000000000e+03,9.909875340673179878e-01
1.799000000000000000e+03,9.909973730039257633e-01
1.800000000000000000e+03,9.910170508771412035e-01
1.801000000000000000e+03,9.910367287503566436e-01
1.802000000000000000e+03,9.910465676869644192e-01
1.814000000000000000e+03,9.910564066235720837e-01
1.817000000000000000e+03,9.910662455601798593e-01
1.819000000000000000e+03,9.910760844967876348e-01
1.825000000000000000e+03,9.910859234333952994e-01
1.828000000000000000e+03,9.910957623700030750e-01
1.833000000000000000e+03,9.911056013066107395e-01
1.837000000000000000e+03,9.911154402432185151e-01
1.843000000000000000e+03,9.911252791798262907e-01
1.845000000000000000e+03,9.911351181164339552e-01
1.846000000000000000e+03,9.911449570530417308e-01
1.847000000000000000e+03,9.911547959896493953e-01
1.852000000000000000e+03,9.911646349262571709e-01
1.855000000000000000e+03,9.911843127994726110e-01
1.859000000000000000e+03,9.912039906726880512e-01
1.860000000000000000e+03,9.912138296092958267e-01
1.869000000000000000e+03,9.912236685459036023e-01
1.871000000000000000e+03,9.912335074825112669e-01
1.872000000000000000e+03,9.912433464191190424e-01
1.873000000000000000e+03,9.912531853557267070e-01
1.875000000000000000e+03,9.912630242923344825e-01
1.897000000000000000e+03,9.912728632289422581e-01
1.898000000000000000e+03,9.912827021655499227e-01
1.900000000000000000e+03,9.913122189753731384e-01
1.901000000000000000e+03,9.913220579119809139e-01
1.905000000000000000e+03,9.913318968485885785e-01
1.906000000000000000e+03,9.913417357851963541e-01
1.907000000000000000e+03,9.913515747218040186e-01
1.908000000000000000e+03,9.913614136584117942e-01
1.911000000000000000e+03,9.913810915316272343e-01
1.914000000000000000e+03,9.913909304682350099e-01
1.925000000000000000e+03,9.914007694048426744e-01
1.931000000000000000e+03,9.914106083414504500e-01
1.932000000000000000e+03,9.914204472780582256e-01
1.936000000000000000e+03,9.914401251512736657e-01
1.938000000000000000e+03,9.914499640878813302e-01
1.939000000000000000e+03,9.914696419610968814e-01
1.944000000000000000e+03,9.914794808977045459e-01
1.946000000000000000e+03,9.914893198343123215e-01
1.949000000000000000e+03,9.915089977075277616e-01
1.957000000000000000e+03,9.915286755807432018e-01
1.959000000000000000e+03,9.915385145173509773e-01
1.963000000000000000e+03,9.915483534539586419e-01
1.964000000000000000e+03,9.915581923905664175e-01
1.967000000000000000e+03,9.915680313271741930e-01
1.968000000000000000e+03,9.915778702637818576e-01
1.970000000000000000e+03,9.915877092003896331e-01
1.973000000000000000e+03,9.915975481369974087e-01
1.974000000000000000e+03,9.916073870736050733e-01
1.979000000000000000e+03,9.916172260102128488e-01
1.981000000000000000e+03,9.916369038834282890e-01
1.988000000000000000e+03,9.916467428200360645e-01
2.001000000000000000e+03,9.916565817566437291e-01
2.011000000000000000e+03,9.916762596298591692e-01
2.013000000000000000e+03,9.916959375030747204e-01
2.020000000000000000e+03,9.917057764396823849e-01
2.026000000000000000e+03,9.917156153762901605e-01
2.027000000000000000e+03,9.917254543128978250e-01
2.032000000000000000e+03,9.917451321861133762e-01
2.037000000000000000e+03,9.917549711227210407e-01
2.039000000000000000e+03,9.917648100593288163e-01
2.040000000000000000e+03,9.917746489959364808e-01
2.042000000000000000e+03,9.917844879325442564e-01
2.044000000000000000e+03,9.917943268691520320e-01
2.047000000000000000e+03,9.918041658057596965e-01
2.050000000000000000e+03,9.918238436789751367e-01
2.052000000000000000e+03,9.918336826155829122e-01
2.055000000000000000e+03,9.918435215521906878e-01
2.064000000000000000e+03,9.918631994254061279e-01
2.072000000000000000e+03,9.918730383620137925e-01
2.074000000000000000e+03,9.918828772986215681e-01
2.081000000000000000e+03,9.919025551718370082e-01
2.085000000000000000e+03,9.919222330450524483e-01
2.089000000000000000e+03,9.919320719816602239e-01
2.093000000000000000e+03,9.919615887914834396e-01
2.097000000000000000e+03,9.919714277280911041e-01
2.101000000000000000e+03,9.920009445379143198e-01
2.103000000000000000e+03,9.920107834745220954e-01
2.107000000000000000e+03,9.920206224111297599e-01
2.108000000000000000e+03,9.920304613477375355e-01
2.110000000000000000e+03,9.920403002843453111e-01
2.117000000000000000e+03,9.920501392209529756e-01
2.119000000000000000e+03,9.920599781575607512e-01
2.120000000000000000e+03,9.920698170941684157e-01
2.122000000000000000e+03,9.920796560307761913e-01
2.126000000000000000e+03,9.920894949673839669e-01
2.133000000000000000e+03,9.920993339039916314e-01
2.134000000000000000e+03,9.921091728405994070e-01
2.135000000000000000e+03,9.921190117772070716e-01
2.136000000000000000e+03,9.921485285870302873e-01
2.138000000000000000e+03,9.921583675236380628e-01
2.142000000000000000e+03,9.921682064602457274e-01
2.143000000000000000e+03,9.921780453968535030e-01
2.146000000000000000e+03,9.921878843334612785e-01
2.147000000000000000e+03,9.921977232700689431e-01
2.148000000000000000e+03,9.922174011432843832e-01
2.164000000000000000e+03,9.922272400798921588e-01
2.184000000000000000e+03,9.922370790164999343e-01
2.185000000000000000e+03,9.922469179531075989e-01
2.191000000000000000e+03,9.922567568897153745e-01
2.194000000000000000e+03,9.922764347629308146e-01
2.195000000000000000e+03,9.922862736995385902e-01
2.198000000000000000e+03,9.922961126361462547e-01
2.199000000000000000e+03,9.923059515727540303e-01
2.202000000000000000e+03,9.923453073191849105e-01
2.203000000000000000e+03,9.923551462557926861e-01
2.204000000000000000e+03,9.923649851924003507e-01
2.206000000000000000e+03,9.923748241290081262e-01
2.223000000000000000e+03,9.923846630656159018e-01
2.225000000000000000e+03,9.923945020022235664e-01
2.227000000000000000e+03,9.924043409388313419e-01
2.228000000000000000e+03,9.924141798754391175e-01
2.229000000000000000e+03,9.924240188120467820e-01
2.233000000000000000e+03,9.924338577486545576e-01
2.236000000000000000e+03,9.924436966852622222e-01
2.237000000000000000e+03,9.924535356218699977e-01
2.240000000000000000e+03,9.924633745584777733e-01
2.242000000000000000e+03,9.924732134950854379e-01
2.248000000000000000e+03,9.924830524316932134e-01
2.260000000000000000e+03,9.925027303049086536e-01
2.261000000000000000e+03,9.925125692415164291e-01
2.263000000000000000e+03,9.925224081781240937e-01
2.264000000000000000e+03,9.925519249879473094e-01
2.265000000000000000e+03,9.925617639245550849e-01
2.278000000000000000e+03,9.925716028611627495e-01
2.283000000000000000e+03,9.925814417977705251e-01
2.284000000000000000e+03,9.925912807343781896e-01
2.285000000000000000e+03,9.926011196709859652e-01
2.287000000000000000e+03,9.926109586075937408e-01
2.288000000000000000e+03,9.926207975442014053e-01
2.298000000000000000e+03,9.926306364808091809e-01
2.301000000000000000e+03,9.926503143540246210e-01
2.302000000000000000e+03,9.926601532906323966e-01
2.309000000000000000e+03,9.926699922272400611e-01
2.311000000000000000e+03,9.926798311638478367e-01
2.312000000000000000e+03,9.927093479736710524e-01
2.314000000000000000e+03,9.927290258468864925e-01
2.323000000000000000e+03,9.927388647834941571e-01
2.330000000000000000e+03,9.927585426567097082e-01
2.335000000000000000e+03,9.927782205299251483e-01
2.341000000000000000e+03,9.927880594665328129e-01
2.360000000000000000e+03,9.927978984031405885e-01
2.364000000000000000e+03,9.928077373397483640e-01
2.367000000000000000e+03,9.928175762763560286e-01
2.368000000000000000e+03,9.928274152129638042e-01
2.373000000000000000e+03,9.928372541495714687e-01
2.377000000000000000e+03,9.928470930861792443e-01
2.378000000000000000e+03,9.928667709593946844e-01
2.379000000000000000e+03,9.928766098960024600e-01
2.387000000000000000e+03,9.928864488326101245e-01
2.390000000000000000e+03,9.928962877692179001e-01
2.401000000000000000e+03,9.929061267058256757e-01
2.407000000000000000e+03,9.929159656424333402e-01
2.412000000000000000e+03,9.929258045790411158e-01
2.417000000000000000e+03,9.929356435156487803e-01
2.419000000000000000e+03,9.929454824522565559e-01
2.423000000000000000e+03,9.929553213888643315e-01
2.430000000000000000e+03,9.929651603254719960e-01
2.432000000000000000e+03,9.929749992620797716e-01
2.436000000000000000e+03,9.929848381986874362e-01
2.439000000000000000e+03,9.929946771352952117e-01
2.440000000000000000e+03,9.930045160719029873e-01
2.442000000000000000e+03,9.930143550085106519e-01
2.447000000000000000e+03,9.930241939451184274e-01
2.454000000000000000e+03,9.930340328817260920e-01
2.459000000000000000e+03,9.930438718183338676e-01
2.461000000000000000e+03,9.930635496915493077e-01
2.462000000000000000e+03,9.930832275647647478e-01
2.463000000000000000e+03,9.930930665013725234e-01
2.464000000000000000e+03,9.931029054379802989e-01
2.465000000000000000e+03,9.931127443745879635e-01
2.466000000000000000e+03,9.931225833111957391e-01
2.482000000000000000e+03,9.931324222478034036e-01
2.491000000000000000e+03,9.931422611844111792e-01
2.498000000000000000e+03,9.931521001210189548e-01
2.501000000000000000e+03,9.931619390576266193e-01
2.502000000000000000e+03,9.931717779942343949e-01
2.506000000000000000e+03,9.931816169308420594e-01
2.507000000000000000e+03,9.931914558674498350e-01
2.511000000000000000e+03,9.932012948040576106e-01
2.512000000000000000e+03,9.932111337406652751e-01
2.514000000000000000e+03,9.932209726772730507e-01
2.529000000000000000e+03,9.932308116138808263e-01
2.533000000000000000e+03,9.932504894870962664e-01
2.535000000000000000e+03,9.932701673603117065e-01
2.541000000000000000e+03,9.932800062969194821e-01
2.547000000000000000e+03,9.932898452335271466e-01
2.551000000000000000e+03,9.932996841701349222e-01
2.553000000000000000e+03,9.933095231067425868e-01
2.557000000000000000e+03,9.933193620433503623e-01
2.568000000000000000e+03,9.933390399165658025e-01
2.570000000000000000e+03,9.933488788531735780e-01
2.577000000000000000e+03,9.933587177897812426e-01
2.579000000000000000e+03,9.933685567263890182e-01
2.580000000000000000e+03,9.933783956629967937e-01
2.581000000000000000e+03,9.933882345996044583e-01
2.587000000000000000e+03,9.933980735362122338e-01
2.592000000000000000e+03,9.934079124728198984e-01
2.594000000000000000e+03,9.934177514094276740e-01
2.595000000000000000e+03,9.934374292826431141e-01
2.601000000000000000e+03,9.934472682192508897e-01
2.605000000000000000e+03,9.934571071558585542e-01
2.607000000000000000e+03,9.934669460924663298e-01
2.611000000000000000e+03,9.934767850290741054e-01
2.618000000000000000e+03,9.934866239656817699e-01
2.626000000000000000e+03,9.934964629022895455e-01
2.628000000000000000e+03,9.935063018388972100e-01
2.629000000000000000e+03,9.935161407755049856e-01
2.641000000000000000e+03,9.935259797121127612e-01
2.660000000000000000e+03,9.935358186487204257e-01
2.661000000000000000e+03,9.935456575853282013e-01
2.662000000000000000e+03,9.935554965219358659e-01
2.664000000000000000e+03,9.935751743951514170e-01
2.671000000000000000e+03,9.935850133317590815e-01
2.681000000000000000e+03,9.935948522683668571e-01
2.692000000000000000e+03,9.936046912049745217e-01
2.696000000000000000e+03,9.936145301415822972e-01
2.698000000000000000e+03,9.936243690781900728e-01
2.704000000000000000e+03,9.936342080147977374e-01
2.714000000000000000e+03,9.936538858880131775e-01
2.715000000000000000e+03,9.936637248246209531e-01
2.720000000000000000e+03,9.936735637612287286e-01
2.728000000000000000e+03,9.936834026978363932e-01
2.729000000000000000e+03,9.936932416344441688e-01
2.732000000000000000e+03,9.937030805710518333e-01
2.738000000000000000e+03,9.937129195076596089e-01
2.740000000000000000e+03,9.937227584442673844e-01
2.747000000000000000e+03,9.937325973808750490e-01
2.751000000000000000e+03,9.937424363174828246e-01
2.761000000000000000e+03,9.937522752540904891e-01
2.764000000000000000e+03,9.937621141906982647e-01
2.768000000000000000e+03,9.937719531273060403e-01
2.777000000000000000e+03,9.937817920639137048e-01
2.779000000000000000e+03,9.937916310005214804e-01
2.781000000000000000e+03,9.938014699371291449e-01
2.790000000000000000e+03,9.938113088737369205e-01
2.792000000000000000e+03,9.938211478103446961e-01
2.795000000000000000e+03,9.938309867469523606e-01
2.799000000000000000e+03,9.938408256835601362e-01
2.800000000000000000e+03,9.938506646201678008e-01
2.802000000000000000e+03,9.938605035567755763e-01
2.806000000000000000e+03,9.938703424933833519e-01
2.810000000000000000e+03,9.938801814299910165e-01
2.819000000000000000e+03,9.938998593032064566e-01
2.820000000000000000e+03,9.939096982398142321e-01
2.825000000000000000e+03,9.939195371764220077e-01
2.828000000000000000e+03,9.939392150496374478e-01
2.832000000000000000e+03,9.939588929228528880e-01
2.847000000000000000e+03,9.939687318594606635e-01
2.848000000000000000e+03,9.939884097326761037e-01
2.852000000000000000e+03,9.939982486692838792e-01
2.854000000000000000e+03,9.940080876058915438e-01
2.856000000000000000e+03,9.940179265424993194e-01
2.858000000000000000e+03,9.940277654791069839e-01
2.871000000000000000e+03,9.940474433523225350e-01
2.876000000000000000e+03,9.940572822889301996e-01
2.879000000000000000e+03,9.940671212255379752e-01
2.889000000000000000e+03,9.940769601621456397e-01
2.892000000000000000e+03,9.940867990987534153e-01
2.894000000000000000e+03,9.940966380353611909e-01
2.903000000000000000e+03,9.941064769719688554e-01
2.907000000000000000e+03,9.941163159085766310e-01
2.909000000000000000e+03,9.941261548451842955e-01
2.916000000000000000e+03,9.941359937817920711e-01
2.917000000000000000e+03,9.941458327183998467e-01
2.919000000000000000e+03,9.941556716550075112e-01
2.924000000000000000e+03,9.941655105916152868e-01
2.925000000000000000e+03,9.941753495282229514e-01
2.926000000000000000e+03,9.941851884648307269e-01
2.929000000000000000e+03,9.941950274014385025e-01
2.933000000000000000e+03,9.942048663380461671e-01
2.935000000000000000e+03,9.942245442112616072e-01
2.939000000000000000e+03,9.942343831478693827e-01
2.940000000000000000e+03,9.942442220844771583e-01
2.944000000000000000e+03,9.942540610210848229e-01
2.947000000000000000e+03,9.942638999576925984e-01
2.958000000000000000e+03,9.942737388943002630e-01
2.972000000000000000e+03,9.942934167675158141e-01
2.979000000000000000e+03,9.943032557041234787e-01
2.983000000000000000e+03,9.943130946407312543e-01
2.984000000000000000e+03,9.943229335773389188e-01
2.986000000000000000e+03,9.943327725139466944e-01
2.987000000000000000e+03,9.943426114505544700e-01
2.989000000000000000e+03,9.943524503871621345e-01
2.994000000000000000e+03,9.943622893237699101e-01
2.999000000000000000e+03,9.943721282603775746e-01
3.020000000000000000e+03,9.943819671969853502e-01
3.027000000000000000e+03,9.943918061335931258e-01
3.029000000000000000e+03,9.944016450702007903e-01
3.034000000000000000e+03,9.944114840068085659e-01
3.047000000000000000e+03,9.944213229434162304e-01
3.050000000000000000e+03,9.944311618800240060e-01
3.053000000000000000e+03,9.944410008166317816e-01
3.059000000000000000e+03,9.944508397532394461e-01
3.068000000000000000e+03,9.944606786898472217e-01
3.080000000000000000e+03,9.944705176264548863e-01
3.085000000000000000e+03,9.944803565630626618e-01
3.089000000000000000e+03,9.944901954996704374e-01
3.091000000000000000e+03,9.945000344362781020e-01
3.100000000000000000e+03,9.945098733728858775e-01
3.106000000000000000e+03,9.945197123094935421e-01
3.134000000000000000e+03,9.945295512461013177e-01
3.135000000000000000e+03,9.945393901827090932e-01
3.152000000000000000e+03,9.945492291193167578e-01
3.154000000000000000e+03,9.945787459291399735e-01
3.161000000000000000e+03,9.945885848657477490e-01
3.163000000000000000e+03,9.945984238023554136e-01
3.166000000000000000e+03,9.946082627389631892e-01
3.167000000000000000e+03,9.946279406121786293e-01
3.172000000000000000e+03,9.946377795487864049e-01
3.174000000000000000e+03,9.946476184853940694e-01
3.178000000000000000e+03,9.946574574220018450e-01
3.186000000000000000e+03,9.946672963586095095e-01
3.192000000000000000e+03,9.946771352952172851e-01
3.200000000000000000e+03,9.946869742318250607e-01
3.206000000000000000e+03,9.946968131684327252e-01
3.208000000000000000e+03,9.947066521050405008e-01
3.211000000000000000e+03,9.947164910416481653e-01
3.222000000000000000e+03,9.947263299782559409e-01
3.262000000000000000e+03,9.947361689148637165e-01
3.269000000000000000e+03,9.947460078514713810e-01
3.271000000000000000e+03,9.947656857246868212e-01
3.274000000000000000e+03,9.947755246612945967e-01
3.283000000000000000e+03,9.947853635979023723e-01
3.287000000000000000e+03,9.947952025345100369e-01
3.301000000000000000e+03,9.948050414711178124e-01
3.311000000000000000e+03,9.948148804077255880e-01
3.316000000000000000e+03,9.948247193443332526e-01
3.317000000000000000e+03,9.948345582809410281e-01
3.318000000000000000e+03,9.948443972175486927e-01
3.320000000000000000e+03,9.948542361541564683e-01
3.324000000000000000e+03,9.948739140273719084e-01
3.327000000000000000e+03,9.948837529639796839e-01
3.350000000000000000e+03,9.948935919005873485e-01
3.351000000000000000e+03,9.949034308371951241e-01
3.354000000000000000e+03,9.949132697738028996e-01
3.357000000000000000e+03,9.949231087104105642e-01
3.371000000000000000e+03,9.949329476470183398e-01
3.385000000000000000e+03,9.949526255202337799e-01
3.388000000000000000e+03,9.949624644568415555e-01
3.395000000000000000e+03,9.949723033934492200e-01
3.400000000000000000e+03,9.949821423300569956e-01
3.401000000000000000e+03,9.949919812666646601e-01
3.402000000000000000e+03,9.950018202032724357e-01
3.405000000000000000e+03,9.950116591398802113e-01
3.408000000000000000e+03,9.950214980764878758e-01
3.409000000000000000e+03,9.950313370130956514e-01
3.415000000000000000e+03,9.950411759497033160e-01
3.423000000000000000e+03,9.950510148863110915e-01
3.431000000000000000e+03,9.950608538229188671e-01
3.435000000000000000e+03,9.950805316961343072e-01
3.445000000000000000e+03,9.950903706327419718e-01
3.451000000000000000e+03,9.951002095693497473e-01
3.461000000000000000e+03,9.951100485059575229e-01
3.465000000000000000e+03,9.951198874425651875e-01
3.469000000000000000e+03,9.951297263791729630e-01
3.479000000000000000e+03,9.951395653157806276e-01
3.481000000000000000e+03,9.951494042523884032e-01
3.484000000000000000e+03,9.951592431889961787e-01
3.501000000000000000e+03,9.951690821256038433e-01
3.503000000000000000e+03,9.951789210622116189e-01
3.506000000000000000e+03,9.951887599988192834e-01
3.517000000000000000e+03,9.951985989354270590e-01
3.518000000000000000e+03,9.952084378720348345e-01
3.541000000000000000e+03,9.952182768086424991e-01
3.557000000000000000e+03,9.952281157452502747e-01
3.559000000000000000e+03,9.952379546818579392e-01
3.566000000000000000e+03,9.952477936184657148e-01
3.579000000000000000e+03,9.952576325550734904e-01
3.600000000000000000e+03,9.952674714916811549e-01
3.606000000000000000e+03,9.952773104282889305e-01
3.611000000000000000e+03,9.952871493648965950e-01
3.614000000000000000e+03,9.952969883015043706e-01
3.620000000000000000e+03,9.953068272381121462e-01
3.625000000000000000e+03,9.953166661747198107e-01
3.627000000000000000e+03,9.953363440479352509e-01
3.632000000000000000e+03,9.953461829845430264e-01
3.634000000000000000e+03,9.953560219211508020e-01
3.638000000000000000e+03,9.953658608577584666e-01
3.655000000000000000e+03,9.953756997943662421e-01
3.670000000000000000e+03,9.953855387309739067e-01
3.693000000000000000e+03,9.953953776675816822e-01
3.697000000000000000e+03,9.954052166041894578e-01
3.699000000000000000e+03,9.954150555407971224e-01
3.701000000000000000e+03,9.954248944774048979e-01
3.710000000000000000e+03,9.954347334140125625e-01
3.720000000000000000e+03,9.954445723506203381e-01
3.725000000000000000e+03,9.954544112872281136e-01
3.754000000000000000e+03,9.954642502238357782e-01
3.776000000000000000e+03,9.954740891604435538e-01
3.785000000000000000e+03,9.954839280970512183e-01
3.788000000000000000e+03,9.954937670336589939e-01
3.796000000000000000e+03,9.955134449068744340e-01
3.799000000000000000e+03,9.955232838434822096e-01
3.826000000000000000e+03,9.955331227800898741e-01
3.830000000000000000e+03,9.955528006533054253e-01
3.831000000000000000e+03,9.955626395899130898e-01
3.865000000000000000e+03,9.955724785265208654e-01
3.872000000000000000e+03,9.955823174631285299e-01
3.885000000000000000e+03,9.955921563997363055e-01
3.900000000000000000e+03,9.956019953363440811e-01
3.901000000000000000e+03,9.956118342729517456e-01
3.938000000000000000e+03,9.956216732095595212e-01
3.944000000000000000e+03,9.956413510827749613e-01
3.973000000000000000e+03,9.956511900193827369e-01
3.976000000000000000e+03,9.956610289559904015e-01
3.984000000000000000e+03,9.956708678925981770e-01
3.988000000000000000e+03,9.956807068292059526e-01
3.994000000000000000e+03,9.956905457658136172e-01
4.005000000000000000e+03,9.957003847024213927e-01
4.012000000000000000e+03,9.957102236390290573e-01
4.016000000000000000e+03,9.957200625756368328e-01
4.038000000000000000e+03,9.957299015122446084e-01
4.063000000000000000e+03,9.957397404488522730e-01
4.073000000000000000e+03,9.957495793854600485e-01
4.077000000000000000e+03,9.957594183220677131e-01
4.082000000000000000e+03,9.957692572586754887e-01
4.115000000000000000e+03,9.957790961952832642e-01
4.122000000000000000e+03,9.957889351318909288e-01
4.129000000000000000e+03,9.957987740684987044e-01
4.136000000000000000e+03,9.958086130051063689e-01
4.142000000000000000e+03,9.958282908783219201e-01
4.156000000000000000e+03,9.958381298149295846e-01
4.161000000000000000e+03,9.958479687515373602e-01
4.166000000000000000e+03,9.958578076881450247e-01
4.172000000000000000e+03,9.958676466247528003e-01
4.185000000000000000e+03,9.958774855613605759e-01
4.196000000000000000e+03,9.958873244979682404e-01
4.207000000000000000e+03,9.958971634345760160e-01
4.237000000000000000e+03,9.959168413077914561e-01
4.246000000000000000e+03,9.959266802443992317e-01
4.248000000000000000e+03,9.959365191810068962e-01
4.270000000000000000e+03,9.959463581176146718e-01
4.295000000000000000e+03,9.959561970542223364e-01
4.308000000000000000e+03,9.959660359908301119e-01
4.320000000000000000e+03,9.959758749274378875e-01
4.356000000000000000e+03,9.959857138640455521e-01
4.364000000000000000e+03,9.959955528006533276e-01
4.367000000000000000e+03,9.960053917372609922e-01
4.373000000000000000e+03,9.960152306738687678e-01
4.377000000000000000e+03,9.960250696104765433e-01
4.378000000000000000e+03,9.960349085470842079e-01
4.383000000000000000e+03,9.960447474836919834e-01
4.408000000000000000e+03,9.960545864202996480e-01
4.434000000000000000e+03,9.960644253569074236e-01
4.448000000000000000e+03,9.960742642935151991e-01
4.449000000000000000e+03,9.961037811033383038e-01
4.452000000000000000e+03,9.961136200399460794e-01
4.454000000000000000e+03,9.961234589765538550e-01
4.456000000000000000e+03,9.961332979131615195e-01
4.462000000000000000e+03,9.961431368497692951e-01
4.474000000000000000e+03,9.961529757863769596e-01
4.492000000000000000e+03,9.961628147229847352e-01
4.507000000000000000e+03,9.961726536595925108e-01
4.511000000000000000e+03,9.961824925962001753e-01
4.516000000000000000e+03,9.961923315328079509e-01
4.541000000000000000e+03,9.962021704694156155e-01
4.558000000000000000e+03,9.962120094060233910e-01
4.562000000000000000e+03,9.962218483426311666e-01
4.571000000000000000e+03,9.962316872792388311e-01
4.572000000000000000e+03,9.962415262158466067e-01
4.576000000000000000e+03,9.962513651524542713e-01
4.587000000000000000e+03,9.962612040890620468e-01
4.595000000000000000e+03,9.962710430256698224e-01
4.598000000000000000e+03,9.962808819622774870e-01
4.651000000000000000e+03,9.962907208988852625e-01
4.653000000000000000e+03,9.963005598354929271e-01
4.658000000000000000e+03,9.963202377087084782e-01
4.668000000000000000e+03,9.963300766453161428e-01
4.687000000000000000e+03,9.963399155819239184e-01
4.689000000000000000e+03,9.963497545185315829e-01
4.691000000000000000e+03,9.963595934551393585e-01
4.743000000000000000e+03,9.963694323917471340e-01
4.751000000000000000e+03,9.963792713283547986e-01
4.753000000000000000e+03,9.963891102649625742e-01
4.762000000000000000e+03,9.963989492015703497e-01
4.765000000000000000e+03,9.964087881381780143e-01
4.804000000000000000e+03,9.964186270747857899e-01
4.810000000000000000e+03,9.964284660113934544e-01
4.823000000000000000e+03,9.964383049480012300e-01
4.831000000000000000e+03,9.964481438846090056e-01
4.835000000000000000e+03,9.964579828212166701e-01
4.839000000000000000e+03,9.964678217578244457e-01
4.857000000000000000e+03,9.964776606944321102e-01
4.911000000000000000e+03,9.964874996310398858e-01
4.915000000000000000e+03,9.964973385676476614e-01
4.946000000000000000e+03,9.965071775042553259e-01
4.969000000000000000e+03,9.965170164408631015e-01
4.985000000000000000e+03,9.965268553774707661e-01
4.994000000000000000e+03,9.965366943140785416e-01
5.018000000000000000e+03,9.965465332506863172e-01
5.026000000000000000e+03,9.965563721872939817e-01
5.062000000000000000e+03,9.965662111239017573e-01
5.063000000000000000e+03,9.965760500605094219e-01
5.065000000000000000e+03,9.965858889971171974e-01
5.088000000000000000e+03,9.965957279337249730e-01
5.119000000000000000e+03,9.966055668703326376e-01
5.125000000000000000e+03,9.966154058069404131e-01
5.149000000000000000e+03,9.966252447435480777e-01
5.151000000000000000e+03,9.966350836801558533e-01
5.153000000000000000e+03,9.966449226167636288e-01
5.197000000000000000e+03,9.966547615533712934e-01
5.200000000000000000e+03,9.966646004899790690e-01
5.209000000000000000e+03,9.966744394265867335e-01
5.222000000000000000e+03,9.966842783631945091e-01
5.231000000000000000e+03,9.966941172998022846e-01
5.235000000000000000e+03,9.967039562364099492e-01
5.258000000000000000e+03,9.967137951730177248e-01
5.259000000000000000e+03,9.967236341096253893e-01
5.267000000000000000e+03,9.967334730462331649e-01
5.294000000000000000e+03,9.967433119828409405e-01
5.295000000000000000e+03,9.967531509194486050e-01
5.309000000000000000e+03,9.967629898560563806e-01
5.318000000000000000e+03,9.967728287926640451e-01
5.328000000000000000e+03,9.967826677292718207e-01
5.336000000000000000e+03,9.967925066658795963e-01
5.344000000000000000e+03,9.968023456024872608e-01
5.356000000000000000e+03,9.968121845390950364e-01
5.409000000000000000e+03,9.968220234757027010e-01
5.418000000000000000e+03,9.968318624123104765e-01
5.444000000000000000e+03,9.968417013489182521e-01
5.458000000000000000e+03,9.968515402855259167e-01
5.494000000000000000e+03,9.968613792221336922e-01
5.518000000000000000e+03,9.968712181587413568e-01
5.524000000000000000e+03,9.968810570953491323e-01
5.531000000000000000e+03,9.968908960319569079e-01
5.539000000000000000e+03,9.969007349685645725e-01
5.558000000000000000e+03,9.969105739051723480e-01
5.560000000000000000e+03,9.969204128417800126e-01
5.564000000000000000e+03,9.969302517783877882e-01
5.569000000000000000e+03,9.969499296516032283e-01
5.585000000000000000e+03,9.969597685882110039e-01
5.599000000000000000e+03,9.969696075248186684e-01
5.615000000000000000e+03,9.969794464614264440e-01
5.661000000000000000e+03,9.969892853980342196e-01
5.662000000000000000e+03,9.969991243346418841e-01
5.668000000000000000e+03,9.970089632712496597e-01
5.674000000000000000e+03,9.970188022078573242e-01
5.683000000000000000e+03,9.970286411444650998e-01
5.704000000000000000e+03,9.970384800810728754e-01
5.726000000000000000e+03,9.970483190176805399e-01
5.728000000000000000e+03,9.970581579542883155e-01
5.745000000000000000e+03,9.970679968908959800e-01
5.747000000000000000e+03,9.970778358275037556e-01
5.776000000000000000e+03,9.970876747641115312e-01
5.788000000000000000e+03,9.970975137007191957e-01
5.812000000000000000e+03,9.971073526373269713e-01
5.839000000000000000e+03,9.971270305105424114e-01
5.874000000000000000e+03,9.971368694471501870e-01
5.927000000000000000e+03,9.971467083837578516e-01
5.934000000000000000e+03,9.971565473203656271e-01
5.945000000000000000e+03,9.971663862569732917e-01
5.948000000000000000e+03,9.971762251935810673e-01
5.981000000000000000e+03,9.971860641301888428e-01
5.983000000000000000e+03,9.971959030667965074e-01
5.986000000000000000e+03,9.972057420034042829e-01
5.992000000000000000e+03,9.972155809400120585e-01
6.031000000000000000e+03,9.972254198766197231e-01
6.034000000000000000e+03,9.972450977498351632e-01
6.042000000000000000e+03,9.972549366864429388e-01
6.052000000000000000e+03,9.972647756230507143e-01
6.081000000000000000e+03,9.972746145596583789e-01
6.118000000000000000e+03,9.972844534962661545e-01
6.143000000000000000e+03,9.972942924328738190e-01
6.153000000000000000e+03,9.973041313694815946e-01
6.237000000000000000e+03,9.973139703060893702e-01
6.241000000000000000e+03,9.973238092426970347e-01
6.246000000000000000e+03,9.973336481793048103e-01
6.262000000000000000e+03,9.973434871159124748e-01
6.310000000000000000e+03,9.973533260525202504e-01
6.318000000000000000e+03,9.973631649891280260e-01
6.354000000000000000e+03,9.973730039257356905e-01
6.365000000000000000e+03,9.973828428623434661e-01
6.378000000000000000e+03,9.973926817989511306e-01
6.407000000000000000e+03,9.974025207355589062e-01
6.459000000000000000e+03,9.974123596721666818e-01
6.491000000000000000e+03,9.974221986087743463e-01
6.493000000000000000e+03,9.974320375453821219e-01
6.503000000000000000e+03,9.974418764819897865e-01
6.514000000000000000e+03,9.974517154185975620e-01
6.529000000000000000e+03,9.974615543552053376e-01
6.541000000000000000e+03,9.974713932918130022e-01
6.543000000000000000e+03,9.974812322284207777e-01
6.555000000000000000e+03,9.974910711650284423e-01
6.587000000000000000e+03,9.975009101016362179e-01
6.640000000000000000e+03,9.975107490382439934e-01
6.642000000000000000e+03,9.975205879748516580e-01
6.663000000000000000e+03,9.975304269114594335e-01
6.667000000000000000e+03,9.975402658480670981e-01
6.695000000000000000e+03,9.975501047846748737e-01
6.723000000000000000e+03,9.975599437212826492e-01
6.729000000000000000e+03,9.975697826578903138e-01
6.741000000000000000e+03,9.975796215944980894e-01
6.752000000000000000e+03,9.975894605311057539e-01
6.781000000000000000e+03,9.975992994677135295e-01
6.783000000000000000e+03,9.976091384043213051e-01
6.811000000000000000e+03,9.976189773409289696e-01
6.842000000000000000e+03,9.976288162775367452e-01
6.870000000000000000e+03,9.976386552141444097e-01
6.945000000000000000e+03,9.976484941507521853e-01
6.948000000000000000e+03,9.976583330873599609e-01
6.955000000000000000e+03,9.976681720239676254e-01
7.007000000000000000e+03,9.976780109605754010e-01
7.009000000000000000e+03,9.976878498971830656e-01
7.039000000000000000e+03,9.976976888337908411e-01
7.076000000000000000e+03,9.977075277703986167e-01
7.088000000000000000e+03,9.977173667070062812e-01
7.097000000000000000e+03,9.977272056436140568e-01
7.107000000000000000e+03,9.977370445802217214e-01
7.224000000000000000e+03,9.977468835168294969e-01
7.260000000000000000e+03,9.977567224534372725e-01
7.273000000000000000e+03,9.977665613900449371e-01
7.313000000000000000e+03,9.977764003266527126e-01
7.332000000000000000e+03,9.977862392632603772e-01
7.335000000000000000e+03,9.977960781998681528e-01
7.350000000000000000e+03,9.978059171364759283e-01
7.357000000000000000e+03,9.978157560730835929e-01
7.368000000000000000e+03,9.978255950096913685e-01
7.377000000000000000e+03,9.978354339462990330e-01
7.400000000000000000e+03,9.978452728829068086e-01
7.430000000000000000e+03,9.978551118195145841e-01
7.449000000000000000e+03,9.978649507561222487e-01
7.476000000000000000e+03,9.978747896927300243e-01
7.565000000000000000e+03,9.978846286293376888e-01
7.580000000000000000e+03,9.978944675659454644e-01
7.646000000000000000e+03,9.979043065025532400e-01
7.663000000000000000e+03,9.979141454391609045e-01
7.686000000000000000e+03,9.979239843757686801e-01
7.693000000000000000e+03,9.979338233123763446e-01
7.723000000000000000e+03,9.979436622489841202e-01
7.779000000000000000e+03,9.979535011855918958e-01
7.837000000000000000e+03,9.979633401221995603e-01
7.862000000000000000e+03,9.979731790588073359e-01
7.871000000000000000e+03,9.979830179954150005e-01
7.891000000000000000e+03,9.979928569320227760e-01
7.938000000000000000e+03,9.980026958686305516e-01
7.960000000000000000e+03,9.980125348052382162e-01
7.979000000000000000e+03,9.980223737418459917e-01
7.982000000000000000e+03,9.980322126784537673e-01
8.017000000000000000e+03,9.980420516150614318e-01
8.036000000000000000e+03,9.980518905516692074e-01
8.067000000000000000e+03,9.980617294882768720e-01
8.090000000000000000e+03,9.980715684248846475e-01
8.118000000000000000e+03,9.980814073614924231e-01
8.202000000000000000e+03,9.980912462981000877e-01
8.297000000000000000e+03,9.981010852347078632e-01
8.379000000000000000e+03,9.981109241713155278e-01
8.407000000000000000e+03,9.981207631079233034e-01
8.421000000000000000e+03,9.981306020445310789e-01
8.518000000000000000e+03,9.981404409811387435e-01
8.531000000000000000e+03,9.981502799177465191e-01
8.577000000000000000e+03,9.981601188543541836e-01
8.627000000000000000e+03,9.981699577909619592e-01
8.654000000000000000e+03,9.981797967275697347e-01
8.700000000000000000e+03,9.981896356641773993e-01
8.717000000000000000e+03,9.981994746007851749e-01
8.719000000000000000e+03,9.982093135373928394e-01
8.773000000000000000e+03,9.982191524740006150e-01
8.808000000000000000e+03,9.982289914106083906e-01
8.857000000000000000e+03,9.982388303472160551e-01
9.050000000000000000e+03,9.982486692838238307e-01
9.101000000000000000e+03,9.982585082204314952e-01
9.143000000000000000e+03,9.982683471570392708e-01
9.315000000000000000e+03,9.982781860936470464e-01
9.380000000000000000e+03,9.982880250302547109e-01
9.385000000000000000e+03,9.982978639668624865e-01
9.387000000000000000e+03,9.983077029034701511e-01
9.421000000000000000e+03,9.983175418400779266e-01
9.483000000000000000e+03,9.983273807766857022e-01
9.603000000000000000e+03,9.983372197132933668e-01
9.611000000000000000e+03,9.983470586499011423e-01
9.616000000000000000e+03,9.983568975865088069e-01
9.719000000000000000e+03,9.983667365231165824e-01
9.889000000000000000e+03,9.983765754597243580e-01
9.892000000000000000e+03,9.983864143963320226e-01
9.907000000000000000e+03,9.983962533329397981e-01
1.007100000000000000e+04,9.984060922695474627e-01
1.007200000000000000e+04,9.984159312061552383e-01
1.014000000000000000e+04,9.984257701427630138e-01
1.020700000000000000e+04,9.984356090793706784e-01
1.021100000000000000e+04,9.984454480159784540e-01
1.028300000000000000e+04,9.984552869525861185e-01
1.034800000000000000e+04,9.984651258891938941e-01
1.036200000000000000e+04,9.984749648258016697e-01
1.037500000000000000e+04,9.984848037624093342e-01
1.037800000000000000e+04,9.984946426990171098e-01
1.044100000000000000e+04,9.985044816356247743e-01
1.047800000000000000e+04,9.985143205722325499e-01
1.050100000000000000e+04,9.985241595088403255e-01
1.055300000000000000e+04,9.985339984454479900e-01
1.064000000000000000e+04,9.985438373820557656e-01
1.064400000000000000e+04,9.985536763186634301e-01
1.074000000000000000e+04,9.985635152552712057e-01
1.076600000000000000e+04,9.985733541918789813e-01
1.081400000000000000e+04,9.985831931284866458e-01
1.087500000000000000e+04,9.985930320650944214e-01
1.098400000000000000e+04,9.986028710017020860e-01
1.101500000000000000e+04,9.986127099383098615e-01
1.106200000000000000e+04,9.986225488749176371e-01
1.107600000000000000e+04,9.986323878115253017e-01
1.108900000000000000e+04,9.986422267481330772e-01
1.114000000000000000e+04,9.986520656847407418e-01
1.119900000000000000e+04,9.986619046213485174e-01
1.133200000000000000e+04,9.986717435579562929e-01
1.133600000000000000e+04,9.986815824945639575e-01
1.139600000000000000e+04,9.986914214311717330e-01
1.143200000000000000e+04,9.987012603677793976e-01
1.151800000000000000e+04,9.987110993043871732e-01
1.152300000000000000e+04,9.987209382409949487e-01
1.159800000000000000e+04,9.987307771776026133e-01
1.165600000000000000e+04,9.987406161142103889e-01
1.170300000000000000e+04,9.987504550508180534e-01
1.172200000000000000e+04,9.987602939874258290e-01
1.177300000000000000e+04,9.987701329240336046e-01
1.180300000000000000e+04,9.987799718606412691e-01
1.187800000000000000e+04,9.987898107972490447e-01
1.193100000000000000e+04,9.987996497338568203e-01
1.193800000000000000e+04,9.988094886704644848e-01
1.204900000000000000e+04,9.988193276070722604e-01
1.212500000000000000e+04,9.988291665436799249e-01
1.219600000000000000e+04,9.988390054802877005e-01
1.229200000000000000e+04,9.988488444168954761e-01
1.237100000000000000e+04,9.988586833535031406e-01
1.243700000000000000e+04,9.988685222901109162e-01
1.246900000000000000e+04,9.988783612267185807e-01
1.256200000000000000e+04,9.988882001633263563e-01
1.270000000000000000e+04,9.988980390999341319e-01
1.271400000000000000e+04,9.989078780365417964e-01
1.271500000000000000e+04,9.989177169731495720e-01
1.274900000000000000e+04,9.989275559097572366e-01
1.288300000000000000e+04,9.989373948463650121e-01
1.313500000000000000e+04,9.989472337829727877e-01
1.314000000000000000e+04,9.989570727195804523e-01
1.314600000000000000e+04,9.989669116561882278e-01
1.315700000000000000e+04,9.989767505927958924e-01
1.330700000000000000e+04,9.989865895294036680e-01
1.344800000000000000e+04,9.989964284660114435e-01
1.350500000000000000e+04,9.990062674026191081e-01
1.364100000000000000e+04,9.990161063392268836e-01
1.371500000000000000e+04,9.990259452758345482e-01
1.401700000000000000e+04,9.990357842124423238e-01
1.420600000000000000e+04,9.990456231490500993e-01
1.426800000000000000e+04,9.990554620856577639e-01
1.440000000000000000e+04,9.990653010222655395e-01
1.479200000000000000e+04,9.990751399588732040e-01
1.505600000000000000e+04,9.990849788954809796e-01
1.551700000000000000e+04,9.990948178320887552e-01
1.576900000000000000e+04,9.991046567686964197e-01
1.578100000000000000e+04,9.991144957053041953e-01
1.587700000000000000e+04,9.991243346419118598e-01
1.601100000000000000e+04,9.991341735785196354e-01
1.602900000000000000e+04,9.991440125151274110e-01
1.613200000000000000e+04,9.991538514517350755e-01
1.614300000000000000e+04,9.991636903883428511e-01
1.654500000000000000e+04,9.991735293249505157e-01
1.673300000000000000e+04,9.991833682615582912e-01
1.698200000000000000e+04,9.991932071981660668e-01
1.712300000000000000e+04,9.992030461347737313e-01
1.714200000000000000e+04,9.992128850713815069e-01
1.718200000000000000e+04,9.992227240079891715e-01
1.725500000000000000e+04,9.992325629445969470e-01
1.742900000000000000e+04,9.992424018812047226e-01
1.752200000000000000e+04,9.992522408178123872e-01
1.754200000000000000e+04,9.992620797544201627e-01
1.844300000000000000e+04,9.992719186910278273e-01
1.882600000000000000e+04,9.992817576276356029e-01
1.988700000000000000e+04,9.992915965642433784e-01
2.028800000000000000e+04,9.993014355008510430e-01
2.033200000000000000e+04,9.993112744374588186e-01
2.096100000000000000e+04,9.993211133740664831e-01
2.124300000000000000e+04,9.993309523106742587e-01
2.124700000000000000e+04,9.993407912472820342e-01
2.175000000000000000e+04,9.993506301838896988e-01
2.178600000000000000e+04,9.993604691204974744e-01
2.185400000000000000e+04,9.993703080571051389e-01
2.232400000000000000e+04,9.993801469937129145e-01
2.238600000000000000e+04,9.993899859303206901e-01
2.258500000000000000e+04,9.993998248669283546e-01
2.274400000000000000e+04,9.994096638035361302e-01
2.275300000000000000e+04,9.994195027401437947e-01
2.331200000000000000e+04,9.994293416767515703e-01
2.355000000000000000e+04,9.994391806133593459e-01
2.401200000000000000e+04,9.994490195499670104e-01
2.434700000000000000e+04,9.994588584865747860e-01
2.530300000000000000e+04,9.994686974231824506e-01
2.583700000000000000e+04,9.994785363597902261e-01
2.585100000000000000e+04,9.994883752963980017e-01
2.711200000000000000e+04,9.994982142330056663e-01
2.711800000000000000e+04,9.995080531696134418e-01
2.794900000000000000e+04,9.995178921062211064e-01
2.805600000000000000e+04,9.995277310428288819e-01
2.814300000000000000e+04,9.995375699794366575e-01
2.816600000000000000e+04,9.995474089160443221e-01
2.828200000000000000e+04,9.995572478526520976e-01
2.889700000000000000e+04,9.995670867892597622e-01
2.901800000000000000e+04,9.995769257258675378e-01
2.908300000000000000e+04,9.995867646624753133e-01
2.918600000000000000e+04,9.995966035990829779e-01
2.945000000000000000e+04,9.996064425356907535e-01
2.981600000000000000e+04,9.996162814722985290e-01
3.048000000000000000e+04,9.996261204089061936e-01
3.062000000000000000e+04,9.996359593455139692e-01
3.299900000000000000e+04,9.996457982821216337e-01
3.338800000000000000e+04,9.996556372187294093e-01
3.355400000000000000e+04,9.996654761553371848e-01
3.394200000000000000e+04,9.996753150919448494e-01
3.515200000000000000e+04,9.996851540285526250e-01
3.653300000000000000e+04,9.996949929651602895e-01
3.661500000000000000e+04,9.997048319017680651e-01
3.715700000000000000e+04,9.997146708383758407e-01
3.738300000000000000e+04,9.997245097749835052e-01
3.796600000000000000e+04,9.997343487115912808e-01
3.858700000000000000e+04,9.997441876481989453e-01
3.905700000000000000e+04,9.997540265848067209e-01
3.936700000000000000e+04,9.997638655214144965e-01
4.103600000000000000e+04,9.997737044580221610e-01
4.155800000000000000e+04,9.997835433946299366e-01
4.232000000000000000e+04,9.997933823312376012e-01
4.516700000000000000e+04,9.998032212678453767e-01
4.844200000000000000e+04,9.998130602044531523e-01
5.035800000000000000e+04,9.998228991410608169e-01
5.046100000000000000e+04,9.998327380776685924e-01
5.127200000000000000e+04,9.998425770142762570e-01
5.216700000000000000e+04,9.998524159508840325e-01
5.336600000000000000e+04,9.998622548874918081e-01
5.637200000000000000e+04,9.998720938240994727e-01
5.763800000000000000e+04,9.998819327607072482e-01
5.898800000000000000e+04,9.998917716973149128e-01
6.945700000000000000e+04,9.999016106339226884e-01
7.376200000000000000e+04,9.999114495705304639e-01
7.524600000000000000e+04,9.999212885071381285e-01
8.122100000000000000e+04,9.999311274437459041e-01
8.148000000000000000e+04,9.999409663803535686e-01
8.750900000000000000e+04,9.999508053169613442e-01
1.095740000000000000e+05,9.999606442535691198e-01
1.151000000000000000e+05,9.999704831901767843e-01
1.207210000000000000e+05,9.999803221267845599e-01
1.294190000000000000e+05,9.999901610633922244e-01
1.400230000000000000e+05,1.000000000000000000e+00


==> Data/cdf_toxicity_campus.csv <==
error_risk,pre_3,pre_4,pre_5,pre_6,pre_7,pre_8,pre_9
0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.11,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.16,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.17,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.18,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.19,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.21,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.22,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.23,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.24,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,4.029637987397307e-06,8.059275974794614e-06,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.26,4.029637987397307e-06,8.059275974794614e-06,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.27,1.9140780440137208e-05,8.059275974794614e-06,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.28,1.9140780440137208e-05,8.059275974794614e-06,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.29,0.00033345254345712715,2.9214875408630478e-05,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.3,0.00033345254345712715,2.9214875408630478e-05,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.31,0.00035964519037520965,2.9214875408630478e-05,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.32,0.00035964519037520965,2.9214875408630478e-05,8.059275974794614e-06,8.059275974794614e-06,0.0,0.0,0.0
0.33,0.00044426758811055313,0.00010477058767232999,7.15260742763022e-05,4.734824635191836e-05,2.1155599433835864e-05,9.066685471643942e-06,0.0
0.34,0.00044426758811055313,0.00038583783729329214,7.15260742763022e-05,4.734824635191836e-05,2.1155599433835864e-05,9.066685471643942e-06,0.0
0.35,0.0005107566149026087,0.00040900825572082666,7.15260742763022e-05,4.734824635191836e-05,2.1155599433835864e-05,9.066685471643942e-06,0.0
0.36,0.0005943716031411028,0.00043419349314205983,9.368908320698739e-05,6.951125528260355e-05,2.1155599433835864e-05,9.066685471643942e-06,0.0
0.37,0.0005943716031411028,0.00043419349314205983,9.368908320698739e-05,6.951125528260355e-05,4.029637987397307e-05,9.066685471643942e-06,0.0
0.38,0.0006820162293669943,0.0004583713210664437,0.00011484468264082325,6.951125528260355e-05,0.00018334852842657749,9.066685471643942e-06,0.0
0.39,0.0007313792947126113,0.0004583713210664437,0.0003445340479224698,6.951125528260355e-05,0.00018334852842657749,9.066685471643942e-06,0.0
0.4,0.0007867868170393243,0.000564149318235623,0.000410015665217676,0.00016017810999904297,0.00023875605075329045,1.9140780440137208e-05,0.0
0.41,0.0007867868170393243,0.000564149318235623,0.00042714162666411456,0.00016017810999904297,0.00023875605075329045,1.9140780440137208e-05,0.0
0.42,0.0007867868170393243,0.000564149318235623,0.00042714162666411456,0.00016017810999904297,0.00023875605075329045,1.9140780440137208e-05,0.0
0.43,0.0009550242030131618,0.0005853049176694589,0.00044829722609795043,0.00018133370943287884,0.0003717341043374016,1.9140780440137208e-05,0.0
0.44,0.001189750615779055,0.0006487717159709665,0.00047549728251288225,0.00021558563232575593,0.0003717341043374016,1.9140780440137208e-05,0.0
0.45,0.0012501951855900147,0.0009570390220068604,0.00050874179590891,0.00021558563232575593,0.00041203048421137463,0.000101748359181782,0.0
0.46,0.0015070846072865929,0.0010386391912516558,0.00050874179590891,0.00021558563232575593,0.0004382231311294572,0.000101748359181782,0.0
0.47,0.0016360330228833066,0.0013730991442056325,0.0005389640808143899,0.00021558563232575593,0.0004855713774813755,0.00015111142452739902,0.0
0.48,0.001732744334580842,0.0014909660553370037,0.0005389640808143899,0.00032438585798548323,0.0004855713774813755,0.00015111142452739902,0.0
0.49,0.001732744334580842,0.0014909660553370037,0.0008160016924479547,0.00032438585798548323,0.0004855713774813755,0.00015111142452739902,0.0
0.5,0.0025568053030035915,0.002509457056651673,0.001797218542379199,0.0010859874376035743,0.0011907580252759043,0.0006729495438953503,0.00023976346025013977
0.51,0.003238821532370586,0.003372806995451546,0.0018365075127563227,0.0010859874376035743,0.0011907580252759043,0.0007082088762850767,0.0002891265255957568
0.52,0.0039661711890958,0.003507799868029356,0.0018365075127563227,0.0011786691113137124,0.0012119136247097401,0.0007082088762850767,0.0002891265255957568
0.53,0.004446705519092929,0.0044285721481496405,0.001978552251812078,0.001195795072760151,0.00125724705206796,0.0007082088762850767,0.0002891265255957568
0.54,0.0047952692050027956,0.0045494612877715595,0.0021336933143268743,0.0013972769721300163,0.0013076175269104262,0.0007364163421968579,0.0002891265255957568
0.55,0.004989699237894715,0.0047056097597832055,0.002488301457217837,0.001670284945776184,0.0013952621531363176,0.0008079424164731601,0.0003274080864760312
0.56,0.005522618861728009,0.004904069430662523,0.0028066428582222244,0.0019503447859002968,0.001532269844707826,0.0008442091583597359,0.0003274080864760312
0.57,0.006199598043610757,0.005189166318270882,0.0031703176865848313,0.002339204851684137,0.0015675291770975526,0.0009237945086108326,0.0003415118194319218
0.58,0.006575361785935556,0.00541684086455883,0.003254940084320175,0.0023774864125644113,0.001723677649109198,0.0009600612504974084,0.00036568964735630565
0.59,0.006731510257947201,0.0054390038734895155,0.0035652222093497674,0.002481249590739892,0.001788151856907555,0.0010799429806224784,0.00038785265628699084
0.6,0.007923275692719955,0.005754323046003354,0.004423535100665394,0.002814702134197019,0.0020047448987301603,0.0011504616454019313,0.0004382231311294572
0.61,0.008029053689889135,0.00589636778505911,0.004477935213495258,0.002877161523001677,0.0020722413350190653,0.0011504616454019313,0.0004382231311294572
0.62,0.008496491696427222,0.006052516257070755,0.005091447597076497,0.003080658241365241,0.0021336933143268743,0.0012169506721939867,0.0004382231311294572
0.63,0.008539810304791744,0.006520961673105692,0.005200247822736225,0.0031622584106100367,0.002260626910929889,0.0013418694498033032,0.0004382231311294572
0.64,0.008617380836049142,0.006739569533921996,0.0057704415979529435,0.0034513849362057935,0.0025134866946390703,0.0013952621531363176,0.0004523268640853477
0.65,0.009111011489505312,0.0068564290355565185,0.005804693520845821,0.0039661711890958,0.002700864861053045,0.0016974850021911157,0.0005963864221348015
0.66,0.009874627888117101,0.006953140347254054,0.005804693520845821,0.004201905011358542,0.002700864861053045,0.0016974850021911157,0.0005963864221348015
0.67,0.010528436651572314,0.007509230389514882,0.006908814329392683,0.004884928650222386,0.003284154959728805,0.0020148189936986536,0.0007626089891149404
0.68,0.011741357685778903,0.008286950521082562,0.006947095890272957,0.0049383213535554,0.003284154959728805,0.0021800341511819432,0.000829098015906996
0.69,0.012011343430934523,0.008491454648942975,0.007297674395176523,0.00511864765349143,0.003443325660230999,0.002222345350049615,0.000829098015906996
0.7,0.013254486750046592,0.008899455495166953,0.007463896962156662,0.005456129834935954,0.0036266741886575764,0.002346256718162082,0.0009328611940824767
0.71,0.013404590765077143,0.009843398193714771,0.0076704159090107745,0.00559615975499801,0.00377073374670703,0.0024580791723123573,0.0009852464879186416
0.72,0.01358793929350372,0.010094243158430254,0.007875927446368038,0.005740219313047464,0.0038110301265810035,0.002537664522563454,0.0010033798588619295
0.73,0.013939525207904134,0.010454895758302314,0.008025024051901737,0.006112960826881715,0.0038553561444423737,0.002548746027028797,0.001029572505780012
0.74,0.014005006825199342,0.010570747850439986,0.008358476595358865,0.006112960826881715,0.0039016969812974427,0.002596094273380715,0.0010769207521319304
0.75,0.015737751159780183,0.01112079343571972,0.008900462904663802,0.006587450699897748,0.004304660780037174,0.00281369472470017,0.0012260173576656307
0.76,0.016233396632230054,0.011247727032322734,0.009077766976109283,0.006629761898765419,0.004409431367709504,0.002864065199542636,0.0012260173576656307
0.77,0.01671292355273033,0.01132630497307698,0.009130152269945449,0.006751658447884188,0.004585728029658135,0.00290335416991976,0.0012391136811246719
0.78,0.017306287746374584,0.012114099199613156,0.009963279923839842,0.007463896962156662,0.004676394884374575,0.0029265245883472943,0.0012663137375396039
0.79,0.01899067642510666,0.012228943882253977,0.010169798870693953,0.007578741644797485,0.004787209929028001,0.002940628321303185,0.0012663137375396039
0.8,0.01944098847019831,0.012641981775962203,0.010431725339874779,0.00785577925643105,0.005008840018334853,0.0030967767933148304,0.0013469064972875498
0.81,0.01946818852661324,0.012674218879861381,0.01050627364264163,0.00787189780838064,0.0051267069294662244,0.0031390879921825024,0.0013630250492371392
0.82,0.019637433322083928,0.013344146195266183,0.010702718494527247,0.008105616811649683,0.00522241083166691,0.00317233250557853,0.0013851880581678244
0.83,0.0211787698522634,0.01400802905368989,0.011002926524588348,0.008437054536113112,0.005452100196948557,0.0033657551289736007,0.0014154103430733041
0.84,0.021525318719179565,0.014791793642238666,0.01123765293735424,0.008551899218753935,0.006081731132479386,0.0033657551289736007,0.0014154103430733041
0.85,0.021659304182260527,0.01674415324713266,0.012139284437034388,0.00869394395780969,0.006141168292793496,0.003662940930544152,0.0014617511799283733
0.86,0.023149262828100682,0.01807997823995487,0.013553687370610842,0.009043515053216407,0.006370857658075143,0.003775770794191277,0.0014970105123180996
0.87,0.023677145404449727,0.01891612812233981,0.013828710163250709,0.009270182190007505,0.0064161910854333625,0.0038059930790967566,0.0014970105123180996
0.88,0.024084138841176855,0.019701907529882285,0.0142901037128077,0.009541175344659975,0.006653939726689803,0.003975237874567443,0.0015373068921920726
0.89,0.025906542620977288,0.020373849664280786,0.014872386401986612,0.009946153962393404,0.006920903243354875,0.0041021714711704585,0.0015554402631353607
0.9,0.027469034750590593,0.021350029466727784,0.016216270670783614,0.010359191856101627,0.00725737801530255,0.0041636234504782675,0.0015755884530723472
0.91,0.029064771393599927,0.02173083025653683,0.01676027179908225,0.010822600224652318,0.007561615683351047,0.004242201391232515,0.00163099597539906
0.92,0.03405648545048834,0.022926625329296978,0.018464808667751312,0.01267321147036453,0.007820519924041324,0.004467861118526764,0.001643084889361252
0.93,0.03534596960645548,0.024146598229981515,0.020015211883402426,0.014163170116204686,0.008109646449637081,0.0046038614006014235,0.001643084889361252
0.94,0.037042447199149744,0.02530411174186139,0.021271451525973536,0.014745452805383596,0.008342358043409276,0.004762024691606768,0.001772033304957966
0.95,0.03914289600008059,0.03048521878415748,0.02364188607206,0.015673276951981827,0.009390063920132575,0.0052143515556921155,0.001791174085398103
0.96,0.04237063602798584,0.031464420815095026,0.027281656584176618,0.016328093124933888,0.009545204982647371,0.006117997874365962,0.001791174085398103
0.97,0.04544122017438258,0.033485284265774774,0.028429096001088002,0.02075666527308353,0.01128298636471246,0.006353731696628704,0.0018234111892972815
0.98,0.05870880324788822,0.03751794448166263,0.03057084859138967,0.022276846203829165,0.014613482161296334,0.0069773181751784374,0.0029859617486614047
0.99,0.08380740345239235,0.06784902961280216,0.03941388915473306,0.026870633509462092,0.016811649683421567,0.012103017695147811,0.0033486291675271624
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> Data/cdf_toxicity_dataset.csv <==
error_risk,pre_3_app,pre_4_app,pre_5_app,pre_6_app,pre_7_app,pre_8_app,pre_9_app,pre_3_cat,pre_4_cat,pre_5_cat,pre_6_cat,pre_7_cat,pre_8_cat,pre_9_cat
0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.08,0.0,0.0002093615579093175,0.00019997214474093379,2.682689476681057e-06,0.0,0.0,1.3413447383405285e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.09,1.2295660101454845e-06,0.000436607712329842,0.0002612268877918179,9.612970624773788e-05,0.0,0.0,1.3413447383405285e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,0.000573536654368771,0.0013381031552228723,0.0011866429785185877,0.0001428532146332663,2.2467524367203853e-05,0.0,1.3413447383405285e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.11,0.32957522071268774,0.0030711205571588352,0.0020311312700321453,0.0002471427680392424,6.293142397380979e-05,3.0292035340856937e-05,3.3533618458513214e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12,0.33105125881850334,0.005993016512177286,0.0039731748936928405,0.00041402840923444314,0.00026815716893991066,5.1306436241525217e-05,1.3637004839795374e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.13,0.33206565077687333,0.008256535758126928,0.006336400765192461,0.0014892279957425718,0.0011936850383948753,7.768621609555561e-05,4.0463899606605946e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.14,0.33366151567931396,0.011958535457218592,0.008180414444226103,0.0021095999372250664,0.0014912400128500826,0.00013827028677726948,5.2983117164450875e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,0.3675670219665321,0.016518995788848193,0.010730757906724227,0.00277848384674421,0.002153640756133914,0.0002167389539701904,0.000137040720767124,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.16,0.3686225484968779,0.022184388848685805,0.016338026027900417,0.004168787668034167,0.0029601242800611563,0.00039703804254879647,0.00019270652740825594,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.17,0.3687404750551237,0.028998531898183886,0.021690215091335518,0.005714575700243431,0.00579718018037957,0.0006442925893162339,0.00037244672234588674,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.18,0.3688056420536614,0.034483290533258305,0.027569552636938444,0.00968238521498291,0.007574350179952574,0.0010015374046275947,0.0005113876814923265,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.19,0.3690194747606985,0.03956810487885086,0.03135683950564293,0.01162632907702292,0.009394331432424281,0.0014017052515658524,0.000758642228259764,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,0.3719253863575851,0.04444378122399049,0.036122749139695015,0.013854414466134734,0.011122430570319662,0.0020139173458901087,0.001233031150719531,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.21,0.4266371615535723,0.05940178707359489,0.04985923704758398,0.01594646514303318,0.012886298901237457,0.0029650425441017383,0.0018454668025001772,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.22,0.42671730690168813,0.06920724066832054,0.0584971618263124,0.01800453508656033,0.01512589749935336,0.00414866749695906,0.0021565470030669846,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.23,0.4268136601653923,0.0756520667998622,0.06388377873803157,0.020557114123622357,0.016957615518285545,0.004906750831577849,0.0027899970557482994,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.24,0.4268754738020841,0.08205642903179725,0.07043557711245588,0.022606688883806684,0.01880341765697031,0.005979267728609296,0.0034605576461903685,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.42705566111193455,0.0906734511883532,0.07704058216150103,0.02655806692550149,0.021982628244293752,0.007694959427675027,0.004849967237654766,8.942298255603524e-07,4.471149127801762e-07,4.024034215021586e-06,6.706723691702643e-06,2.682689476681057e-06,2.235574563900881e-06,4.024034215021586e-06
0.26,0.5391358565369206,0.09803989293386299,0.08418469601663088,0.029163405522271577,0.023613703446115835,0.008747803268544147,0.005541765786453894,8.942298255603524e-07,4.471149127801762e-07,4.024034215021586e-06,6.706723691702643e-06,2.682689476681057e-06,2.235574563900881e-06,4.024034215021586e-06
0.27,0.5392502061758642,0.10677439453375193,0.08857905315816265,0.03279051347347256,0.02750874500880034,0.010211545714258249,0.0065384967057691016,8.942298255603524e-07,4.471149127801762e-07,5.25360022516707e-06,7.936289701848128e-06,3.912255486826542e-06,3.4651405740463654e-06,5.25360022516707e-06
0.28,0.5398995288079491,0.11520966447826272,0.09719026282085245,0.03577467018009565,0.029334650533866385,0.011680429981469322,0.007544728816980888,8.942298255603524e-07,4.471149127801762e-07,5.25360022516707e-06,7.936289701848128e-06,3.912255486826542e-06,3.4651405740463654e-06,5.25360022516707e-06
0.29,0.560106775512321,0.12404376092497345,0.10575284873677741,0.03875245549921162,0.03140881661425362,0.01368037498633505,0.009065590192802658,8.942298255603524e-07,4.471149127801762e-07,7.600953517262995e-06,1.106609409130936e-05,5.477157681557158e-06,3.4651405740463654e-06,5.25360022516707e-06
0.3,0.5606661162682091,0.1309649879960824,0.11266803975656381,0.04170151368518147,0.034463058583455004,0.015321957388607468,0.010407829160968746,8.942298255603524e-07,1.5649021947306167e-06,8.718740799213436e-06,1.2183881373259802e-05,5.477157681557158e-06,4.582927855996806e-06,6.371387507117511e-06
0.31,0.5610286146837455,0.13953461597188363,0.12033661940438481,0.04488966657076052,0.03727887652541636,0.01704077889206266,0.011655167988897243,8.942298255603524e-07,1.5649021947306167e-06,1.0171864265749008e-05,3.867543995548524e-05,3.37571759149033e-05,2.928602678710154e-05,3.09627077100272e-05
0.32,0.5610950112482934,0.14646914471164776,0.1261084258134641,0.04810531702347554,0.04022011020041255,0.019090241873518793,0.013026022311481263,8.942298255603524e-07,7.89157821057011e-05,1.0171864265749008e-05,4.292303162689691e-05,3.37571759149033e-05,2.928602678710154e-05,3.09627077100272e-05
0.33,0.7382637365437973,0.15422099951197407,0.13494252226017484,0.05381452734476561,0.04613868207961194,0.023965806439930223,0.017368849459315112,0.02013704966306538,0.00022601658841037907,0.0002836944121590218,0.00026424491345308413,0.00025340237681816484,0.00024524252965992666,0.00022948172898442542
0.34,0.7386485907049728,0.16226716770363792,0.140707957281747,0.056649124113063734,0.04833435163754719,0.025564242253119353,0.018958007638064055,0.02013704966306538,0.00034986741925048786,0.0003367893080516677,0.0002974431957270122,0.00025340237681816484,0.00024524252965992666,0.0002337293206558371
0.35,0.7402482560841721,0.1730011671934798,0.14845645872022745,0.060811763951047176,0.050773028150578464,0.027935292635592628,0.021103600325767927,0.020388440022776035,0.0009596203815544531,0.0006075173877400644,0.00029934343410632796,0.00025340237681816484,0.00027654057355453896,0.0002401007081629546
0.36,0.7403308605643082,0.181256138049412,0.15489793148992326,0.06435962078395788,0.05526206187489144,0.029888514132072826,0.022854502324215095,0.020393358286816616,0.0011305300569646754,0.0011303064995082854,0.00034114867845127443,0.0002744167777188331,0.00029230137423004015,0.00025496727901289546
0.37,0.7503471288404097,0.18871356767967257,0.1617466141664336,0.06663353545162966,0.057248593432373755,0.031535461913298604,0.02417628578512149,0.020400623904149293,0.0014941462597831538,0.0013445863214581848,0.00037121715633574125,0.00029755497445520723,0.0003162220220637796,0.0002652509220068395
0.38,0.7617938295012232,0.1953844103996246,0.1689463938282046,0.07026433210086108,0.0603218377853683,0.034157231983113365,0.026178131028366535,0.02044622962525287,0.0016741100121771746,0.0015414286618096573,0.0005139585922408125,0.00036227485808013775,0.00038865463793416816,0.0003525501087271689
0.39,0.7619030373186697,0.20343817954480573,0.1762022864115295,0.07278594843021308,0.0627329049525354,0.03600113388341881,0.027958430832329,0.020454277693682913,0.0027544514201822755,0.002654856573360491,0.0005639236837439972,0.00040206808531757343,0.0004246473884129723,0.0003801594545913448
0.4,0.7620456669758466,0.22075773458498682,0.19440511696190782,0.0784919171683855,0.06627964399816415,0.03935896687839793,0.031221140129614144,0.020479986801167773,0.003319045776295443,0.003116279163349633,0.000784239557016429,0.0005552049429447838,0.0005869501017521763,0.000510046336753986
0.41,0.7621315130391004,0.22855620111497046,0.2003576695744785,0.08352162460097788,0.0698735536670912,0.041628857511854696,0.032632123015620185,0.020498765627504544,0.003924327589471606,0.0032701984720742085,0.0010994555705264532,0.0007103538176795049,0.0006517817641053019,0.0005606821006263409
0.42,0.7621946680205306,0.23447935592202584,0.2077713937220148,0.0879487329098708,0.07441299959782013,0.04421552906101621,0.03481169643669535,0.02053643505890627,0.004558112978337506,0.0036562821992598906,0.0012509157472307378,0.0008385640189192204,0.000756406653695863,0.0006645245391195369
0.43,0.7622501102697153,0.24128355066471457,0.21273492814751574,0.09244503225151644,0.07852858059123347,0.04783403005014617,0.03780278342446653,0.020580922992727898,0.005219843049252167,0.0045803569452483196,0.0015604310456028149,0.0010194220011388016,0.0009130086518971197,0.0008327515250530781
0.44,0.7623321558562105,0.2576630466007753,0.22220079796598483,0.09651053637469839,0.08229418238666811,0.050001531368576276,0.039952400146385424,0.020784919171683854,0.00675098806806788,0.00529328167367631,0.0017448659471246376,0.0012834433571354957,0.0010689399777292063,0.0009887946296133596
0.45,0.7652761839994116,0.26487534548010416,0.23455391233373193,0.10115684276958178,0.08621549195047845,0.05276861378504459,0.042744856334154015,0.02122868072261818,0.00787872365682768,0.006683920831150853,0.0020723776207361164,0.0015122544137507509,0.0012369434062063573,0.0011230408821756076
0.46,0.7653844975870326,0.27187213497147295,0.24076534448080233,0.10403313300349666,0.08838422283491869,0.054904593502123684,0.044860715880158004,0.03761812496548832,0.00856482149048886,0.007828982122780884,0.002354954245613188,0.0017880125362079245,0.0014431751597262137,0.0013008808387339225
0.47,0.7657485609047638,0.27913864653397635,0.24774268447346517,0.1087077194166134,0.09552844846877674,0.05934343857747708,0.048896598640368265,0.038166958520925984,0.009677578729670523,0.008560573898817448,0.002786308357717863,0.002091268225801079,0.0016728804461670292,0.0016155379586029715
0.48,0.766240387308822,0.2876747408913191,0.254580748170797,0.11465356530549238,0.09842362930775657,0.061582031167039225,0.050961151750130725,0.038257611069492166,0.011308653931492605,0.009704182066980944,0.003472406191379043,0.0026461378325612775,0.002025989448535173,0.0019316482019385562
0.49,0.7674059041077118,0.29707432592396854,0.2625409585204789,0.11823204950992852,0.10160965839749991,0.06368861307860303,0.05291973862556429,0.038931525021780086,0.012804700429655076,0.011177984598232599,0.004078135119467987,0.0030919114006031133,0.0022570360797143293,0.002151405181570013
0.5,0.7679304816791311,0.3063669387137353,0.2759966582631419,0.13519413617734188,0.1196399025915451,0.08126503563617633,0.07106835649276803,0.09117544945667713,0.018044328313797764,0.01810692440158699,0.011017246787088127,0.009802882683977167,0.009328605540245595,0.009192011934391252
0.51,0.7687198630576445,0.3140498260387653,0.2830811940561438,0.14082688984854652,0.12328299490087798,0.08531768520561585,0.07399695917147818,0.12459415938260585,0.023605990713870376,0.022108938207154153,0.01270465846792051,0.011190056700877664,0.01084913157988278,0.010094736943294427
0.52,0.7687419952458271,0.32141660312045967,0.28954994083551916,0.14372877741121806,0.12784189033031285,0.08810947072101527,0.07639260087415436,0.12464546581884738,0.029325149341969805,0.027019601294218827,0.014283421224947314,0.01286662584507513,0.012091105028857914,0.011440441052034563
0.53,0.7695255641304743,0.3274714332693288,0.29453225408735684,0.1474409489745755,0.13099337979304393,0.09101225251351237,0.07924631180497384,0.12594444641920197,0.033383834962731854,0.031525066491576464,0.016808726252329747,0.015000928881231302,0.013647735597702097,0.012914802476927193
0.54,0.7697401792886088,0.3341782687397597,0.300126332318606,0.15239218773997495,0.1360524850311516,0.09396343449531792,0.08129130363730216,0.12599675886399725,0.04007088559827217,0.035940102697824314,0.018920561764118715,0.016740653006858966,0.014991874804247502,0.014356189177002286
0.55,0.7698234544411142,0.33887442844741805,0.30480896680015285,0.1553435932792369,0.13898399395679484,0.09656933198572899,0.0844167486563638,0.12604784174278238,0.04523562173452418,0.03919543459904858,0.02083331936099231,0.018934981220055876,0.01626123404163042,0.015746269440835854
0.56,0.7698810204861346,0.34481535607225644,0.30825633455641616,0.1606302800079497,0.14224692681153636,0.0997018190646669,0.08737832605989149,0.45629049324152277,0.05017244104398649,0.04355569922848086,0.023311006650163654,0.020971477869041383,0.017707091890833318,0.017217277503882633
0.57,0.769976926634926,0.3566360683576106,0.31818329162868986,0.16551031572348893,0.14839129172168974,0.10516075681352827,0.0920628607798176,0.45716795625785384,0.05787310118679947,0.04877610117137401,0.027655510478920432,0.023077836223148792,0.02000917479801025,0.018960690327540736
0.58,0.7700140371726867,0.36420795940554285,0.32573495072681885,0.16890660060096716,0.15181429171520658,0.10846124732094334,0.09459710810545563,0.4572175860131725,0.06828461904579865,0.05329732716940715,0.029884601876586002,0.02560560038255152,0.02182546735245152,0.020185673409830223
0.59,0.7700702618729688,0.3727458422225367,0.3327003303955648,0.1716279655176037,0.15454180446189386,0.11153896282306568,0.09661214323862768,0.4572658744237527,0.07293629081963542,0.06149216106957041,0.032484351536946336,0.02875619561545703,0.023616050799407932,0.021600009657682117
0.6,0.7701583435107865,0.37869370012852316,0.3414499221237601,0.17855299306547126,0.15927574537968217,0.11604420446296693,0.1016595117102749,0.4574140930173393,0.07893746717897093,0.0676725187302026,0.036884744729800634,0.03200001430767721,0.026609149804286625,0.024342165417762938
0.61,0.7701813699287947,0.38406913916742286,0.34586607611728987,0.1815743720885833,0.16287077283589116,0.11872164033942281,0.10360200244884837,0.4592266968737502,0.08503097276779556,0.07172796276784699,0.03915854761874422,0.03381384773009819,0.028011972843134426,0.025487114930664773
0.62,0.7702793998734218,0.3904713776035222,0.3509708988552293,0.18591205741492017,0.16644679790830702,0.1224477842438046,0.10727594568716309,0.46058894423426316,0.0929150618035766,0.08021945741263989,0.041968664845567626,0.03597151252044713,0.030283316600057723,0.02784430475084186
0.63,0.7703266822754483,0.397954181005083,0.35677590354658256,0.18790037743205362,0.16816472518193665,0.12447634460308826,0.1091296841155497,0.46101862166544494,0.09860895843910396,0.08424203850419494,0.04398839468532388,0.038020975501903254,0.03162745580660313,0.028949684593962653
0.64,0.7703791064989718,0.4061495737988873,0.3632786310593292,0.19284345635029487,0.1730824303288776,0.1272183885844409,0.11178890005930979,0.556531197554818,0.10450193298954667,0.08937603549019332,0.0470078734700566,0.0403408312268632,0.033649532999651476,0.030456908964944625
0.65,0.7705298960033069,0.41179786471331103,0.36808042166513194,0.19867171101711265,0.17656880886128104,0.12939337907766005,0.11420477371178928,0.5566158140520616,0.11324001150873786,0.0953105917275246,0.049507581168682376,0.04271557030736691,0.03538612732088968,0.03169552905207391
0.66,0.7705373851780959,0.42181122674247945,0.37697431973142703,0.20442976864262397,0.18157314252257314,0.1323133747942992,0.11601715401074372,0.5566535952621915,0.12178896041982303,0.10316282382577005,0.054446300716524,0.04424637998999804,0.037289383725866695,0.032961534927610975
0.67,0.7708889292782694,0.43293488687880927,0.38544904756699067,0.2152095974110258,0.19162428576187152,0.14259735312442784,0.1266160130181978,0.5578640471098156,0.1298640793020894,0.1121905210297146,0.06180167636794249,0.05142570414450933,0.04359627490681566,0.039419103834166865
0.68,0.7709232453478252,0.4424587698572116,0.39757748669106574,0.22122821125195977,0.20038404935433254,0.14799481257278194,0.12933927817321367,0.5580661430503923,0.13729300535666022,0.11730685697665814,0.06428942374265138,0.05604797811283079,0.045207565273747224,0.0405482925463932
0.69,0.7709701924136672,0.45032016781116907,0.4037423071084788,0.22480289497963726,0.2030011247175631,0.15170206587209875,0.1322184746540616,0.5581529951221998,0.1498288779450062,0.1288401861518228,0.06653338171116689,0.057806592843523415,0.04744727565059132,0.04309740644288118
0.7,0.7710787295587446,0.456441953418227,0.4103745861672035,0.22852669153072697,0.20638097812199666,0.1548766935315662,0.1350287036596132,0.5582629853907438,0.1565161521380029,0.13384865562605813,0.06977865352685361,0.061208243099955,0.049790493129744026,0.04492990691291073
0.71,0.7711307066673552,0.46213965053051304,0.4150453721035616,0.23304188147743757,0.2107259290656662,0.1591781625499679,0.14088769747668464,0.5583653747057704,0.16661223042603568,0.14132307562300434,0.07349194287749297,0.06496836773770809,0.0527819154536998,0.04749802319319187
0.72,0.7711952029935237,0.4654939066061899,0.41987041268482894,0.23772675153354828,0.21352811000278776,0.1628090709779275,0.1435272403642824,0.5584215994060525,0.17477397782265322,0.14906800014218255,0.07582845363295398,0.06740715602946755,0.05564836915953351,0.04897897956304801
0.73,0.7712756836778242,0.4731315235463009,0.42350545692573177,0.24075170747596256,0.21911011613139186,0.16766160912633074,0.14803415868510658,0.5585712711231057,0.18178451609758997,0.15424827352165366,0.07948574184076762,0.07006067125808971,0.058207990256471824,0.05140871377782368
0.74,0.7713539287875607,0.47850763325756973,0.4308150032985903,0.24569378038565,0.22263427587392523,0.1708789362599687,0.15136393521930874,0.7356121215535544,0.19119058429647476,0.16370721305897468,0.08256446335144373,0.07254506527095275,0.05966882645525285,0.05325954595927722
0.75,0.771544958634046,0.48462036478764386,0.4391801879805228,0.2551206394279791,0.22901617058149307,0.17837124085342612,0.15864151287590347,0.7390897813451587,0.2005494818720612,0.1723203229600438,0.0888125589213621,0.07820565184547798,0.0644739704229014,0.0575137325756524
0.76,0.7715898936827804,0.492935472599345,0.44267081410459763,0.25841386431806146,0.232960171227127,0.18155984085391794,0.1619525105837689,0.73915472478624,0.20683368197118657,0.17714961113298247,0.09531372153191406,0.0814147073532295,0.06712938588990287,0.05978474099639111
0.77,0.7716323695994945,0.5007964234383897,0.45074760966778693,0.26287137644102343,0.24023942556464464,0.18544158074794723,0.16493957353732505,0.739209161026871,0.2161998451641057,0.18494327117765375,0.09903651207445,0.08524726460685297,0.06940956016635358,0.06169246855049593
0.78,0.7717081555772108,0.5057262006879757,0.45759394499100514,0.26718815914518784,0.24428167971236203,0.18967732387417024,0.16846429217349937,0.7498033253277409,0.22624383456479957,0.19289610413127473,0.10301024586178381,0.08937111722615274,0.07285782215244249,0.0641357279913832
0.79,0.7719206469395096,0.5138098147535849,0.4624471538117776,0.2715077363175571,0.2484075443487693,0.1944465868700682,0.17213197580303516,0.750101998089478,0.23969461604342202,0.2044895702622083,0.10735687348637629,0.09531293908081669,0.07546740834088399,0.06587634634683642
0.8,0.772128890710137,0.5199644633067322,0.46861666893577486,0.2783914057359925,0.2542896763625771,0.20162825837787157,0.17825789722303634,0.7502323320865534,0.25123465194227834,0.21751235099057192,0.1140758928381804,0.10094301006254466,0.08039126131787568,0.07074028592551557
0.81,0.7726014911729456,0.5352693185499259,0.4797484889192629,0.28534605464683177,0.2587581428009022,0.20614467789059232,0.18142693594609405,0.750706609230285,0.27233769337440533,0.23399714248859244,0.1181875615761069,0.10498973535938985,0.08415015638961862,0.07323932295177217
0.82,0.7726420668512805,0.546467087983049,0.4892392853941195,0.2900928501183625,0.26491390914133145,0.21107467869763474,0.18543677426263486,0.7507819480930884,0.2824504266929391,0.2461707402188583,0.12334916790796945,0.1090866493051946,0.08767487502579294,0.07589093794201501
0.83,0.772813758977788,0.5522041312076597,0.49830767005512705,0.29815097863394324,0.27069801121051223,0.21774060315354618,0.19175685533351083,0.750914629443456,0.29506029679935025,0.2568858491036352,0.12987380405144236,0.11485879105045849,0.09188323236360815,0.0799486175542233
0.84,0.7729328033233157,0.5604577607188534,0.5050291485389514,0.3036707240109427,0.2751418863286344,0.22243262704826136,0.19535926018578073,0.7509706305862817,0.3245846358349636,0.28239218997554955,0.1354844255344644,0.11864842527245506,0.09480143962059617,0.08275761699376476
0.85,0.7730159666970928,0.5726908247325191,0.5185525861909006,0.30945426718648245,0.2806533600797474,0.2274134871766325,0.1999767276687898,0.7516311310911862,0.3411489020087308,0.29665672059543186,0.13962616275027537,0.12339142026722717,0.09886549062031158,0.08579162701316284
0.86,0.7732692572951828,0.5819592933169958,0.5243971605520349,0.3156058977139685,0.2877697528102849,0.2329735846745104,0.20629882075677328,0.7562032164105481,0.354903274513131,0.3111250238368138,0.14710181231323172,0.1317084283173076,0.1031798141924557,0.09053864604214996
0.87,0.7734182583398668,0.5884533020889432,0.5317434821264696,0.3233788786939237,0.2940822329276436,0.2397870570516393,0.21124301746229648,0.7564458880294596,0.36661656744068966,0.32188238508084843,0.1583203725897991,0.13782048917501263,0.1077582708993247,0.09451316228058115
0.88,0.7735531752647982,0.596042630618474,0.541574533049952,0.33178642751384213,0.3025738393511647,0.24641665342088737,0.21794493466868672,0.7566797291288435,0.37918921523061183,0.3347023991962662,0.1673921106126525,0.14840213425832466,0.11308217994452645,0.0998034259285962
0.89,0.773711789280107,0.606234056161657,0.5494436437361548,0.3412108274241509,0.3102329178070891,0.2541831512346072,0.22432090510366023,0.7568230294583896,0.3992470137753869,0.35093222341527386,0.1758527543284636,0.15489849038356424,0.11825172256609084,0.1040842158822818
0.9,0.7745396225411195,0.6130767027868449,0.5571331260061483,0.3481479270746635,0.3167425756009839,0.2607656887592852,0.231300480670887,0.757053628974656,0.41507488168780515,0.36598267027309556,0.18561897358959278,0.16343547897073252,0.12476585150911343,0.10913896174998988
0.91,0.7747755874363392,0.6262061204219066,0.5680056193402239,0.3580455981201501,0.3261770355968302,0.26880749758054945,0.23896514806322117,0.7571891047932283,0.44266343670853675,0.38963963208702285,0.19383571612048225,0.1710119529465208,0.13071382119382813,0.11440597542254036
0.92,0.7754674977638666,0.633666344520372,0.5781382492723763,0.36908598310397456,0.3375616990634955,0.27939204891079455,0.24709559741594408,0.7595281864594379,0.46437410730713197,0.4079920225757262,0.20790251017018757,0.18288274210210628,0.1393435861253983,0.12191001678245825
0.93,0.7762585558233028,0.6414858254512563,0.5860059068351128,0.38493072960435026,0.35035510984160284,0.2929879191786141,0.257196929304202,0.7718510087918441,0.48743830652544096,0.42996190804500567,0.2232620252114686,0.19864667258199697,0.14979243807961462,0.1308310770797047
0.94,0.7770654864621429,0.653844975870326,0.5983565620708395,0.40462569439740426,0.3711823931512726,0.30737965399118244,0.2691691017662604,0.7727061160625361,0.5179426096711403,0.4587080435749252,0.2360143014176002,0.2100967266046563,0.16000152466185258,0.1402185900097091
0.95,0.777820328213644,0.6704908405156755,0.6127934554895986,0.4191902391237621,0.3846673789207227,0.32263152611721163,0.28114753383709773,0.7762519608783394,0.5450874031409375,0.48524051317167,0.25080832787294244,0.22412484521440612,0.17219736635902924,0.15029935461197916
0.96,0.7787390375806791,0.6858075443040578,0.6310046694445917,0.4390842818317314,0.4008172813490709,0.34116633949032926,0.30016221329035664,0.7771867663822345,0.5779193865225705,0.5141434742572472,0.27206059390720977,0.24381008525810716,0.18810571495574793,0.16286864904005546
0.97,0.7805823805873435,0.6998943467461101,0.6447844157202921,0.46265092643327715,0.42650794534377884,0.36723246823304434,0.3238055380994442,0.7791279157760697,0.6095395767118409,0.538593953262631,0.30343308243480005,0.2673402899942613,0.20935529830053856,0.17767105890001236
0.98,0.78199705217138,0.7130040913250094,0.6571843653751529,0.5031882646643072,0.45392536713164383,0.3987537342478622,0.3595873621181443,0.7802791248977504,0.6582821442647564,0.5772974496788933,0.3462013005231468,0.3095464846372434,0.2424307357521803,0.20265941714547084
0.99,0.7919524010406153,0.7236746004972365,0.6681926698639854,0.5712606159052636,0.5296886537660601,0.47703371894758984,0.4310896436337655,0.7853858478740692,0.7051354277537193,0.6354997392202271,0.4344532891226108,0.38967148902455845,0.3153363992002903,0.26630343051152405
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> Data/cdf_toxicity_home.csv <==
error_risk,pre_3,pre_4,pre_5,pre_6,pre_7,pre_8,pre_9
0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.11,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.16,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.17,5.747660462705826e-06,0.0,0.0,0.0,0.0,0.0,0.0
0.18,5.747660462705826e-06,0.0,0.0,0.0,0.0,0.0,0.0
0.19,5.747660462705826e-06,0.0,0.0,0.0,0.0,0.0,0.0
0.2,5.747660462705826e-06,4.789717052254855e-06,4.789717052254855e-06,0.0,0.0,0.0,0.0
0.21,5.747660462705826e-06,4.789717052254855e-06,4.789717052254855e-06,0.0,0.0,0.0,0.0
0.22,5.747660462705826e-06,4.789717052254855e-06,4.789717052254855e-06,0.0,0.0,0.0,0.0
0.23,3.065418913443107e-05,4.789717052254855e-06,4.789717052254855e-06,0.0,0.0,0.0,0.0
0.24,3.065418913443107e-05,4.789717052254855e-06,4.789717052254855e-06,0.0,0.0,0.0,0.0
0.25,3.4485962776234956e-05,1.2453264335862624e-05,1.2453264335862624e-05,3.831773641803884e-06,0.0,0.0,0.0
0.26,6.035043485841117e-05,7.088781237337186e-05,1.2453264335862624e-05,3.831773641803884e-06,0.0,0.0,0.0
0.27,7.088781237337186e-05,9.57943410450971e-05,2.682241549262719e-05,3.831773641803884e-06,0.0,0.0,0.0
0.28,7.088781237337186e-05,9.57943410450971e-05,2.682241549262719e-05,3.831773641803884e-06,0.0,0.0,0.0
0.29,9.771022786599904e-05,0.00011878498289592041,3.352801936578399e-05,3.831773641803884e-06,0.0,0.0,0.0
0.3,9.771022786599904e-05,0.00011878498289592041,3.352801936578399e-05,3.831773641803884e-06,0.0,0.0,0.0
0.31,0.00013123824723178303,0.00011878498289592041,3.352801936578399e-05,3.831773641803884e-06,0.0,0.0,0.0
0.32,0.0002509811735381544,0.00011878498289592041,3.352801936578399e-05,3.831773641803884e-06,0.0,0.0,0.0
0.33,0.0003400699107100947,0.0001590186061348612,7.95093030674306e-05,3.544390618668593e-05,1.1495320925411652e-05,8.621490694058739e-06,2.873830231352913e-06
0.34,0.0003400699107100947,0.0001590186061348612,7.95093030674306e-05,3.544390618668593e-05,1.1495320925411652e-05,8.621490694058739e-06,2.873830231352913e-06
0.35,0.0006025464051736608,0.00018392513480658642,9.866817127645001e-05,3.544390618668593e-05,1.1495320925411652e-05,8.621490694058739e-06,2.873830231352913e-06
0.36,0.0006427800284126015,0.00024235968284409565,0.00013315413405268496,3.544390618668593e-05,1.1495320925411652e-05,8.621490694058739e-06,2.873830231352913e-06
0.37,0.0006427800284126015,0.00024235968284409565,0.00013315413405268496,3.544390618668593e-05,1.1495320925411652e-05,8.621490694058739e-06,2.873830231352913e-06
0.38,0.0007242052183009341,0.0003055839479338598,0.00017626158752297866,7.376164260472476e-05,1.915886820901942e-05,8.621490694058739e-06,2.873830231352913e-06
0.39,0.0007242052183009341,0.0003324063634264869,0.00017626158752297866,7.376164260472476e-05,1.915886820901942e-05,8.621490694058739e-06,2.873830231352913e-06
0.4,0.0008104201252415215,0.0003707240998445258,0.00022415875804552722,0.0001024999449182539,6.226632167931311e-05,1.3411207746313595e-05,2.873830231352913e-06
0.41,0.0008458640314282074,0.0003707240998445258,0.00022415875804552722,0.0001024999449182539,6.226632167931311e-05,1.3411207746313595e-05,2.873830231352913e-06
0.42,0.0008573593523536191,0.0003937147416953491,0.00022415875804552722,0.0001024999449182539,6.226632167931311e-05,1.3411207746313595e-05,2.873830231352913e-06
0.43,0.0009042985794657166,0.00044065396880744664,0.0002912147967770952,0.0001293223604108811,7.567752942562671e-05,1.3411207746313595e-05,2.873830231352913e-06
0.44,0.0010039246941526176,0.0006973828028083069,0.00030845777816521265,0.0001551868324930573,8.429902011968545e-05,1.3411207746313595e-05,2.873830231352913e-06
0.45,0.0010355368266974996,0.0007395323128681497,0.00032953253319513404,0.000165724210008018,8.429902011968545e-05,1.3411207746313595e-05,2.873830231352913e-06
0.46,0.0010355368266974996,0.0007395323128681497,0.00034198579753099665,0.000165724210008018,8.429902011968545e-05,1.3411207746313595e-05,2.873830231352913e-06
0.47,0.0010355368266974996,0.0008190416159355803,0.00034198579753099665,0.000165724210008018,8.429902011968545e-05,1.3411207746313595e-05,2.873830231352913e-06
0.48,0.0010671489592423817,0.000859275239174521,0.00034198579753099665,0.000165724210008018,8.429902011968545e-05,1.3411207746313595e-05,2.873830231352913e-06
0.49,0.0010671489592423817,0.0009282471647269909,0.00034198579753099665,0.000165724210008018,8.429902011968545e-05,1.3411207746313595e-05,2.873830231352913e-06
0.5,0.0015288776830797498,0.0016103028729680822,0.001123667620458989,0.0007653967849503259,0.0005632707253451709,0.0003525231750459573,0.00022128492781417432
0.51,0.0015643215892664356,0.0016610738737219838,0.0012520320374594192,0.0007653967849503259,0.0005632707253451709,0.0004195792137775253,0.00022128492781417432
0.52,0.001654368269848827,0.0016907701194459638,0.0012817282831833992,0.0008295789934505409,0.0006092520090468176,0.0004195792137775253,0.00022128492781417432
0.53,0.0017549523279461788,0.0021649521076191943,0.0014943917203035148,0.0008746023337417365,0.0006092520090468176,0.0004195792137775253,0.00022128492781417432
0.54,0.0018890644054093148,0.0022569146750224876,0.0015403730040051615,0.0008870555980775991,0.0006092520090468176,0.0008468219748386584,0.00022128492781417432
0.55,0.0019417512929841183,0.0022674520525374484,0.0015719851365500435,0.0008870555980775991,0.0006197893865617783,0.0008468219748386584,0.00022128492781417432
0.56,0.0021208867107384496,0.002369951997455702,0.0016064710993262785,0.0009541116368091671,0.0012587376413325758,0.0008554434655327171,0.0003199530990906243
0.57,0.0022933165246196248,0.00248586315012027,0.0016668215341846895,0.0010144620716675784,0.001319088076190987,0.0008755602771521875,0.0003266587029637811
0.58,0.0025213070563069556,0.00248586315012027,0.0017080131008340813,0.0010374527135184016,0.0013439946048627123,0.0008755602771521875,0.0003266587029637811
0.59,0.0025586668493145434,0.0025069379051501912,0.0017242981388117479,0.0010700227894737346,0.0014464945497809662,0.0008755602771521875,0.0003266587029637811
0.6,0.0026544611903596407,0.002641049982613327,0.0019110971038496872,0.0011945554328323608,0.0015470786078783181,0.0009761443352495395,0.0003601867223295651
0.61,0.002684157436083621,0.0027023583608821893,0.0019724054821185495,0.0012338311126608506,0.0015470786078783181,0.0009761443352495395,0.0003601867223295651
0.62,0.0029523815910098925,0.0028949049863828346,0.0021036437293503324,0.0014982234939453186,0.0016754430248787484,0.0010010508639212647,0.0003803035339490355
0.63,0.003484040183810182,0.0030194376297414606,0.002215723108373096,0.0016256299675352977,0.0016754430248787484,0.0010010508639212647,0.0003803035339490355
0.64,0.003626773751967376,0.0034993672783773973,0.0023000221284927816,0.0016677794775951406,0.0017310037426849047,0.0010221256189511861,0.0003803035339490355
0.65,0.003626773751967376,0.003602825166706102,0.002348877242425781,0.001747288780662571,0.0018105130457523352,0.0011006769786081657,0.0003803035339490355
0.66,0.003626773751967376,0.00366988120543767,0.002454251017575388,0.001747288780662571,0.0018105130457523352,0.0011006769786081657,0.0003803035339490355
0.67,0.004023362323894078,0.004126820212222783,0.002916937684823207,0.0030596712529804013,0.0022013539572163314,0.001385186171512104,0.00047801376181503456
0.68,0.004194834194364802,0.00430116591292486,0.0030673348002640093,0.0030596712529804013,0.0022013539572163314,0.001385186171512104,0.00047801376181503456
0.69,0.004210161288932018,0.004457310688828368,0.003209110425010753,0.0031861197831599295,0.00231822305329135,0.0014005132660793195,0.00047801376181503456
0.7,0.004238899591245546,0.004486048991141897,0.00329532533195134,0.0032694608598691642,0.0023661202238138986,0.0014005132660793195,0.00047801376181503456
0.71,0.004335651875701095,0.004619203125194583,0.0034485962776234958,0.003436143013287633,0.002442755696649976,0.001457031927295927,0.0004847193656881913
0.72,0.004387380819865447,0.004780137618150345,0.003503199052019201,0.003470628976063868,0.002442755696649976,0.001457031927295927,0.0007759341624652865
0.73,0.004672847956179837,0.005030160848278049,0.004620161068605033,0.0036593438279227094,0.0025347182640532693,0.0014924758334826128,0.0007759341624652865
0.74,0.004757146976299522,0.005052193546718421,0.004715955409650131,0.0036593438279227094,0.0025605827361354456,0.0015365412303633575,0.0007759341624652865
0.75,0.005142240227300812,0.0061883144315132725,0.005068478584696088,0.003981212813834236,0.0027483396445838358,0.0016668215341846895,0.0008487378616595603
0.76,0.0055120063837348875,0.006357870415163095,0.006370323679498957,0.003997497851811902,0.0027646246825615024,0.0016668215341846895,0.0008487378616595603
0.77,0.006888571064552933,0.006357870415163095,0.006551374984074191,0.0040224043804836275,0.0027646246825615024,0.0016668215341846895,0.0008487378616595603
0.78,0.00736945865659932,0.006458454473260446,0.006660580532865602,0.004224530440088782,0.0029207694584650105,0.0017099289876549833,0.0008746023337417365
0.79,0.007449925903077202,0.006723804797955366,0.006820557082410914,0.00432128272454433,0.002943760100315834,0.0019417512929841183,0.0010719386762946365
0.8,0.007896327532347354,0.007160626993121008,0.007036094349762382,0.004536819991895799,0.0031545076506150475,0.002047125068133725,0.0011054666956604206
0.81,0.009620625671159101,0.0076903696991003955,0.007262168994628811,0.004598128370164661,0.003169834745182263,0.0021314240882534105,0.0011399526584366555
0.82,0.009871606844697256,0.010363031814258605,0.0075150660549878675,0.0047111656925978755,0.0034160262016681626,0.0022118913347312923,0.0011504900359516161
0.83,0.011673498399755533,0.01101826510700707,0.008155930196579567,0.004877847846016344,0.003536727071384985,0.002280863260283762,0.0012405367165340075
0.84,0.012497329732743367,0.011634222719927043,0.008481630956132897,0.005043572056024363,0.003573128920982122,0.0024025220734110353,0.0012405367165340075
0.85,0.012606535281534778,0.0118382646663531,0.008905999886962678,0.005203548605569675,0.0037829185278708847,0.0024523351307544857,0.0012405367165340075
0.86,0.01720466365169944,0.011999199159308863,0.009455859404561534,0.005642286687556219,0.0042206986664469785,0.0025395079811055244,0.0012740647358997915
0.87,0.017300457992744538,0.01225305416307837,0.009702050861047435,0.00599864163624398,0.004292544422230801,0.002611353736889347,0.001288433887056556
0.88,0.01760891577090975,0.01372253935471016,0.01018102256627292,0.006336795660133173,0.004431446216746192,0.002704274247703091,0.0013267516234745948
0.89,0.017900130567686846,0.014574151046601072,0.010661910158319307,0.006633758117372974,0.004624950785657288,0.0027301387197852674,0.001393807662206163
0.9,0.01875270020298821,0.01532134690675283,0.011391863037082948,0.006844505667672188,0.004748525485605463,0.002807732136031796,0.0014522422102436722
0.91,0.020609194532442192,0.016644266756585622,0.012022189801159686,0.007165416710173263,0.0048433618832401095,0.0029255591755172655,0.0014627795877586328
0.92,0.02167346966145322,0.018720130127032875,0.012828778152759403,0.0074259773178159275,0.005009086093248127,0.002972498402629363,0.0015844384008859061
0.93,0.04961380511407669,0.0426715892185385,0.03705229317283311,0.008558266428968975,0.005724669820855003,0.0036076148837583567,0.0016409570621025134
0.94,0.05343120960472381,0.0457255128110562,0.038705703499271486,0.008986467133440559,0.006173945280356508,0.003865301661169668,0.0016582000434906309
0.95,0.05915396353875791,0.04990693579767469,0.04230182306210443,0.009705882634689238,0.00709357095438944,0.003978338983602883,0.0016582000434906309
0.96,0.06574748803289195,0.05401459714168845,0.044708176909157266,0.01064466717693119,0.007362753052726163,0.004207287458700665,0.0016582000434906309
0.97,0.07536428193040924,0.05601286709588918,0.04657425067271576,0.013599922598172436,0.0076903696991003955,0.0043682219516564275,0.001781774743438806
0.98,0.079471943274423,0.06191379850426716,0.04934174918550861,0.018660737635584915,0.009179013758941205,0.004682427390284346,0.0018440410651181193
0.99,0.1372138982261762,0.07829750465321011,0.06139650906262364,0.023012674549263677,0.01419576339947294,0.00819903765004986,0.0026812836058522677
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> Data/danger_dataset.csv <==
prefix,total_series,non_profit_series,safe_series,dangerous_series,toxic_series,total_flows,non_profit_flows,safe_flows,dangerous_flows,toxic_flows
3,27963,16514,6248,1248,3953,8946246,16902,948443,1082498,6898403
4,83852,41663,20580,4081,17528,8946246,43984,1119377,3675769,4107116
5,390361,239465,81570,15280,54046,8946246,243412,1555159,3455917,3691758
6,767675,475933,161729,35267,94746,8946246,482733,2133421,4268609,2061483
7,1046573,712878,201354,35643,96698,8946246,723925,2285413,4074733,1862175
8,1322678,948660,228556,39699,105763,8946246,968267,2380314,4197244,1400421
9,1534132,1141251,244114,40546,108221,8946246,1174517,2954881,3577396,1239452


==> Data/danger_ratio.csv <==
size,nb_prefixes,nb_queries,nb_multi_series,nb_queries_multi_series,nb_multi_apps,nb_queries_multi_apps,nb_multi_cats,nb_queries_multi_cats,nb_toxic_apps,nb_queries_toxic_apps,nb_toxic_cats,nb_queries_toxic_cats
1,606,992645,512,992550,354,991249,321,990801,162,49132,102,38187
2,7990,992645,3078,983708,1134,922339,865,826896,628,16816,406,9568
3,15353,992645,5042,976058,1353,593679,1018,424853,629,11976,435,8273
4,27376,992645,9198,964578,1313,284156,989,203623,666,8452,458,5373
5,44790,992645,14176,950745,1204,188385,855,136803,661,7379,432,5002
6,72679,992645,21689,923609,1042,149805,728,102189,599,5286,391,3616
7,104860,992645,21728,885661,868,60832,621,50698,508,3560,349,2400
8,135898,992645,23880,844237,543,14236,383,10157,323,2229,212,1383
9,168973,992645,20152,756032,244,6623,163,5926,154,876,99,501


==> Data/dead_short_flows.csv <==
delays,dead_access,dead_transit,dead_campus
0.2,0.08964248765584186,0.10861094716593438,0.09505251247829677
0.5,0.09656833289906476,0.11330069002703273,0.1009476370234208
1,0.10324366130359745,0.1194468125414417,0.10767266598937858
2,0.1117352367886341,0.1303018048542345,0.11515964405000152
5,0.1381588548544432,0.16374844252082105,0.1388046997903578
10,0.16342383254131015,0.21396393934757107,0.161918005103445
20,0.19524951536217705,0.29564689123512655,0.1956246963246362
35,0.23845953414503152,0.3557027418920002,0.25261373173275886
50,0.27806660084691237,0.4087544902762294,0.28949223780286837
75,0.34065799665701824,0.4621231993354756,0.33522362398958927
100,0.3750556129656644,0.4972557399027987,0.3674862645296982
125,0.3984127631239213,0.5201279136701131,0.39118398564783513
150,0.41826385922371684,0.5379141437325581,0.4090290542997034
175,0.43355779405743333,0.5539270334666754,0.4223695342681721
200,0.4455400617193136,0.5652510911462318,0.4339185419505217
300,0.4891447626914253,0.6019629702494153,0.4783264981601095
400,0.5170224419365188,0.6214733570871678,0.5030673335349342
500,0.5361863892547183,0.6320642155041132,0.5242889324558035


==> Data/dead_short_flows_japanese.csv <==
2.000000000000000111e-01,6.259583295751781906e-02
5.000000000000000000e-01,7.011214335107182616e-02
1.000000000000000000e+00,8.159706563242236088e-02
2.000000000000000000e+00,1.007486245151979765e-01
5.000000000000000000e+00,1.377288716514837308e-01
1.000000000000000000e+01,1.795195574396440397e-01
2.000000000000000000e+01,2.685427377408977634e-01
3.500000000000000000e+01,3.363398574907549565e-01
5.000000000000000000e+01,3.912089233636992236e-01
7.500000000000000000e+01,4.574426505516971941e-01
1.000000000000000000e+02,5.920146718378882511e-01
1.250000000000000000e+02,6.653437960374011251e-01
1.500000000000000000e+02,6.849763987853642044e-01
1.750000000000000000e+02,6.955292985779141235e-01
2.000000000000000000e+02,7.033462613872102365e-01
3.000000000000000000e+02,7.346441778659691391e-01
4.000000000000000000e+02,7.521722137037371025e-01
5.000000000000000000e+02,7.609813294849824272e-01


==> Data/dead_short_flows_wkby4.csv <==
2.000000000000000111e-01,9.072828866369921780e-03
5.000000000000000000e-01,1.575906809356946575e-02
1.000000000000000000e+00,3.053319443129084293e-02
2.000000000000000000e+00,1.006913533478549089e-01
5.000000000000000000e+00,1.208637181551283218e-01
1.000000000000000000e+01,1.389714935126432349e-01
2.000000000000000000e+01,1.676673927455251401e-01
3.500000000000000000e+01,1.867032862960507633e-01
5.000000000000000000e+01,2.619376834927549802e-01
7.500000000000000000e+01,3.261483094990055842e-01
1.000000000000000000e+02,3.554124443602613703e-01
1.250000000000000000e+02,3.880102282413107062e-01
1.500000000000000000e+02,4.238280140164788490e-01
1.750000000000000000e+02,4.484704991002935737e-01
2.000000000000000000e+02,4.634908608769769955e-01
3.000000000000000000e+02,5.603560943271143069e-01
4.000000000000000000e+02,6.367269627805663967e-01
5.000000000000000000e+02,6.505919121128894700e-01


==> Data/dead_short_flows_xj0314.csv <==
2.000000000000000111e-01,4.381341041772941064e-02
5.000000000000000000e-01,5.115343195601654985e-02
1.000000000000000000e+00,5.940032874227738763e-02
2.000000000000000000e+00,6.710876835005384622e-02
5.000000000000000000e+00,8.416935895255908684e-02
1.000000000000000000e+01,1.129343082242248997e-01
2.000000000000000000e+01,1.632658844867652947e-01
3.500000000000000000e+01,2.071643144589922214e-01
5.000000000000000000e+01,2.387915887320750385e-01
7.500000000000000000e+01,2.837952729127699580e-01
1.000000000000000000e+02,3.149974494133650493e-01
1.250000000000000000e+02,3.351187439777815746e-01
1.500000000000000000e+02,3.513574788868106258e-01
1.750000000000000000e+02,3.659525024088873812e-01
2.000000000000000000e+02,3.777418806325454903e-01
3.000000000000000000e+02,4.336847474919231504e-01
4.000000000000000000e+02,4.590772544351867657e-01
5.000000000000000000e+02,4.780082752366377474e-01


==> Data/density_prefix.csv <==
rank,pre_3,pre_4,pre_5,pre_6,pre_7,pre_8,pre_9,pre_10
1,0.2171565592987271,0.04839314724857778,0.04823665702910472,0.03743201338304357,0.036922861276115146,0.036728813403968545,0.025920816396061544,0.02591142698289316
2,0.1768992267818256,0.025975140857964336,0.025955803137986594,0.025942613248059576,0.025934006285988558,0.025927299562296856,0.02249144501503759,0.022489544776658276
3,0.10775391152892509,0.02252374906748596,0.022512682973394652,0.022506423364615728,0.022502175772944315,0.0224980399600011,0.017898009958590453,0.017875430655495052
4,0.09471033995711721,0.010600423909648807,0.01043409716209458,0.009579884121228054,0.00956490577164992,0.009547915404964273,0.015149929925915295,0.015141099406387887
5,0.05076207383521535,0.010449634405313692,0.009903036424439926,0.00890697617749389,0.007723351224636568,0.007490292576349902,0.009533160612842526,0.007442115944497838
6,0.03338115227325517,0.010394974607226316,0.009897559266758369,0.008892556721556729,0.00766354960505222,0.007411376794244201,0.0053061362274187404,0.005136232560562274
7,0.026014710527745382,0.008105634475063619,0.007985025227341166,0.004909545299782724,0.00445359986747514,0.0036690249742741257,0.005237392309578788,0.005068382872547882
8,0.02254722260040692,0.00800659852188281,0.0076623200390420745,0.004597347311933966,0.003689592260262014,0.003561270280294103,0.0036030755246390495,0.003598604375511248
9,0.020119723960195148,0.007737994238030119,0.006965044332561389,0.004083500498421349,0.00365494085452155,0.0031182911804571436,0.0030774919446659526,0.0029401158877142433
10,0.016485573949117874,0.007091242516693594,0.005729330492365178,0.003773873421321077,0.00340097958406241,0.003101859707412472,0.0030191434485481398,0.002938998100432293
11,0.016360605330995818,0.005892639214258137,0.005153670042160701,0.00374358138598022,0.0030929174091568687,0.002837503015231193,0.002836608785405633,0.0028358263343082673
12,0.01629644434101186,0.005040997084140096,0.004974265183407655,0.00328685350257527,0.0029404512238988285,0.002800057141285853,0.0027750187061701633,0.002770882893226947
13,0.010967617031769527,0.004877241247334357,0.004820569432139469,0.00313461087477362,0.0028379501301439734,0.0027726713528780675,0.002762275931155928,0.0026812363532145215
14,0.00997289812956183,0.004799890367423386,0.004779434860163693,0.0029652661015581285,0.002787090808815228,0.0026004203327295045,0.00275322185417213,0.002636077747023724
15,0.00909800602397922,0.00479664878430573,0.004518655087284655,0.0028477866582251373,0.002722929818831273,0.0025803001616543967,0.002593042936668632,0.002583429966043858
16,0.00876803521834745,0.004759091131632196,0.004017215712601688,0.0028383972450567534,0.002603214800934381,0.0022476466665459455,0.002231885865870444,0.002230320963675714
17,0.0070138916367826236,0.004734946926342066,0.003710159546249902,0.0028083287671722868,0.0025848830895103935,0.00223333898933698,0.002182256110551845,0.002106023017922825
18,0.0058111525214039495,0.004018221721155443,0.0034906261240748356,0.0026120453204617894,0.0023192968313189687,0.0020828848211864506,0.002108817486127701,0.00208042568916616
19,0.0050345139179047834,0.004000337124644236,0.003377506051141451,0.002605450375498282,0.0023154963545603375,0.0018817948891635666,0.0021023343198923886,0.0020493512027279373
20,0.004900938337711706,0.003777003225710538,0.0031507070116337066,0.0024046957796599825,0.0022370276873674164,0.0018716230248978175,0.0020827730424582557,0.0020299017040219997
21,0.004287943792290085,0.0035793784342617,0.002840073925979679,0.0023507066539417763,0.0021611299309229814,0.0018507204027253443,0.0018624571691858239,0.0020211829632227865
22,0.004162304501798855,0.0035390263133832896,0.002779042740385185,0.0023465708409985595,0.0021210013675009606,0.0018307120103784314,0.001832388691301357,0.001860109815893728
23,0.003799582528805937,0.0034481502073607185,0.002705939452145626,0.0022397103768440974,0.002083331936099231,0.0017370414361509844,0.0018307120103784314,0.0017876772000233394
24,0.003278581876688837,0.0033134568398856907,0.0026937555707723664,0.0022266322656452776,0.0020797550167969896,0.0016076016689011235,0.0017904716682282155,0.001786894748925974
25,0.00294313391337551,0.0031890471154046064,0.002608803737344133,0.0021430217769553843,0.002076513433679333,0.0015670259905663224,0.001735811870140839,0.0017074200731792978
26,0.002855499390470595,0.0028420859430871898,0.002466397637623647,0.002141903989673434,0.001983625310549252,0.0015011883196594416,0.001715691699065731,0.001682605195519998
27,0.002851810692440159,0.0028164886143305246,0.0023238797591749656,0.002139333078924948,0.0019828428594518862,0.0013766668164501624,0.001708314303004858,0.0016315223167348628
28,0.0028420859430871898,0.002755457428736031,0.0023215324058828697,0.0021282669848336384,0.0019434967471272308,0.0013577762113852,0.001567920220391883,0.0015363986190408804
29,0.0027744598125291884,0.0027142110780320593,0.002243510853602729,0.0021210013675009606,0.0018897311788654146,0.001311611596640647,0.0014843097317019899,0.0014605008625964454
30,0.0026585452713909275,0.0026150633461230555,0.0021708546802759504,0.0021148535374502335,0.0017561555986723369,0.0013076993411538203,0.001326925282403368,0.0013262546100341977
31,0.002621322954901978,0.0025542557179849515,0.0020254305548941982,0.0019703236418940413,0.0016772398165666358,0.001266452990449849,0.0013075875624256252,0.0012086633879730112
32,0.0024782461828123216,0.0025414011642425215,0.002023306759058492,0.0019155520650784698,0.001608719456183074,0.0012601933816709266,0.001241079219149574,0.0011920083574719497
33,0.002471315901664229,0.0023583076074590393,0.002005198605090895,0.001824452401599509,0.0015158313330529923,0.0012543808878047844,0.0012262126482996331,0.0011896610041798538
34,0.00225949521173462,0.002248764453827896,0.001994914962096951,0.0017731459653579837,0.0014726847439697052,0.0012096693965267667,0.0012202883757052958,0.001185301633780247
35,0.002235239227716296,0.002215342614097578,0.001984631319103007,0.0017282109166235759,0.0014370273296754861,0.0011721117438532318,0.0012094458390703765,0.001180159812283275
36,0.0020438740450463805,0.0021835974552901856,0.00196741739496097,0.0016297338570837423,0.0013800201782960138,0.0011479675385631023,0.001174906212058108,0.0011711057352994764
37,0.002012017107510793,0.0021709664590041453,0.0018746410505590836,0.0015850223658057246,0.001365488943630658,0.0011373485593845732,0.0011714410714840616,0.0011107452220741527
38,0.0018866013744759534,0.0021054641242818496,0.0018586566924271924,0.0015310332400875182,0.001363029811610367,0.0011121983455406883,0.0011408136999586196,0.0010921899531937753
39,0.0017801880252342715,0.002009893311675087,0.0018405485384595953,0.0015102423966432401,0.0013604589008618811,0.0011052680643925956,0.0011113041157151278,0.0010822416463844165
40,0.0017115558861225144,0.002007098843470211,0.0018252348526968743,0.0014435104959107988,0.0013347497933770209,0.0010802296292769056,0.0011101863284331773,0.001075870258877299
41,0.0013848266636084007,0.0019937971748150004,0.0018122685202262491,0.0014074059667037995,0.0012749481737926725,0.001078888284538565,0.0011063858516745459,0.0010756467014209087
42,0.0012626525136912176,0.001956798415782441,0.001807238477457472,0.001385273778521181,0.0012314662485248002,0.0010757584801491039,0.0010924135106501654,0.0010702813224675468
43,0.001251139304687128,0.0018918549747011205,0.0018025437708732803,0.0013749901355272368,0.001223418180094757,0.0010728522332160326,0.0010768762674310543,0.0010446839937108816
44,0.0011931261447539001,0.0018877191617579039,0.0018006435324939645,0.0013695129778456797,0.0012102282901677419,0.0010494904790232685,0.0010754231439645187,0.0010206515671489472
45,0.0011526622451472942,0.001842784113023496,0.0017911423405973857,0.001278748650551304,0.0011961441704151662,0.0010474784619157577,0.0010468077895465875,0.000982423242106242
46,0.0010943137490294812,0.0018360773893317936,0.0017111087712097341,0.0012750599525208673,0.001174906212058108,0.0010440133213417114,0.000997513370412573,0.0009676684499844963
47,0.0010348474656297177,0.0018263526399788245,0.0016518660452663609,0.0012727125992287715,0.0011728941949505972,0.0010341767932605475,0.0009835410293881925,0.0009512369769398248
48,0.0010084676857756874,0.0018209872610254626,0.0016494069132460699,0.0012657823180806788,0.0011707703991148913,0.0010122681625343189,0.0009733691651224436,0.0009495602960168992
49,0.0009870061699622389,0.0018158454395284906,0.0016334225551141786,0.001233031150719531,0.0011286298185853598,0.0010033258642787154,0.0009675566712563013,0.0009476600576375834
50,0.0009096552900512685,0.0017808586976034418,0.0015461233683938492,0.0012125756434598377,0.0011158870435711247,0.000992259770187406,0.0009596203815544531,0.0009425182361406113
51,0.0008532070323127712,0.0016655030501061562,0.001535839725399905,0.0012102282901677419,0.0011128690179098585,0.0009910302041772606,0.0009529136578627505,0.0008981420810471789
52,0.0008157611583674314,0.0016632674755422553,0.0015238794014830355,0.0012038569026606243,0.0011123101242688832,0.0009798523313577561,0.0009526901004063604,0.0008868524294994794
53,0.0007748501438480453,0.001662373245716695,0.0015056594687872433,0.0011887667743542933,0.001101355808905769,0.0009792934377167808,0.0009460951554428528,0.00087556277795178
54,0.0007701554372638535,0.0016352110147652994,0.0014856510764403304,0.0011844074039546867,0.0010863774593276331,0.0009545903387856761,0.0009345819464387633,0.0008734389821160742
55,0.0007694847648946831,0.0016183324268078476,0.0014852039615275501,0.0011753533269708882,0.001081235637830661,0.0009510134194834348,0.0009075314942155626,0.000867961824434517
56,0.0007485821427222099,0.0016027951835887366,0.0014598301902272752,0.0011225937672628273,0.001076317373790079,0.0009444184745199271,0.0009037310174569311,0.000845047185154533
57,0.0007363982613489502,0.0015646786372742266,0.0014201487417180346,0.0011151045924737593,0.001076093816333689,0.0009269809929215002,0.0008923295871810366,0.0008223561033309391
58,0.0007064415621926784,0.001558307249767109,0.0014105357710932607,0.0011001262428956234,0.0010715108884776922,0.0008974714086780086,0.0008757863354081701,0.0008201205287670381
59,0.0007031999790750221,0.0015510416324344312,0.001403493711216973,0.001093754855388506,0.0010705048799239368,0.000893223817006597,0.0008725447522905138,0.0008193380776696729
60,0.0007014115194239013,0.0015463469258502392,0.0013818086379471346,0.0010907368297272397,0.0010477020193721477,0.0008848404123919687,0.0008478416533594091,0.0008185556265723075
61,0.0006683250158781684,0.0015342748232051746,0.0013567702028314445,0.001084030106035537,0.0010263522822868945,0.000878133688700266,0.000834987099616979,0.000809613328316704
62,0.0006634067518375864,0.0015218673843755246,0.0013547581857239338,0.0010823534251126114,0.000997513370412573,0.0008761216715927553,0.0008302923930327871,0.0008088308772193387
63,0.0006593827176225648,0.0015184022438014782,0.0013546464069957387,0.0010804531867332958,0.000995054238392282,0.000857901738896963,0.0008254859077204003,0.0008077130899373883
64,0.0006430630233060884,0.0014953758257932992,0.0013416800745251138,0.0010797825143641256,0.0009902477530798952,0.0008570075090714027,0.0008244798991666448,0.0008011181449738806
65,0.0006427276871215033,0.0014546883687303032,0.0013311728740747796,0.0010478137981003428,0.000987117948690434,0.0008534305897691613,0.000819561635126063,0.0007813333100833579
66,0.0006417216785677478,0.0014372508871318764,0.001329831529336439,0.0010474784619157577,0.0009863354975930686,0.0008429233893188272,0.0008140844774445058,0.0007777563907811164
67,0.0006281964524561476,0.001365377164902463,0.0013158591883120584,0.0010385361636601543,0.0009740398374916138,0.0008404642572985362,0.0008131902476189454,0.0007725027905559494
68,0.0006273022226305872,0.0013642593776205126,0.0012808724463870098,0.0010129388349034891,0.0009569376920777721,0.0008296217206636169,0.0008014534811584658,0.0007624427050183954
69,0.0005700715137947247,0.0013638122627077324,0.0012618700625938522,0.0010060085537553964,0.0009560434622522117,0.0008202323074952332,0.0007869222464931101,0.0007617720326492252
70,0.0005420150530177685,0.0013545346282675438,0.0012595227093017563,0.0009996371662482789,0.0009391648742947601,0.0008183320691159175,0.0007805508589859926,0.000756294874967668
71,0.0005290487205471435,0.0013421271894378938,0.0012416381127905492,0.0009919244340028208,0.0009311168058647169,0.0008181085116595274,0.0007776446120529214,0.0007542828578601573
72,0.0005198828648351498,0.0013330731124540952,0.0012345960529142614,0.0009904713105362852,0.0009146853328200454,0.0008071541962964131,0.0007747383651198502,0.0007523826194808414
73,0.0005064694174517446,0.0012981981492572415,0.0012098929539831567,0.0009604028326518184,0.0009019425578058104,0.0008042479493633419,0.000768925871253708,0.000720972796858034
74,0.0004692471009627949,0.0012884733999042727,0.0012035215664760392,0.0009573848069905522,0.0008961300639396681,0.0007940760850975929,0.0007659078455924418,0.0007181783286531579
75,0.00044096708272944873,0.001271147697034041,0.0011811658208370304,0.000941512227586856,0.0008828283952844578,0.0007912816168927168,0.0007644547221259062,0.0007017468556084865
76,0.00042923031626896914,0.0012586284794761959,0.001174682654601718,0.000918709367035067,0.000878021909972071,0.000789269599785206,0.0007626662624747856,0.0006829680292717191
77,0.0004116810559423472,0.0012541573303483941,0.0011705468416585013,0.0009029485663595658,0.0008776865737874859,0.0007870340252213051,0.0007318153334929533,0.0006786086588721124
78,0.0004063156769889851,0.001236049176380797,0.001109515656064007,0.0009004894343392748,0.0008685207180754922,0.0007853573442983795,0.0007065533409208734,0.0006708959266266543
79,0.00040262697895854867,0.0012229710651819768,0.00110381494092606,0.0008976949661343987,0.0008666204796961765,0.000784239557016429,0.0007030882003468271,0.0006696663606165088
80,0.0003923433359646046,0.0012217414991718314,0.001058544556007067,0.0008874113231404547,0.0008337575336068335,0.0007756325949454106,0.0007019704130648766,0.0006651952114887071
81,0.00038183613551427047,0.0012076573794192558,0.001055638309073996,0.0008871877656840645,0.0008335339761504435,0.0007731734629251196,0.0006839740378254745,0.000664971654032317
82,0.00037837099494022406,0.001189772782908049,0.00105284384086912,0.0008862935358585042,0.0008238092267974746,0.0007706025521766336,0.0006836387016408894,0.0006596062750789549
83,0.00037389984581242234,0.0011879843232569282,0.001048260913013123,0.000880481041992362,0.0008219089884181588,0.0007201903457606688,0.0006753670757544562,0.0006427276871215033
84,0.00037267027980227686,0.001182954280488151,0.0010435662064289311,0.0008489594406413595,0.0008207912011362085,0.0007011879619675113,0.0006736903948315304,0.0006398214401884321
85,0.0003700993690537908,0.0011434963894353006,0.00104043640203947,0.0008381169040064402,0.000812296017793385,0.0006917985487991275,0.0006701134755292891,0.0006188070392877639
86,0.00036585177738237916,0.0011285180398571647,0.0010228871417128482,0.000832416188868493,0.0008057010728298775,0.0006914632126145424,0.0006672072285962179,0.0006146712263445472
87,0.0003493085256095126,0.0011161106010275149,0.0010188631074978265,0.0008282803759252764,0.0007991061278663699,0.0006891158593224466,0.000660053389991735,0.000609082289934795
88,0.000347631844686587,0.001073411126857008,0.0010162921967493404,0.000812296017793385,0.0007736205778378999,0.0006702252542574841,0.0006575942579714441,0.0006059524855453337
89,0.0003465140574046365,0.001068381084088231,0.00101517440946739,0.0008091662134039238,0.0007693729861664881,0.000667430786052608,0.000644851482957209,0.0006047229195351883
90,0.000337571759149033,0.00106569839461155,0.0009919244340028208,0.0008076013112091932,0.0007675845265153674,0.0006603887261763202,0.0006403803338294073,0.0005954452850949996
91,0.000332541716380256,0.0010572032112687265,0.0009725867140250782,0.0007974294469434442,0.000766466739233417,0.0006580413728842243,0.0006381447592655065,0.0005954452850949996
92,0.00032997080563177,0.0010504964875770238,0.0009676684499844963,0.0007863633528521349,0.0007615484751928351,0.0006561411345049086,0.0006307673632046335,0.0005924272594337335
93,0.0003260585501449435,0.0010485962491977082,0.0009610735050209887,0.0007828982122780885,0.0007540593004037671,0.0006554704621357383,0.0006285317886407327,0.0005869501017521763
94,0.00032471720540660294,0.0010298174228609409,0.0009607381688364036,0.0007763032673145808,0.0007339391293286592,0.0006495461895414009,0.0006265197715332218,0.000581025829157839
95,0.00032270518829909215,0.0010259051673741143,0.0009540314451447009,0.0007554006451421076,0.0007327095633185137,0.0006426159083933082,0.0006197012691133241,0.0005752133352916966
96,0.0003189047115404607,0.001022775362984653,0.0009523547642217753,0.0007320388909493434,0.0007281266354625169,0.0006422805722087231,0.0006097529623039652,0.0005716364159894553
97,0.00031331577513070847,0.001020092673507972,0.0009490014023759239,0.000730809324939198,0.0007238790437911053,0.0006281964524561476,0.0006062878217299189,0.0005639236837439972
98,0.00030303213213676443,0.0010061203324835915,0.0009488896236477289,0.000723208371421935,0.0007090124729411644,0.000606399600458114,0.0005980161958434857,0.0005614645517237062
99,0.00029476050625033113,0.000997289812956183,0.0009445302532481222,0.0007113598262332603,0.0006958225830141491,0.0006009224427765568,0.0005958924000077798,0.0005483864405248861
100,0.00029017757839433435,0.000997289812956183,0.0009430771297815866,0.0007089006942129693,0.000692804557352883,0.000598910425669046,0.0005955570638231947,0.0005450330786790347


==> Data/density_prefix_10.csv <==
rank,wkby,2020,xj
1,0.023681804659385453,0.04514526499687492,0.009118399810119637
2,0.006664087871663004,0.028447347557007112,0.006480674970946961
3,0.00539643924335669,0.01768546338818624,0.005624198102539874
4,0.004470170254842426,0.017261614691413407,0.003993533319749125
5,0.004041018375467892,0.014999295378435569,0.0038222379460677077
6,0.0027916232660128025,0.011529975461957429,0.00377521568662575
7,0.002708899872070019,0.010561793159684458,0.0034079942319361753
8,0.0026358857966651207,0.01051338404457081,0.0033934397230612834
9,0.0025989903862211564,0.009514004757002379,0.0024317225597126715
10,0.0023632481321212997,0.009057883316820446,0.002372384946607344
11,0.002241687464026975,0.008535064873593044,0.002299052613430005
12,0.002120903541415681,0.006307169820251577,0.002187094852853915
13,0.0020195382558801573,0.005936033271046939,0.0019379888355721153
14,0.0020102173100837875,0.0048430630275921194,0.0019144777058511366
15,0.0019989545005798404,0.004502047705569307,0.0018758522784523854
16,0.0018979775877858327,0.0043611233926829085,0.0018618575583803742
17,0.0018719566141042999,0.004084653557478294,0.001805318889289449
18,0.0016688376702917378,0.00390715346872825,0.001790764380414557
19,0.001590386376505624,0.0036672594093872806,0.0017582966298474911
20,0.0015200909102913338,0.0033886380579553925,0.001698399227939283
21,0.001508051355304356,0.0033326986360462875,0.0015892404113775954
22,0.0015018373914401095,0.0031670318865462464,0.0015601313936278122
23,0.0014365907708655198,0.0031433652080462404,0.0014974350477052019
24,0.0012680370010478296,0.003124001562000781,0.001467766241152538
25,0.0012311415906038653,0.0029465014732507366,0.0013686836230426985
26,0.00117482754308413,0.002857213549818896,0.0013502105925476437
27,0.0011332716597419806,0.0027969710954552445,0.0013474116485332414
28,0.0010905506581752851,0.0027862135143188783,0.001346851859730361
29,0.0010719087665825452,0.0027657741101597823,0.0013328571396583498
30,0.001058704093371021,0.0026893952840915812,0.0013149438979661752
31,0.0010385087108122195,0.002652819508227936,0.0012404919871830756
32,0.0010000598094021935,0.002538789148182453,0.001234894099154271
33,0.0009736504629791452,0.0025129709534551735,0.0012281766335197058
34,0.0009643295171827752,0.0024107739326596936,0.001197388249361281
35,0.0009091805878875863,0.0024053951420915103,0.001163800921188454
36,0.0008633526043887673,0.002391410286614234,0.0011610019771740518
37,0.0008412153581223887,0.002380652705477868,0.0010876696439967128
38,0.0008400502398978424,0.0023408496552733125,0.0010865500663909521
39,0.0008066501841275167,0.002327940557909673,0.00104680506138644
40,0.0008000478475217547,0.0022494102156141987,0.0010288918196942657
41,0.0007860664288271997,0.002205304132955097,0.001022734142862581
42,0.000768589655459006,0.0022031526167278236,0.0010048209011704063
43,0.0007549966095059666,0.0021741071476596343,0.0009577986417284486
44,0.0007445105454850503,0.0021332283393414426,0.0009410049776420352
45,0.0007437338000020195,0.002069758610636881,0.0009404451888391547
46,0.0007425686817774733,0.0020686828525232443,0.0009404451888391547
47,0.0007406268180698962,0.001850303955455008,0.0008923033517914361
48,0.0007324709904980725,0.0018449251648868248,0.0008839065197482294
49,0.0007247035356677642,0.0017631675482504409,0.0008732705324935009
50,0.0007134407261638172,0.0016867887221822398,0.0008564768684070873
51,0.0006901383616728922,0.0016362280908413182,0.0008508789803782829
52,0.0006652825062159057,0.0016286977840458618,0.0008290472170659454
53,0.0006645057607328749,0.0016233189934776785,0.0008144927081910536
54,0.0006637290152498441,0.0016200917191367687,0.0008128133417824123
55,0.0006586801696101437,0.0015878189757276696,0.0008105741865708906
56,0.0006516894602628662,0.0015813644270458499,0.0007971392553017598
57,0.000643922005432558,0.0015641522972276638,0.0007949001000902379
58,0.0006396499052758884,0.001545864409295841,0.000793780522484477
59,0.0006213963864246638,0.0015308037957049282,0.0007932207336815966
60,0.0006213963864246638,0.0014834704387049163,0.0007898620008643139
61,0.0006179010317510251,0.0014630310345458203,0.0007848239016383898
62,0.0006015893766073777,0.001460879518318547,0.0007758672807923027
63,0.000600035885641316,0.0014447431466139975,0.000767470448749096
64,0.0005992591401582851,0.001437212839818541,0.0007607529831145306
65,0.000595375412743131,0.0014264552586821747,0.0007568344614943674
66,0.000586831212429792,0.001414621919432172,0.0007529159398742042
67,0.0005654707116464441,0.0013974097896139858,0.0007512365734655629
68,0.0005643055934218979,0.0013941825152730758,0.0007478778406482802
69,0.0005627521024558362,0.0013845006922503461,0.0007473180518453998
70,0.000554207902142497,0.0013715915948867064,0.0007316439653647472
71,0.0005491590565027967,0.0013694400786594333,0.0007271656549417036
72,0.0005452753290876426,0.00136728856243216,0.0007238069221244209
73,0.000538284619740365,0.0013382430933639709,0.0007204481893071382
74,0.0005340125195836955,0.0013221067216594214,0.0007075730468408879
75,0.0005293520466855105,0.0012952127688185056,0.0007070132580380075
76,0.0005289636739439951,0.0012844551876821392,0.0007053338916293661
77,0.0005258566920118717,0.001253258202386677,0.0007025349476149638
78,0.0005211962191136868,0.0012478794118184937,0.0006846217059227895
79,0.000520419473630656,0.001241424863136674,0.0006555126881730061
80,0.000520419473630656,0.001236046072568491,0.0006398386016923535
81,0.0005200311008891406,0.0012317430401139443,0.0006381592352837121
82,0.0005180892371815635,0.0012026975710457551,0.0006370396576779512
83,0.000517700864440048,0.0011994702967048454,0.0006191264159857769
84,0.000517700864440048,0.0011844096831139324,0.0006135285279569724
85,0.0005126520188003477,0.0011790308925457493,0.000612968739154092
86,0.0005006124638133698,0.0011693490695230196,0.0006112893727454506
87,0.000499835718330339,0.0011693490695230196,0.0005832999326014282
88,0.0004928450089830615,0.0011607430046139265,0.0005821803549956673
89,0.0004909031452754845,0.0011510611815911968,0.0005821803549956673
90,0.00048701941786033026,0.0011220157125230077,0.0005799411997841454
91,0.0004765333538394141,0.0010822126623184524,0.0005788216221783845
92,0.00047459149013183704,0.0010789853879775424,0.0005771422557697432
93,0.0004742031173903216,0.00105101567702299,0.0005732237341495801
94,0.0004714845081997137,0.0010445611283411702,0.0005625877468948515
95,0.0004668240353015287,0.0010413338540002602,0.0005614681692890906
96,0.00046410542611092083,0.0010122883849320713,0.0005575496476689275
97,0.00046332868062789,0.0009886217064320653,0.0005508321820343621
98,0.0004609984441787975,0.0009552732049093297,0.0005480332380199598
99,0.0004609984441787975,0.00094881865622751,0.0005474734492170794


==> Data/density_prefix_3.csv <==
rank,wkby,2020,xj
1,0.23039397307644807,0.2333814197210129,0.2872309934907758
2,0.20010633645662693,0.16296229360235892,0.18946108012369092
3,0.16719368847690308,0.1494410898720601,0.16324505090719374
4,0.13074568343116444,0.12027298437891643,0.11835502701540762
5,0.05811920402229881,0.1117938589272325,0.04522309822949997
6,0.05330221690928312,0.08162744990463404,0.04481333282579149
7,0.04073447499384429,0.042044930113374145,0.03394279406265604
8,0.026425269705450345,0.03232975858912172,0.02734960154233011
9,0.017193261266887416,0.03179403104853067,0.022255523436118023
10,0.016978102768087876,0.005460548184819547,0.013904034285944599
11,0.012305978687657437,0.00515288136431947,0.010560415766339676
12,0.00910734078853648,0.003844759498137325,0.009324961878382524
13,0.008423416390727833,0.002643137685205206,0.008806037658112347
14,0.00744627057307505,0.002062228303841425,0.008270319773755757
15,0.0036538107521770233,0.0020009100913641366,0.002478185030351749
16,0.002605981095568434,0.0019546524924777616,0.002472027353520064
17,0.001937591607420405,0.0011166369219548246,0.0012013067709814441
18,0.0016653423156180991,0.001076833871750269,0.0009247711023585022
19,0.001004331909558863,0.0008530761841138496,0.0009029393390461647
20,0.000593433549035554,0.0006745003372501686,0.0006269634592261031
21,0.0005778986393749374,0.0006519094168637993,0.00044223315427555494
22,0.00046760078078455955,0.0004991517647273975,0.0003896130068047927
23,0.00035846804041872796,0.0003474698707046323,0.0003739389203241401
24,0.0003359424214108339,0.00022268192952278295,0.0002972478543295186
25,0.0002633167187474513,0.00019901525102277703,0.00027429651341142014
26,0.0002136050078334782,0.00019686373479550377,0.0001589800200180476
27,0.0001903026433425533,0.00019256070234095724,9.796304050407862e-05
28,0.00014214442339464186,0.00018610615365913743,9.124557486951322e-05
29,0.00014175605065312643,0.0001753485725227711,8.732705324935009e-05
30,0.00012117229535280945,0.00016243947515913153,7.669106599462155e-05
31,0.00012039554986977862,0.00013231824797730582,7.669106599462155e-05
32,0.00010058854005249247,0.00013016673175003253,7.333233317733885e-05
33,9.981179456946163e-05,0.00012693945740912263,6.885402275429526e-05
34,9.553969441279206e-05,0.0001021970207954801,6.829423395141481e-05
35,8.07815302352063e-05,9.89697464545702e-05,6.829423395141481e-05
36,7.107221169732093e-05,9.789398834093357e-05,5.933761310532762e-05
37,6.680011154065136e-05,9.681823022729694e-05,5.317993627364268e-05
38,6.680011154065136e-05,9.57424721136603e-05,5.262014747076223e-05
39,5.98094021933739e-05,9.25151977727504e-05,5.2060358667881785e-05
40,5.98094021933739e-05,9.036368154547713e-05,5.038099225924043e-05
41,5.709079300276599e-05,8.390913286365734e-05,4.478310423043594e-05
42,5.514892929518892e-05,8.283337475002071e-05,4.4223315427555494e-05
43,5.47605565536735e-05,7.96061004091108e-05,4.08645826102728e-05
44,5.359543832912726e-05,7.207579361365438e-05,3.8625427398751e-05
45,5.243032010458101e-05,6.992427738638112e-05,3.6386272187229204e-05
46,5.20419473630656e-05,5.809093813637816e-05,3.4147116975707404e-05
47,4.349774704972647e-05,5.2712147568194995e-05,3.190796176418561e-05
48,4.272100156669564e-05,5.2712147568194995e-05,3.134817296130516e-05
49,4.116751060063398e-05,5.163638945455836e-05,3.078838415842471e-05
50,3.961401963457232e-05,5.056063134092173e-05,3.078838415842471e-05
51,3.883727415154149e-05,4.94848732272851e-05,3.0228595355544262e-05
52,3.844890141002608e-05,4.840911511364847e-05,2.9109017749783362e-05
53,3.611866496093359e-05,4.733335700001183e-05,2.8549228946902913e-05
54,3.534191947790276e-05,4.62575988863752e-05,2.8549228946902913e-05
55,3.340005577032568e-05,4.518184077273857e-05,2.8549228946902913e-05
56,3.262331028729485e-05,4.4106082659101935e-05,2.8549228946902913e-05
57,3.262331028729485e-05,4.3030324545465304e-05,2.8549228946902913e-05
58,3.0293073838202364e-05,3.98030502045554e-05,2.6869862538261565e-05
59,3.0293073838202364e-05,3.2272743409098975e-05,2.6310073735381117e-05
60,2.9516328355171534e-05,3.2272743409098975e-05,2.5190496129620216e-05
61,2.912795561365612e-05,3.012122718182571e-05,2.5190496129620216e-05
62,2.912795561365612e-05,3.012122718182571e-05,2.5190496129620216e-05
63,2.8739582872140704e-05,2.7969710954552448e-05,2.5190496129620216e-05
64,2.835121013062529e-05,2.6893952840915813e-05,2.4630707326739768e-05
65,2.757446464759446e-05,2.6893952840915813e-05,2.407091852385932e-05
66,2.6409346423048214e-05,2.581819472727918e-05,2.3511129720978868e-05
67,2.6409346423048214e-05,2.3666678500005915e-05,2.3511129720978868e-05
68,2.524422819850197e-05,2.3666678500005915e-05,2.295134091809842e-05
69,2.4855855456986554e-05,2.2590920386369284e-05,2.239155211521797e-05
70,2.4079109973955724e-05,2.2590920386369284e-05,2.1831763312337523e-05
71,2.4079109973955724e-05,2.1515162272732652e-05,2.127197450945707e-05
72,2.4079109973955724e-05,2.1515162272732652e-05,2.127197450945707e-05
73,2.4079109973955724e-05,2.043940415909602e-05,2.127197450945707e-05
74,2.369073723244031e-05,2.043940415909602e-05,2.0712185706576623e-05
75,2.291399174940948e-05,2.043940415909602e-05,2.0152396903696175e-05
76,2.213724626637865e-05,1.9363646045459385e-05,1.9592608100815723e-05
77,2.1748873524863234e-05,1.9363646045459385e-05,1.9592608100815723e-05
78,2.136050078334782e-05,1.9363646045459385e-05,1.9592608100815723e-05
79,2.136050078334782e-05,1.9363646045459385e-05,1.9592608100815723e-05
80,2.136050078334782e-05,1.9363646045459385e-05,1.9032819297935274e-05
81,2.136050078334782e-05,1.9363646045459385e-05,1.8473030495054826e-05
82,2.0972128041832405e-05,1.8287887931822754e-05,1.8473030495054826e-05
83,2.0972128041832405e-05,1.7212129818186122e-05,1.7913241692174378e-05
84,2.0972128041832405e-05,1.7212129818186122e-05,1.7913241692174378e-05
85,1.980700981728616e-05,1.7212129818186122e-05,1.7913241692174378e-05
86,1.980700981728616e-05,1.6136371704549487e-05,1.7353452889293926e-05
87,1.980700981728616e-05,1.6136371704549487e-05,1.7353452889293926e-05
88,1.8641891592739915e-05,1.6136371704549487e-05,1.7353452889293926e-05
89,1.82535188512245e-05,1.5060613590912856e-05,1.7353452889293926e-05
90,1.7865146109709085e-05,1.5060613590912856e-05,1.6793664086413478e-05
91,1.747677336819367e-05,1.5060613590912856e-05,1.623387528353303e-05
92,1.7088400626678255e-05,1.5060613590912856e-05,1.623387528353303e-05
93,1.7088400626678255e-05,1.5060613590912856e-05,1.567408648065258e-05
94,1.670002788516284e-05,1.5060613590912856e-05,1.5114297677772131e-05
95,1.6311655143647425e-05,1.5060613590912856e-05,1.5114297677772131e-05
96,1.6311655143647425e-05,1.3984855477276224e-05,1.5114297677772131e-05
97,1.6311655143647425e-05,1.3984855477276224e-05,1.5114297677772131e-05
98,1.592328240213201e-05,1.3984855477276224e-05,1.5114297677772131e-05
99,1.592328240213201e-05,1.3984855477276224e-05,1.5114297677772131e-05


==> Data/density_prefix_4.csv <==
rank,wkby,2020,xj
1,0.04429391116983307,0.11913913532714342,0.05202061366287727
2,0.029996745436426102,0.11081707056005043,0.028560984511763404
3,0.023940072532493206,0.0930347889416369,0.027208534764004238
4,0.023776567608315216,0.08010094914138366,0.02042557383950183
5,0.02065405076653128,0.07615506838056449,0.017225261253434303
6,0.012200341301965244,0.03549463895944069,0.014177211221750257
7,0.010926090337053168,0.03179403104853067,0.011791951132676663
8,0.009112778006917696,0.020961146844209785,0.010457414626609672
9,0.008863831079606314,0.01885050942525471,0.009478344010371767
10,0.008630030689214035,0.01150092999288924,0.007653992301784383
11,0.0077142477647206865,0.008511398195093037,0.00752580066592476
12,0.007330923868844971,0.008502792130183944,0.00752580066592476
13,0.0071864492090012375,0.005961851465774218,0.006675481474349357
14,0.007172856163048198,0.005345442066660427,0.006533854907220604
15,0.0069600279006977505,0.005148578331864924,0.006047398437517493
16,0.0051443853341131855,0.004394471894205644,0.005942717931378849
17,0.004804559185287198,0.004320244584364716,0.005119828391144589
18,0.004756789338080802,0.004070668702001018,0.005015147885005945
19,0.004645326361265877,0.003955562583841898,0.004829298002449636
20,0.0044344399626230074,0.003852289804932781,0.0046652798832056645
21,0.004420846916669968,0.0037812897694327633,0.004656323262359577
22,0.004238700100899238,0.003759774607160031,0.004593067127634087
23,0.004140830170037354,0.0034413502055235874,0.004545485079389248
24,0.0040235416020996985,0.003378956234932663,0.004516376061639464
25,0.003908583270611135,0.0032520167775235403,0.004397141046625929
26,0.003868969250976563,0.002998137862705295,0.004394342102611527
27,0.0037885760934828726,0.0029701681517507426,0.004259433001117339
28,0.0037590597651277007,0.002886259018887085,0.0039901745869318425
29,0.0036576944795921776,0.002772228658841602,0.003915162887345862
30,0.0036406060789654993,0.00272489530184159,0.00390004858966809
31,0.0033955428790692723,0.002605486151227924,0.00381272153641874
32,0.00333223812220226,0.0025258800508188134,0.0037371500480298794
33,0.003193589053481257,0.002521577018364267,0.003577050450406071
34,0.0031912588170321643,0.002511895195341537,0.0035580176311081355
35,0.0030774656037681476,0.0024527284990915224,0.003533386923781396
36,0.003067756285230262,0.0023021223631823936,0.003518832414906504
37,0.002999014309982034,0.0022999708469551203,0.003481326565113514
38,0.0029966840735329413,0.002265546587318748,0.0034287064176427517
39,0.002936486298598052,0.0021794859382278176,0.003397918033484327
40,0.0027927883842373486,0.002028879802318689,0.00335201535164813
41,0.002739969691391252,0.002013819188727776,0.0033201073898839447
42,0.0027302603728533666,0.0019976828170232266,0.003271965552836226
43,0.0026984138080491027,0.0019869252358868605,0.0032568512551584537
44,0.00267744168000727,0.001985849477773224,0.003107387644789374
45,0.0026401578968217906,0.0019836979615459505,0.0029316139606849127
46,0.002612583432174196,0.001952500976250488,0.0028733959251853462
47,0.0026110299412081344,0.001935288846432302,0.0028263736657433884
48,0.0025407344749938444,0.0019105464098186594,0.002777112251089909
49,0.002423445907056189,0.001906243377364113,0.0027547206989746906
50,0.0023900458512858633,0.0018782736664095605,0.0027021005515039287
51,0.002347713222460683,0.0018761221501822872,0.0026657142793166996
52,0.0023337318037661282,0.0017825311942959,0.002646681460018764
53,0.00229800151154671,0.001765319064477714,0.0025587946179665335
54,0.002272757283348208,0.0017588645157958942,0.002513451724933217
55,0.002235473500162728,0.0017029250938867893,0.0024306029821069106
56,0.0022315897727475742,0.0016760311410458735,0.0023645479033670177
57,0.0022253758088833274,0.0016706523504776904,0.0023158462775164186
58,0.0021807129436090546,0.0016523644625458676,0.002258188030819732
59,0.002172557116037231,0.0016200917191367687,0.0022346769010987535
60,0.002151196615253883,0.0015878189757276696,0.002227959435464188
61,0.002096047685958694,0.001566303813454937,0.0021898937968683175
62,0.00207779416710747,0.0015200462145685619,0.002117121252493859
63,0.0020731336942092847,0.0014447431466139975,0.0020902513899555978
64,0.002045170856820175,0.001440440114159451,0.0020712185706576623
65,0.001963612581101938,0.001423227984341265,0.002069539204249021
66,0.0019601172264282992,0.0014156976775458086,0.0020516259625568464
67,0.0019593404809452684,0.0014070916126367155,0.001972695741350703
68,0.0019317660162976736,0.0013662128043185234,0.0019385486243749957
69,0.001882442678125216,0.0013576067394094303,0.0019329507363461914
70,0.0018587519408927757,0.0013403946095912442,0.00193127136993755
71,0.0018226332759318422,0.001323182479773058,0.0018696946016207006
72,0.0018086518572372871,0.0013156521729776017,0.0018327485406305908
73,0.0017818541380727236,0.001305970349954872,0.0018232321309816233
74,0.0017496192005269442,0.0012930612525912323,0.0018226723421787428
75,0.0017348610363493583,0.001236046072568491,0.0018014003676692857
76,0.0017302005634511734,0.0012349703144548542,0.001791883958020318
77,0.0017100051808923717,0.0011876369574548423,0.0017913241692174375
78,0.0017068981989602485,0.0011865611993412057,0.0017812479707655896
79,0.0017002958623544865,0.0011661217951821096,0.0017286278232948274
80,0.0016936935257487243,0.0011542884559321068,0.0017252690904775447
81,0.0016925284075241782,0.0011295460193184643,0.0017179918360400988
82,0.0016921400347826628,0.0011134096476139146,0.0017118341592084138
83,0.0016754400068975,0.0011058793408184582,0.0016743283094154237
84,0.0016711679067408303,0.0011026520664775485,0.0016692902101894996
85,0.0016602934699783986,0.0011015763083639118,0.0016552954901174885
86,0.0016233980595344343,0.0010908187272275455,0.0016508171796944448
87,0.001615630604704126,0.0010897429691139088,0.0016491378132858035
88,0.0016144654864795798,0.0010875914528866355,0.0016357028820166728
89,0.0016144654864795798,0.0010606975000457197,0.0016166700627187375
90,0.0015437816475237743,0.00105101567702299,0.001609952597084172
91,0.0015418397838161972,0.0010273489985229841,0.0015819631569401497
92,0.0015387328018840738,0.0010208944498411644,0.001577484846517106
93,0.001527469992380127,0.0010165914173866177,0.001571327169685421
94,0.0015263048741555806,0.0010004550456820683,0.0015668488592623774
95,0.0015235862649649727,0.0009154701547047743,0.001550055195175964
96,0.0015162071828761798,0.0009100913641365911,0.00153270174228667
97,0.0014998955277325324,0.0009079398479093179,0.0015282234318636265
98,0.0014991187822495015,0.0009004095411138614,0.0015243049102434633
99,0.0014925164456437395,0.0008939549924320417,0.0015075112461570498


==> Data/density_prefix_5.csv <==
rank,wkby,2020,xj
1,0.041862697807946575,0.11913805956902979,0.04852809132170614
2,0.02372452566095215,0.11080308570457316,0.022262800690555466
3,0.02309613856518021,0.0930347889416369,0.02169405526682893
4,0.02017557554898429,0.08009557035081548,0.020129445562778073
5,0.019848177327886796,0.07615184110622358,0.013821185543118293
6,0.011968094402539025,0.03549463895944069,0.010988094411740338
7,0.008744212275219567,0.03179403104853067,0.009989431187401617
8,0.008529053776420027,0.020961146844209785,0.0076052906759337836
9,0.007666866290255806,0.01885050942525471,0.007487175238526009
10,0.007225674855894294,0.011485869379298326,0.007404326495699703
11,0.007018283811925063,0.008511398195093037,0.006808151420632024
12,0.006941386009105011,0.008502792130183944,0.006495789268624734
13,0.0059778332374052666,0.005961851465774218,0.00641797862502435
14,0.005728109564610854,0.005343290550433154,0.006236047264088205
15,0.005028261884400077,0.005147502573751287,0.0061302471803438
16,0.004726107891501084,0.004394471894205644,0.005207155444393939
17,0.00449269587385032,0.004320244584364716,0.005063849510856544
18,0.00434783284126507,0.004070668702001018,0.004895912869992409
19,0.004201804690455274,0.003955562583841898,0.004517495639245225
20,0.004154423215990393,0.003852289804932781,0.004488386621495442
21,0.004042183493692438,0.0037812897694327633,0.004367472240073265
22,0.004012667165337267,0.003759774607160031,0.004355716675212775
23,0.003995190391969073,0.0034413502055235874,0.004293020329290165
24,0.003893048360950519,0.003378956234932663,0.004281264764429676
25,0.0037474085828822384,0.0032520167775235403,0.004267270044357664
26,0.0037268248275819215,0.002998137862705295,0.0042650308891461425
27,0.003637499097033376,0.0029701681517507426,0.004216329263295544
28,0.003496908164604796,0.002886259018887085,0.004129561998849074
29,0.003301556675622542,0.002772228658841602,0.003878776615158633
30,0.0032972845754658726,0.00272489530184159,0.0038535861190290128
31,0.0032739822109749475,0.002605486151227924,0.0037785744194430326
32,0.003237086800530983,0.0025258800508188134,0.003550180587867809
33,0.0031481494427239532,0.002521577018364267,0.003386722257426718
34,0.0029640607632456465,0.002511895195341537,0.003368809015734544
35,0.0029151257978147042,0.0024527284990915224,0.0032786830184707914
36,0.002853762904655269,0.0023021223631823936,0.003243416323889323
37,0.002828907049198282,0.0022999708469551203,0.003161127369865897
38,0.0027745348653861242,0.002265546587318748,0.003126420464087309
39,0.0027337557275270057,0.0021794859382278176,0.003122501942467146
40,0.0027151138359342657,0.002028879802318689,0.0030833167262655147
41,0.0027050161446548647,0.002013819188727776,0.0030682024285877425
42,0.002621904377970566,0.0019976828170232266,0.003022859535554426
43,0.002560153112069615,0.0019869252358868605,0.002849884795464367
44,0.0024514087444452988,0.001985849477773224,0.0028347704977865953
45,0.002381113278231009,0.0019836979615459505,0.002801183169613768
46,0.0023228573670036963,0.001952500976250488,0.0027317693580565924
47,0.002310817812016719,0.001935288846432302,0.0027054592843212114
48,0.0022762526380218466,0.0019105464098186594,0.002681388365797352
49,0.002253727019013953,0.001906243377364113,0.0026533989256533295
50,0.0022001315806848254,0.0018782736664095605,0.0026198115974805027
51,0.0021935292440790634,0.0018761221501822872,0.0025688708164183817
52,0.002184985043765724,0.0017825311942959,0.0024793046079575097
53,0.002183819925541178,0.001765319064477714,0.0024177278396406605
54,0.002177217588935416,0.0017588645157958942,0.002265465285257178
55,0.002127505878021443,0.0017029250938867893,0.002191573163276959
56,0.0020544918026165447,0.0016760311410458735,0.002174779499190545
57,0.002037791774731382,0.0016695765923640537,0.0021479096366522838
58,0.0020113824283083336,0.0016523644625458676,0.0020913709675613582
59,0.0019453590622507133,0.0016200917191367687,0.0020762566698835864
60,0.0019434171985431362,0.0015878189757276696,0.0020650608938259773
61,0.001921668325018273,0.001566303813454937,0.0020505063849510854
62,0.0018754519687779385,0.0015200462145685619,0.002042109552907879
63,0.0018696263776552073,0.0014447431466139975,0.001948624822826844
64,0.0018595286863758065,0.001440440114159451,0.0019211951714857018
65,0.0018311774762451813,0.001423227984341265,0.0019105591842309734
66,0.0017966123022503094,0.0014156976775458086,0.0018780914336639072
67,0.00176437736470453,0.0014070916126367155,0.0018551400927458088
68,0.0017538913006836137,0.0013662128043185234,0.001814275510135536
69,0.0017383563910229971,0.0013576067394094303,0.0018025199452750466
70,0.0017290354452266271,0.0013403946095912442,0.001790764380414557
71,0.001725151717811473,0.001323182479773058,0.001787965436400155
72,0.0016890330528505394,0.0013156521729776017,0.00178180775956847
73,0.0016863144436599314,0.001305970349954872,0.0017638945178762957
74,0.00164747716950839,0.0012930612525912323,0.0017359050777322731
75,0.001629612023398681,0.001236046072568491,0.0017347855001265122
76,0.001615630604704126,0.0012349703144548542,0.0017129537368141747
77,0.001597765458594417,0.0011876369574548423,0.0017011981719536854
78,0.001528635110604673,0.0011865611993412057,0.0016754478870211846
79,0.0015185374193252723,0.0011661217951821096,0.0016586542229347712
80,0.0015119350827195101,0.0011542884559321068,0.001648578024482923
81,0.0014793117724322153,0.0011295460193184643,0.0016407409812425968
82,0.001476204790500092,0.001112333889500278,0.0016390616148339555
83,0.001471544317601907,0.0011058793408184582,0.0016015557650409654
84,0.0014575628989073521,0.0011026520664775485,0.0015914795665891172
85,0.0014571745261658367,0.0011015763083639118,0.001587561044968954
86,0.0014532907987506827,0.0010908187272275455,0.0015735663248969429
87,0.0014486303258524976,0.0010897429691139088,0.0015578922384162904
88,0.0014482419531109821,0.0010875914528866355,0.0015321419534837896
89,0.0014365907708655198,0.0010606975000457197,0.0015131091341858544
90,0.0014249395886200573,0.00105101567702299,0.001511429767777213
91,0.0014020255968706478,0.0010208944498411644,0.0015080710349599303
92,0.0013915395328497316,0.0010165914173866177,0.0015019133581282453
93,0.0013779464868966921,0.0010004550456820683,0.0014722445515755816
94,0.0013763929959306304,0.0009154701547047743,0.0014694456075611793
95,0.0013674604228757759,0.0009100913641365911,0.0014694456075611793
96,0.0013616348317530447,0.0009079398479093179,0.001466646663546777
97,0.0013550324951472825,0.0009004095411138614,0.0014543313098834072
98,0.0013546441224057673,0.0008939549924320417,0.00144537468903732
99,0.0013542557496642519,0.000892879234318405,0.0014436953226286786


==> Data/density_prefix_6.csv <==
rank,wkby,2020,xj
1,0.023713262851448202,0.08286349597720254,0.019729196568718552
2,0.010917157763998313,0.05814687755828726,0.016114640268519494
3,0.00914035247156529,0.04680515976621625,0.0121115905391214
4,0.007362770433649236,0.03497074475809965,0.01097689863568273
5,0.007079646705084498,0.031657409768098825,0.00995640364803167
6,0.006910704562525293,0.03124969744303054,0.007431756147040844
7,0.006753025229470034,0.02335901167950584,0.007273335915825677
8,0.005965405309676773,0.019000039803050206,0.007079089201226162
9,0.005710244418501145,0.018654721448572845,0.006413500314601308
10,0.005578197686385904,0.010840414511116347,0.006095540274565212
11,0.0054193532351060995,0.009061110591161357,0.005240742772566766
12,0.005315657713121483,0.008313458702183897,0.004733014328354199
13,0.0044391004355211925,0.006835367054047164,0.00432324892464571
14,0.004340842131917792,0.005958624191433308,0.004276226665203752
15,0.004302004857766251,0.004432123428182926,0.00424823722505973
16,0.004123741769410675,0.004293350631523801,0.004122284744411628
17,0.00401072530162969,0.004162108141660132,0.00403775663517668
18,0.003869745996459594,0.003943729244591895,0.003910124788119938
19,0.0037109015451797893,0.003816789787182772,0.003903407322485373
20,0.003647596788312777,0.0037511685422509378,0.003871499360721187
21,0.0036270130330124596,0.0036704866837281905,0.0034796471987048726
22,0.00343981737160203,0.003460713851569047,0.0034611741682098176
23,0.0032262123637685517,0.003293971343955369,0.0033732873261575875
24,0.0029151257978147042,0.003288592553387186,0.0032255030821971486
25,0.0028195861034019123,0.003276759214137183,0.0031902363876156804
26,0.002811041903088573,0.0032197440341144414,0.0031157844768325807
27,0.002724823154472151,0.0031874712907053425,0.003107387644789374
28,0.0026234578689366276,0.0028937893256825416,0.003079957993448232
29,0.0026098648229835883,0.0028937893256825416,0.0029847938969585555
30,0.0026028741136363107,0.0028830317445461755,0.0029635219224490982
31,0.002380336532747978,0.00272489530184159,0.002935532482305076
32,0.0023574225409985685,0.0026011831187733774,0.0029013853653293686
33,0.002349266713426745,0.002594728570091558,0.002849884795464367
34,0.0022513967825648603,0.0025194255021369935,0.002837569441800997
35,0.0021686733886220767,0.0024355163692733363,0.002773753518272626
36,0.0021298361144705354,0.002383879979818778,0.0026450020936101227
37,0.002112747713843857,0.0023623648175460452,0.0026321269511438723
38,0.0020812895217811084,0.002356986026977862,0.0026058168774084913
39,0.002050996447942906,0.0023516072364096786,0.0025475988419089244
40,0.002023810356036827,0.0022967435726142103,0.0025039353152842498
41,0.001982254472694678,0.0022763041684551147,0.002413249529217617
42,0.001956233499013145,0.0022429556669323787,0.002399814597948486
43,0.001948854416924352,0.00221391019786419,0.0023057700790645704
44,0.0019344846254882816,0.0021837889706823642,0.002247552043565004
45,0.0018226332759318422,0.0021687283570914514,0.0022469922547621235
46,0.0017488424550439134,0.0020503949645914216,0.0021288768173543487
47,0.0017461238458533054,0.0020224252536368693,0.002126637662142827
48,0.0017445703548872437,0.0020181222211823227,0.002121599562916903
49,0.0017360261545739046,0.0019955313007959533,0.0020398703976963572
50,0.0017305889361926888,0.0019923040264550433,0.002029794199244509
51,0.0017092284354093409,0.001976167654750494,0.0020275550440329872
52,0.001640874832902628,0.0019632585573868544,0.002013560323960976
53,0.0016144654864795798,0.0019363646045459386,0.0020118809575523345
54,0.0015923282402132012,0.00189441003811411,0.0019553422884614094
55,0.0015748514668450075,0.0018653645690459208,0.0019469454564182026
56,0.0015709677394298532,0.001829864551295912,0.0019452660900095612
57,0.0015604816754089372,0.001821258486386819,0.001940227990783637
58,0.0015527142205786287,0.0018191069701595456,0.001920075593879941
59,0.001536014192693466,0.0018115766633640892,0.0019183962274712996
60,0.0015185374193252723,0.0017836069524095367,0.001850101993519885
61,0.001466883844703722,0.001710455400682246,0.0018445041054910803
62,0.0014521256805261364,0.001704000852000426,0.001821552764572982
63,0.001442416361988251,0.0016996978195458795,0.001798041634852003
64,0.0014311535524843039,0.0016975463033186062,0.0017515791642129257
65,0.0014241628431370264,0.0016932432708640596,0.0017471008537898822
66,0.0014059093242858019,0.0016771068991595101,0.0017303071897034686
67,0.0013674604228757759,0.0016480614300913212,0.001715752680828577
68,0.001325516166792111,0.0016308493002731349,0.0017129537368141747
69,0.0013251277940505956,0.0016243947515913152,0.0016743283094154237
70,0.00131036962987301,0.001615788686682222,0.0016614531669491735
71,0.0012956114656954242,0.0016147129285685854,0.0016541759125117276
72,0.0012824067924839,0.001603955347432219,0.0016440997140598796
73,0.0012808533015178382,0.0015878189757276696,0.0016345833044109118
74,0.0012746393376535917,0.0015749098783640302,0.0016329039380022705
75,0.0012548323278363056,0.0015469401674094777,0.001622267950747542
76,0.0012470648730059973,0.0015125159077731055,0.001622267950747542
77,0.001245899754781451,0.0015060613590912855,0.0016138711187043352
78,0.0012144415627187025,0.0014920765036140094,0.0015892404113775954
79,0.0012051206169223325,0.00147594013190946,0.0015825229457430302
80,0.0011969647893505088,0.0014361370817049044,0.0015640499152479751
81,0.0011810415069483768,0.0014103188869776253,0.0014974350477052019
82,0.0011674484609953371,0.0014017128220685322,0.0014733641291813425
83,0.001164341479063214,0.0013984855477276222,0.0014683260299554184
84,0.0011480298239195665,0.0013888037247048928,0.001460488986715092
85,0.0011460879602119894,0.001379121901682163,0.0014420159562200372
86,0.0011402623690892582,0.0013780461435685264,0.0014145863048788954
87,0.0011332716597419806,0.0013662128043185234,0.001411787360864493
88,0.0011317181687759191,0.001355455223182157,0.0014039503176241667
89,0.0011305530505513728,0.0013490006745003372,0.001389395808749275
90,0.0011189018683059103,0.0013382430933639709,0.0013675640454369376
91,0.0011181251228228794,0.0013274855122276045,0.0013479714373361219
92,0.0011157948863737871,0.001323182479773058,0.001346851859730361
93,0.0011130762771831791,0.0013135006567503284,0.0013177428419805775
94,0.0011115227862171174,0.0013070461080685086,0.0013138243203604145
95,0.0011076390588019634,0.0012919854944775956,0.0013104655875431318
96,0.00110453207686984,0.0012338945563412176,0.0013099057987402513
97,0.0010955995038149854,0.0012274400076593979,0.00130822643233161
98,0.0010866669307601309,0.0012177581846366681,0.001307106854725849
99,0.0010730738848070914,0.0012070006035003018,0.0012449702976061192


==> Data/density_prefix_7.csv <==
rank,wkby,2020,xj
1,0.023692679096147886,0.08285919294474799,0.018523971276116945
2,0.010225465911359359,0.05814687755828726,0.015212820507079089
3,0.008522451439814265,0.04680515976621625,0.011635770056673019
4,0.007014400084509908,0.03497074475809965,0.010848147211020226
5,0.006674962308425436,0.031657409768098825,0.009941289350353898
6,0.006156873071243872,0.03124969744303054,0.007347228037805896
7,0.006032982166700455,0.02335901167950584,0.0070393441962216495
8,0.005853942332861849,0.019000039803050206,0.0069497779877607775
9,0.005704030454636899,0.018654721448572845,0.006256199660991901
10,0.005360320578395757,0.010840414511116347,0.0060916217529450485
11,0.005325367031659369,0.009061110591161357,0.004696068267364089
12,0.005237594792076886,0.008313458702183897,0.004297498639713209
13,0.004402205025077228,0.006835367054047164,0.004221927151324348
14,0.004249186164920154,0.005958624191433308,0.0040847788946186386
15,0.004066262603666394,0.004432123428182926,0.0039409131722783625
16,0.004059271894319117,0.004293350631523801,0.00385022738621173
17,0.003952469390402377,0.004162108141660132,0.0038384718213512405
18,0.0037990621575037884,0.003943729244591895,0.003828955411702273
19,0.0037101247996967584,0.003816789787182772,0.0036128769337904197
20,0.0036250711693048827,0.0037511685422509378,0.003386722257426718
21,0.003567203630819086,0.0036704866837281905,0.0031745623011350276
22,0.003104651695674227,0.00345963809345541,0.003112425744015298
23,0.0028452187043419295,0.003293971343955369,0.0031045887007749716
24,0.002796283738910987,0.003288592553387186,0.003055327286121492
25,0.0026840440166130326,0.003276759214137183,0.0030385336220350788
26,0.002581901985594478,0.0032197440341144414,0.0029775166425211096
27,0.0024576227083095456,0.0031874712907053425,0.0028487652178586062
28,0.0023799481600064627,0.0028937893256825416,0.002820775777714584
29,0.002325187603452789,0.0028916378094552683,0.002819656200108823
30,0.0022502316643403138,0.0028830317445461755,0.0027116169611528964
31,0.0021364384510762975,0.00272489530184159,0.002692584141854961
32,0.002132943096402659,0.0026011831187733774,0.0026696328009368627
33,0.0021282826235044737,0.002594728570091558,0.002596860256562404
34,0.002109252359170218,0.0025194255021369935,0.0024837829183805534
35,0.0020109940555668184,0.0024355163692733363,0.002433401926121313
36,0.0020082754463762106,0.002383879979818778,0.002423885516472345
37,0.0019492427896658673,0.0023623648175460452,0.002381341567453431
38,0.0019205032067937267,0.002356986026977862,0.0023455150840690823
39,0.001896424096819771,0.0023516072364096786,0.002314166911107777
40,0.001891763623921586,0.0022967435726142103,0.0022374758451131557
41,0.0018358379491433662,0.0022763041684551147,0.002236356267507395
42,0.001827293748830027,0.0022429556669323787,0.0022134049265892966
43,0.0017340842908663274,0.00221391019786419,0.002191573163276959
44,0.001707286571701764,0.0021837889706823642,0.0021501487918638056
45,0.0017030144715450943,0.0021687283570914514,0.002034832298470433
46,0.0016762167523805306,0.0020503949645914216,0.0020264354664272263
47,0.0016657306883596146,0.0020224252536368693,0.0020051634919177694
48,0.0016253399232420114,0.0020181222211823227,0.002002364547903367
49,0.0016218445685683726,0.0019955313007959533,0.0020018047591004867
50,0.0016105817590644255,0.0019923040264550433,0.0019290322147260282
51,0.0016012608132680557,0.001976167654750494,0.0019172766498655386
52,0.0015437816475237743,0.0019632585573868544,0.0019111189730338539
53,0.0015251397559310344,0.0019363646045459386,0.0018383464286593953
54,0.0015057211188552635,0.00189441003811411,0.0018293898078133083
55,0.0014952350548343473,0.0018653645690459208,0.0018008405788664053
56,0.0014925164456437395,0.001829864551295912,0.0017946829020347203
57,0.001458339644390383,0.001821258486386819,0.0017700521947079805
58,0.0014296000615182422,0.0018191069701595456,0.001759416207453252
59,0.0013915395328497316,0.0018115766633640892,0.0017079156375882508
60,0.001376004623189115,0.0017836069524095367,0.00170679605998249
61,0.0013643534409436525,0.001710455400682246,0.0016972796503335222
62,0.001322797557601503,0.001704000852000426,0.0016816055638528696
63,0.0013026021750427016,0.0016996978195458795,0.0016648118997664562
64,0.0012967765839199705,0.0016975463033186062,0.0016429801364541187
65,0.0012501718549381205,0.0016932432708640596,0.0016401811924397164
66,0.0012420160273662968,0.0016771068991595101,0.0016362626708195532
67,0.0012303648451208345,0.0016480614300913212,0.0016093928082812916
68,0.001220655526582949,0.0016308493002731349,0.0016037949202524872
69,0.0012167717991677948,0.0016243947515913152,0.0015948382994064
70,0.0012167717991677948,0.001615788686682222,0.0015870012561660736
71,0.0012144415627187025,0.0016147129285685854,0.001572446747291182
72,0.0011919159437108083,0.001603955347432219,0.0015707673808825406
73,0.001180264761465346,0.0015878189757276696,0.001556212872007649
74,0.0011756042885671609,0.0015749098783640302,0.0015310223758780287
75,0.0011491949421441126,0.0015469401674094777,0.0015198265998204198
76,0.0011445344692459277,0.0015125159077731055,0.0014806413836187882
77,0.0011379321326401657,0.0015060613590912855,0.0014599291979122116
78,0.0011274460686192494,0.0014920765036140094,0.0014487334218546027
79,0.0011258925776531877,0.00147594013190946,0.0014123471496673735
80,0.001111134413475602,0.0014361370817049044,0.0014022709512155253
81,0.0010967646220395317,0.0014103188869776253,0.0013731619334657421
82,0.0010940460128489237,0.0014017128220685322,0.001353009536562046
83,0.0010893855399507389,0.0013984855477276222,0.0013474116485332414
84,0.001088608794467708,0.0013888037247048928,0.0013356560836727518
85,0.001083171576086492,0.001379121901682163,0.0013339767172641107
86,0.0010785111031883072,0.0013780461435685264,0.0012987100226826422
87,0.0010769576122222455,0.0013662128043185234,0.0012975904450768813
88,0.001069966902874968,0.001355455223182157,0.0012925523458509574
89,0.0010668599209428446,0.0013490006745003372,0.0012662422721155763
90,0.0010559854841804132,0.0013382430933639709,0.001262323750495413
91,0.0010528785022482898,0.0013274855122276045,0.0012477692416205215
92,0.0010509366385407126,0.001323182479773058,0.001236013676760032
93,0.0010365668471046423,0.0013135006567503284,0.0012298559999283471
94,0.0010303528832403958,0.0013070461080685086,0.001212502547039053
95,0.001026857528566757,0.0012919854944775956,0.0012001871933756832
96,0.0010190900737364486,0.0012338945563412176,0.0011699585980201389
97,0.0010000598094021935,0.0012274400076593979,0.001164920498794215
98,0.0009930691000549158,0.0012177581846366681,0.001148686623510682
99,0.0009771458176527838,0.0012070006035003018,0.0011380506362559533


==> Data/density_prefix_8.csv <==
rank,wkby,2020,xj
1,0.02368724187776667,0.06612469972901654,0.010600160771344187
2,0.006672632071976344,0.04298836997903348,0.007242547531667253
3,0.006005019329311345,0.02979527247339381,0.007028708208966921
4,0.005696651372548106,0.02914443881464365,0.006946979043746375
5,0.005236041301110824,0.021265586390368952,0.006159356198093584
6,0.005229438964505062,0.020495343581005125,0.004867363641045506
7,0.004396379433954497,0.01977135837052767,0.00468599206891224
8,0.004055388166903962,0.017804872538799907,0.004290221385275763
9,0.0038732413511332327,0.014716370994549133,0.004183861512728477
10,0.0030906702769796716,0.014207537406799007,0.004076941851378312
11,0.0028743466599555857,0.009334353152025061,0.003983457121297277
12,0.002839781485960714,0.008286564749342981,0.003935875073052438
13,0.0027889046568221943,0.007665852317774643,0.0039078856329084165
14,0.00268171378016394,0.005944639335956032,0.003587686437660799
15,0.002656469551965438,0.005542305801455931,0.0030195008027371433
16,0.0025411228477353596,0.005325002662501331,0.0028420477522240408
17,0.0023449946132700753,0.005108775281660368,0.0024625109438710965
18,0.0023321783128000665,0.004039471716705555,0.0023751838906217464
19,0.0023123713029827805,0.003932971663455529,0.0023119277558962554
20,0.002311982930241265,0.003736107928660025,0.002235236689901634
21,0.002249454918857283,0.003651123037682731,0.0022173234482094593
22,0.0021166314412590114,0.0036059411969099923,0.0020085222247350517
23,0.0021010965315983944,0.0035295623708417913,0.0019967666598745626
24,0.002077405794365954,0.0034542593028872273,0.0019654184869132576
25,0.002038568520214413,0.003358516830773567,0.0019133581282453757
26,0.0020106056828253028,0.0031433652080462404,0.0019010427745820057
27,0.001988468436558924,0.002989531797796202,0.0018960046753560816
28,0.0016175724684117032,0.002919607520409821,0.0018915263649330381
29,0.0015938817311792627,0.002892713567568905,0.0017851664923857528
30,0.0015694142484637915,0.0028615165822734427,0.0017191114136458597
31,0.0014944583093513166,0.002821713532068887,0.0017051166935738485
32,0.0014870792272625236,0.002755016529023416,0.0016944807063191199
33,0.0014571745261658367,0.0027162892369324973,0.0016793664086413478
34,0.0013725092685154762,0.002671107396159759,0.0016788066198384674
35,0.0013181370847033182,0.0026065619093415607,0.0016077134418726502
36,0.001290950992797239,0.0025344861157279063,0.0016077134418726502
37,0.0012726974739460145,0.002471016387023345,0.0015981970322236827
38,0.00121211132626961,0.0024634860802278885,0.0015791642129257474
39,0.001189585707261716,0.002341925413386949,0.0015769250577142256
40,0.0011864787253295925,0.002339773897159676,0.001572446747291182
41,0.001177546152274738,0.002251561731841472,0.001566289070459497
42,0.0011752159158256454,0.002219288988432373,0.0014756032843928643
43,0.0011530786695592668,0.00221068292352328,0.0014403365898113959
44,0.0011410391145722889,0.0021837889706823642,0.0014375376457969938
45,0.0011165716318568177,0.002128925306886896,0.0013949936967780796
46,0.0010948227583319546,0.002117091967636893,0.0013865968647348728
47,0.0010948227583319546,0.002035334351000509,0.0013776402438887855
48,0.0010948227583319546,0.0020009100913641366,0.0013541291141678069
49,0.0010847250670525538,0.001976167654750494,0.0013474116485332414
50,0.001066083175459814,0.0019632585573868544,0.0013362158724756323
51,0.0010552087386973823,0.0019245312652959358,0.001290872979442316
52,0.001054043620472836,0.0018911827637732,0.0012589650176781304
53,0.0010346249833970652,0.0018793494245231972,0.001248329030423402
54,0.001026080783083726,0.0018460009230004614,0.0012438507200003583
55,0.0010198668192194795,0.0018287887931822753,0.0012214591678851403
56,0.0009821946632924843,0.001824485760727729,0.0012153014910534553
57,0.0009802527995849072,0.0018105009052504525,0.001202426348587205
58,0.0009717085992715681,0.001797591807886813,0.0011990676157699223
59,0.0009662713808903522,0.00178898574297772,0.0011464474682991602
60,0.0009565620623524669,0.0017846827105231734,0.001137490847453073
61,0.0009320945796369958,0.0016921675127504231,0.0011123003513234526
62,0.0008955875419345468,0.0016706523504776904,0.0011011045752658437
63,0.0008839363596890843,0.0016480614300913212,0.001076473867939104
64,0.0008819944959815073,0.0015942735244094896,0.0010747945015304626
65,0.000876168904858776,0.0015770613945913033,0.0010613595702613319
66,0.000876168904858776,0.0015415613768412944,0.0010384082293432334
67,0.0008753921593757451,0.0015297280375912916,0.0010372886517374725
68,0.0008548084040754282,0.0015189704564549252,0.0010283320308913852
69,0.0008365548852242037,0.0014910007455003727,0.0010165764660308959
70,0.0008295641758769263,0.0014802431643640064,0.0010160166772280154
71,0.000823738584754195,0.0014748643737958233,0.0009897066034926343
72,0.0008019897112293317,0.001423227984341265,0.0009841087154638297
73,0.0007903385289838693,0.0014038643382958055,0.0009801901938436667
74,0.0007883966652762923,0.0013909552409321659,0.0009712335729975795
75,0.0007740268738402219,0.0013898794828185292,0.000965635684968775
76,0.0007674245372344599,0.0013812734179094361,0.0009650758961658946
77,0.0007647059280438519,0.001375894627341253,0.0009605975857428509
78,0.0007522780003153586,0.001375894627341253,0.0009202927919354586
79,0.0007437338000020195,0.0013715915948867064,0.0009169340591181758
80,0.0007394616998453499,0.0013124248986366917,0.0009169340591181758
81,0.0007363547179132266,0.001294137010704869,0.000915814481512415
82,0.0007270337721168566,0.0012898339782503225,0.0009057382830605669
83,0.0007258686538923105,0.0012844551876821392,0.0009029393390461647
84,0.0007215965537356409,0.0012844551876821392,0.0009001403950317624
85,0.0007114988624562401,0.0012597127510684967,0.0008799879981280662
86,0.0007111104897147247,0.0012080763616139384,0.0008710313772819791
87,0.0007064500168165397,0.0012070006035003018,0.0008676726444646963
88,0.0006955755800541081,0.0011908642317957523,0.0008559170796042069
89,0.0006944104618295618,0.0011897884736821157,0.0008542377131955655
90,0.0006847011432916765,0.0011790308925457493,0.000849759402772522
91,0.0006808174158765224,0.0011747278600912029,0.0008475202475610002
92,0.0006788755521689452,0.001144606632909377,0.0008402429931235544
93,0.0006773220612028836,0.0011392278423411938,0.000827367850657304
94,0.0006746034520122757,0.0011349248098866474,0.0008195308074169777
95,0.0006683894881480291,0.0011198641962957346,0.0008195308074169777
96,0.000661787151542267,0.0011166369219548246,0.0008128133417824123
97,0.0006613987788007515,0.0011048035827048216,0.000804976298542086
98,0.0006590685423516591,0.0011026520664775485,0.0008038567209363251
99,0.0006544080694534741,0.0010951217596820919,0.0008004979881190425


==> Data/density_prefix_9.csv <==
rank,wkby,2020,xj
1,0.023682581404868484,0.06611932093844834,0.010586725840075056
2,0.006672243699234828,0.04298836997903348,0.007217916824340513
3,0.005681504835629005,0.02914443881464365,0.00649131095820169
4,0.005219341273225661,0.02865604463105262,0.00615487788767054
5,0.004495414483040927,0.021264510632255314,0.005859869188552543
6,0.004241807082831362,0.02048996479043694,0.00417322552547375
7,0.003869745996459594,0.019770282612414033,0.004022082548696028
8,0.002950467717292607,0.017804872538799907,0.0038519067526203714
9,0.0028188093579188814,0.014713143720208224,0.003578170028011832
10,0.0027104533630360806,0.014205385890571734,0.0034522175473637308
11,0.002640546269563306,0.009334353152025061,0.0032652480872016605
12,0.002600543877187218,0.008285488991229344,0.0029971092506219255
13,0.0025391809840277827,0.007665852317774643,0.0028420477522240408
14,0.002362471386638269,0.005944639335956032,0.002460831577462455
15,0.0023267410944188506,0.005542305801455931,0.0024429183357702806
16,0.0023096526937921723,0.005325002662501331,0.0021876546416567957
17,0.0021115825956193107,0.005108775281660368,0.0021658228783444583
18,0.0020867267401623243,0.004039471716705555,0.001996206871071682
19,0.0020665313576035227,0.003932971663455529,0.0019290322147260282
20,0.0020362382837653204,0.0037350321705463883,0.001886488265707114
21,0.0020106056828253028,0.003651123037682731,0.0018820099552840704
22,0.001988468436558924,0.0036059411969099923,0.0018601781919717329
23,0.0019104055155143259,0.0035295623708417913,0.0018305093854190692
24,0.0016777702433465923,0.0034542593028872273,0.0017588564186503716
25,0.0015907747492471395,0.003358516830773567,0.001699518805545044
26,0.0015577630662183292,0.0031433652080462404,0.0015953980882092804
27,0.0015259165014140652,0.002989531797796202,0.0015707673808825406
28,0.0015096048462704178,0.002919607520409821,0.0015293430094693874
29,0.0014393093800561276,0.002892713567568905,0.001434178912979711
30,0.0012703672374969222,0.0028615165822734427,0.0014033905288212863
31,0.0012509486004211514,0.002821713532068887,0.0013765206662830248
32,0.0012490067367135742,0.002755016529023416,0.0013698032006484594
33,0.0011752159158256454,0.0027162892369324973,0.001351889958956285
34,0.0011356018961910731,0.002671107396159759,0.0013507703813505241
35,0.001107250686060448,0.0026065619093415607,0.0013474116485332414
36,0.0010858901852771,0.0025344861157279063,0.0013188624195863384
37,0.0010804529668958843,0.0024699406289097085,0.0012533671296493258
38,0.0010396738290367657,0.002462410322114252,0.001239932198380195
39,0.0010237505466346337,0.002341925413386949,0.001234894099154271
40,0.0009899621181227926,0.002339773897159676,0.0012208993790822598
41,0.0009643295171827752,0.0022494102156141987,0.0011940295165439982
42,0.0009181131609424408,0.002219288988432373,0.0011660400763999759
43,0.0008897619508118155,0.00221068292352328,0.0011346919034386706
44,0.0008827712414645381,0.0021837889706823642,0.0011022241528716047
45,0.0008621874861642211,0.002128925306886896,0.0010955066872370392
46,0.0008532549131093666,0.002117091967636893,0.0010893490104053542
47,0.0008474293219866353,0.002035334351000509,0.001070316191107419
48,0.0008431572218299657,0.0020009100913641366,0.0010546421046267664
49,0.0008101455388011555,0.001976167654750494,0.0010288918196942657
50,0.000807815302352063,0.0019632585573868544,0.001022734142862581
51,0.0008066501841275167,0.0019245312652959358,0.0009740325170119817
52,0.000768589655459006,0.0018901070056595633,0.0009684346289831772
53,0.000768589655459006,0.0018793494245231972,0.0009605975857428509
54,0.0007608222006286978,0.0018460009230004614,0.0009494018096852419
55,0.0007546082367644512,0.0018287887931822753,0.0009236515247527413
56,0.0007464524091926275,0.001824485760727729,0.0009219721583440999
57,0.000746064036451112,0.0018105009052504525,0.0009186134255268172
58,0.0007382965816208038,0.001797591807886813,0.0009085372270749691
59,0.0007379082088792883,0.00178898574297772,0.0009001403950317624
60,0.0007169360808374559,0.0017846827105231734,0.0008973414510173601
61,0.0007029546621429009,0.0016921675127504231,0.0008934229293971971
62,0.0007029546621429009,0.0016480614300913212,0.000860955178830131
63,0.0006847011432916765,0.001593197766295853,0.0008542377131955655
64,0.0006831476523256148,0.0015770613945913033,0.0008318461610803476
65,0.0006757685702368219,0.0015415613768412944,0.0008156122857968146
66,0.0006738267065292448,0.0015297280375912916,0.0008144927081910536
67,0.0006738267065292448,0.0015189704564549252,0.0008100143977680101
68,0.0006730499610462141,0.0014910007455003727,0.0008055360873449665
69,0.0006680011154065137,0.0014802431643640064,0.000804976298542086
70,0.0006652825062159057,0.0014748643737958233,0.0007971392553017598
71,0.000657126678644082,0.001423227984341265,0.0007954598888931184
72,0.0006497475965552891,0.0014038643382958055,0.0007932207336815966
73,0.0006373196688267958,0.0013909552409321659,0.0007853836904412703
74,0.0006283870957719413,0.0013898794828185292,0.0007814651688211072
75,0.0006264452320643642,0.0013812734179094361,0.0007697096039606178
76,0.0006217847591661793,0.001375894627341253,0.0007596334055087697
77,0.0006116870678867784,0.001375894627341253,0.0007495572070569216
78,0.000609356831437686,0.0013715915948867064,0.0007478778406482802
79,0.000607414967730109,0.0013124248986366917,0.0007433995302252366
80,0.0006019777493488931,0.001294137010704869,0.0007433995302252366
81,0.0006015893766073777,0.0012898339782503225,0.000740040797407954
82,0.0005996475128998006,0.0012844551876821392,0.0007372418533935517
83,0.0005973172764507081,0.0012597127510684967,0.0007366820645906712
84,0.0005938219217770694,0.001244652137477584,0.0007299645989561058
85,0.0005883847033958536,0.0012080763616139384,0.000728845021350345
86,0.000586831212429792,0.0012070006035003018,0.000728845021350345
87,0.0005751800301843294,0.0011908642317957523,0.0007221275557157795
88,0.0005732381664767524,0.0011897884736821157,0.0007210079781100186
89,0.0005697428118031137,0.0011790308925457493,0.0007103719908552901
90,0.0005565381385915896,0.0011747278600912029,0.0007075730468408879
91,0.0005518776656934046,0.0011510611815911968,0.000706453469235127
92,0.0005425567198970346,0.001144606632909377,0.0007036545252207247
93,0.0005425567198970346,0.0011392278423411938,0.0006812629731055067
94,0.0005386729924818804,0.0011349248098866474,0.0006633497314133324
95,0.0005386729924818804,0.0011338490517730107,0.0006583116321874083
96,0.000538284619740365,0.0011198641962957346,0.0006560724769758866
97,0.0005359543832912726,0.0011166369219548246,0.0006543931105672452
98,0.0005351776378082417,0.0011048035827048216,0.000650474588947082
99,0.0005277985557194489,0.0011026520664775485,0.0006459962785240385


==> Data/density_rounding_2.csv <==
rank,wkby,2020,xj
1,0.029887224323318754,0.09516801728097833,0.012014747076223083
2,0.015779972860512824,0.04204815738771506,0.010876136651164249
3,0.011997999103635713,0.0343231383736904,0.009427403229309647
4,0.01003904699543196,0.031260455024166904,0.008786445050011532
5,0.009630090498616227,0.028088044347052477,0.006625100482090117
6,0.008739551802321381,0.025660058284574596,0.005937120043350045
7,0.007607056888062432,0.018257766704640927,0.005273770311936712
8,0.006624085479286917,0.016852826608231487,0.005202677133970895
9,0.006539420221636556,0.015319871296299284,0.004911027167670182
10,0.006536701612445948,0.013285612703412412,0.004855048287382136
11,0.005828698104663347,0.012939218590821417,0.004152513339767173
12,0.005507902220171614,0.01240456680834401,0.004107170446733856
13,0.0049971920650788435,0.01220340004109396,0.003982337543691516
14,0.004986706001057928,0.011951672642502988,0.0035216313589209063
15,0.004402205025077228,0.010710247779366314,0.00350147896201721
16,0.003997909001159681,0.010630641678957203,0.0034942017075797645
17,0.003950139153953285,0.009720550314820612,0.0034684514226472635
18,0.003840618040845938,0.008867474130706762,0.0033822439470036743
19,0.0035435128935866456,0.008713640720456724,0.003133697718524755
20,0.003350880013795,0.008514625469433946,0.00310234954556345
21,0.003247184491810384,0.00817468590552477,0.002869477403565183
22,0.003230484463925221,0.006641730593592569,0.0027536011213689297
23,0.003195530917188834,0.005615457353183222,0.0027334487244652338
24,0.0031594122522279004,0.0052507753526604035,0.00271665506037882
25,0.0031089237958308964,0.005187305623955842,0.0026483608264274055
26,0.0030634841850735927,0.0048936236589330415,0.002613094131845937
27,0.003055328357501769,0.0044504113161147486,0.0025447998978945226
28,0.002697637062566072,0.004171789964682861,0.002521848556976424
29,0.002505004182774426,0.004013653521978276,0.0024888210176064775
30,0.002422669161573158,0.003968471681205538,0.0023701457913958223
31,0.0023585876592231146,0.0038673504185236943,0.0023197647991365818
32,0.002317031775880965,0.003865198902296421,0.0022430737331419603
33,0.0020673081030865535,0.0038135625128418627,0.002179257809613589
34,0.0020420638748880515,0.0037027594271372894,0.002074577303474945
35,0.0019962358913892327,0.00367694123241001,0.0020639413162202164
36,0.0018801124416761236,0.0033746532024781163,0.0020337127208646722
37,0.001877782205227031,0.0033574410726599302,0.001991168771845758
38,0.0018719566141042999,0.0033176380224553747,0.001948624822826844
39,0.001830789103503666,0.003088501544250772,0.0018495422047170044
40,0.001821468157707296,0.0030411681872507604,0.001847862838308363
41,0.0017911750838690936,0.0029755469423189255,0.0017454214873812409
42,0.0017768052924330231,0.00295510753815983,0.001721910357660262
43,0.00172709358151905,0.0028625923403870794,0.0016928013399104785
44,0.0017169958902396494,0.002819562015841614,0.0016737685206125433
45,0.0017076749444432794,0.002562455826682459,0.0016636923221606953
46,0.0016292236506571655,0.002544167938750636,0.0016513769684973253
47,0.0015600933026674218,0.00251404671156881,0.00164465950286276
48,0.0015441700202652898,0.0023064253956369403,0.0016289854163821073
49,0.0015084397280458715,0.0022784556846823876,0.001611072174689933
50,0.001492904818385255,0.002240804150705106,0.0015791642129257474
51,0.0014497954440770438,0.002237576876364196,0.0015741261136998233
52,0.0014327070434503656,0.00220745564918237,0.0014644075083352552
53,0.0014163953883067181,0.0022063798910687336,0.0014408963786142763
54,0.0014140651518576256,0.0020955768053641604,0.0014369778569941134
55,0.0013958116330064013,0.002059001029500515,0.001406749261638569
56,0.0013876558054345775,0.0020417888996823287,0.0013289386180381866
57,0.0013771697414136613,0.002028879802318689,0.0013127047427546536
58,0.0013608580862700139,0.00199660705890959,0.0012617639616925326
59,0.0013464882948339436,0.0019944555426823166,0.0011923501501353568
60,0.0012812416742593537,0.0019557282505913982,0.001181154374077748
61,0.0012769695741026842,0.001943894911341395,0.0011610019771740518
62,0.0012672602555647988,0.0019170009585004792,0.0011610019771740518
63,0.0012660951373402525,0.0019019403449095664,0.0011554040891452472
64,0.0012486183639720588,0.00189763731245502,0.0011184580281551376
65,0.0012291997268962882,0.0018556827460231911,0.0011123003513234526
66,0.0012276462359302265,0.0018341675837504586,0.0011067024632946483
67,0.0012074508533714248,0.001794364533545903,0.0011016643640687242
68,0.001200071771282632,0.0017868342267504467,0.0010971860536456806
69,0.0011503600603686589,0.0017319705629549784,0.0010865500663909521
70,0.0011503600603686589,0.0017050766101140626,0.0010787130231506258
71,0.0011274460686192494,0.0016814099316140568,0.0010708759799102994
72,0.0011185134955643949,0.0016652735599095073,0.001069196613501658
73,0.0010730738848070914,0.001651288704432231,0.0010535225270210055
74,0.0010653064299767832,0.0016491371882049577,0.0010524029494152446
75,0.0010629761935276906,0.0016136371704549488,0.0010524029494152446
76,0.0010416156927443429,0.0016061068636594924,0.0010412071733576357
77,0.001020255191960995,0.0015792129108185766,0.0010344897077230702
78,0.0009876318816737,0.001545864409295841,0.00100929921159345
79,0.0009841365270000615,0.0015297280375912916,0.0010059404787761672
80,0.0009728737174961144,0.0014694855832276402,0.0009958642803243193
81,0.0009658830081488368,0.0014468946628412708,0.0009953044915214388
82,0.0009651062626658061,0.0014350613235912678,0.0009527605425025247
83,0.0009398620344673041,0.0014264552586821747,0.0009499615984881224
84,0.0009375317980182115,0.0013984855477276222,0.0009488420208823615
85,0.000933259697861542,0.0013683643205457967,0.0009410049776420352
86,0.0009216085156160795,0.0013490006745003372,0.0009219721583440999
87,0.0009142294335272867,0.0013425461258185175,0.0009169340591181758
88,0.0008998596420912164,0.0013285612703412412,0.000898461028623121
89,0.0008975294056421238,0.0013156521729776017,0.0008951022958058384
90,0.0008959759146760621,0.0013048945918412353,0.0008855858861568707
91,0.0008905386962948464,0.0012952127688185056,0.0008682324332675768
92,0.0008862665961381768,0.0012898339782503225,0.0008525583467869243
93,0.0008718968047021064,0.0012683188159775898,0.0008424821483350762
94,0.0008295641758769263,0.0012575612348412234,0.0008396832043206739
95,0.0008159711299238867,0.0012575612348412234,0.0008340853162918694
96,0.00080975716605964,0.0012457278955912206,0.0008217699626284996
97,0.000807815302352063,0.0012252884914321245,0.0008116937641766515
98,0.0008062618113860013,0.0012134551521821215,0.0008083350313593687
99,0.0007988827292972085,0.0011897884736821157,0.0008083350313593687


==> Data/differentiated_flows_japanese.csv <==
prefix,nb_prefix,total_signatures,total_flows
1,7,45237,100000
2,353,45233,97763
3,392,45233,97763
4,3025,45153,84474
5,3310,45144,84463
6,4042,44193,70554
7,4861,44121,70439
8,8210,43670,69165
9,9232,43525,67686
10,10842,42786,64757
11,12070,42573,64290
12,14667,41454,61475
13,15480,41227,60911
14,18040,40317,57678
15,18563,39931,57013
16,20521,38758,54279
17,21004,38300,53532
18,22202,36957,50717
19,22421,36506,49851
20,23478,35364,46882
21,23701,35034,46436
22,24261,33933,44539
23,24427,33597,44112
24,24721,32529,42486
25,24818,32256,42174
26,24738,31207,40549
27,24790,30897,40198
28,24597,29756,38465
29,24535,29432,38089
30,24106,28318,36538
31,23999,27940,35929
32,23589,27019,34015
33,23497,26700,32480
34,23223,25924,29418
35,23133,25661,29115


==> Data/differentiated_flows_wkby4.csv <==
prefix,nb_prefix,total_signatures,total_flows
1,7,52794,101729
2,199,52790,101511
3,3774,52780,98655
4,6384,52659,98286
5,13936,52377,97595
6,14160,50075,90520
7,15527,46668,81072
8,16935,45302,78704
9,17217,43611,75625
10,18306,42791,73946
11,19088,41928,72539
12,19513,40919,70155
13,20784,40021,64838
14,21738,38882,61722
15,22811,37849,60336
16,23642,36911,59093
17,23576,35500,56876
18,23518,34175,54787
19,23098,32685,51964
20,22655,31346,49978
21,22372,29860,47697
22,22215,28541,40753
23,21896,27323,32727
24,21383,26287,31376
25,20667,25192,29046
26,19851,24080,25169
27,19142,23059,24080
28,18371,22080,22942
29,17805,21302,22091
30,17215,20521,21036
31,16655,19769,20132
32,16201,19162,19439
33,15786,18602,18849
34,15393,18074,18303
35,15060,17600,17805


==> Data/differentiated_flows_xj0314.csv <==
prefix,nb_prefix,total_signatures,total_flows
1,8,69163,101637
2,463,69160,101411
3,5254,69143,93727
4,12068,68895,91808
5,23091,68048,89731
6,22696,63670,78389
7,24923,59658,72141
8,27115,57348,68626
9,27836,54714,62684
10,28239,52051,58133
11,29021,49847,55201
12,29709,47927,52645
13,30402,45873,49718
14,30760,43947,47269
15,30693,41912,44592
16,30542,40228,42611
17,29632,38127,40198
18,28998,36377,38274
19,27987,34397,35970
20,27120,32680,34080
21,26168,30957,32188
22,25036,29295,30397
23,24349,28027,29076
24,23703,26944,27958
25,23006,25922,26893
26,22239,24917,25841
27,21453,23917,24803
28,20653,22901,23753
29,19811,21884,22715
30,19013,20968,21769
31,18360,20190,20967
32,17747,19474,20044
33,17183,18817,19324
34,16709,18257,18677
35,16195,17661,18052


==> Data/dynamic-test-60k/df_batchsize-carryon.csv <==
x,batchsize,mean_log2
0,13.873076923076923,3.7942158947591156
2,18.383838383838384,4.200366115006449
4,12.904522613065327,3.6898048665786543
6,17.535353535353536,4.13219461236487
8,16.56281407035176,4.04987590663957
10,12.864321608040202,3.6853034743437134
12,18.97222440326633,4.245816932699796
14,18.61864879955332,4.21867647170903
16,17.608040201005025,4.138162439057525
18,17.69138622404954,4.144975190977231
20,17.84924623115578,4.157791245806457
22,17.467336683417084,4.126587746270752
24,18.404040404040405,4.201950623722441
26,17.64824120603015,4.141452508991709
28,17.969849246231156,4.167506400639669
30,18.030150753768844,4.172339554375612
32,18.04040404040404,4.173159745041613
34,18.701385716461093,4.2250732683264
36,18.25734734277448,4.190405262541011
38,18.35795137302675,4.198333167316727
40,18.331658291457288,4.1962653936210925
42,17.748743718592962,4.149645007104817
44,18.217044820059897,4.187217038152827
46,18.256433683569362,4.190333063411394
48,18.034617532104967,4.172696922482689
50,18.190954773869343,4.185149361426919
52,18.498857925993605,4.209364299933507
54,18.391959798994975,4.201003312627756
56,18.050251256281406,4.173947014197498
58,18.231155778894472,4.188334119984874
60,18.525252525252526,4.211421303515444
62,18.371859296482413,4.199425734514421
64,18.17085427135678,4.183554341871538
66,18.592964824120603,4.216684934860026
68,17.854017562560276,4.158176845074718
70,18.60480065301125,4.217603027224047
72,18.4321608040201,4.204153303051405
74,18.79396984924623,4.23219793423135
76,18.498857925993605,4.209364299933507
78,18.55936246891021,4.214075248308729
80,19.326328612760776,4.272495692331348
82,18.760773564793666,4.229647410751466
84,18.633165829145728,4.219800908081882
86,18.237246840261918,4.188816046446092
88,18.518349322369424,4.210883601122359
90,18.72250139586823,4.226701292112758
92,18.814070351758794,4.233740099039756
94,18.21105527638191,4.186742619502586
96,18.720268006700167,4.226529184144658
98,18.700776610324347,4.2250262788290955
100,18.653266331658294,4.221356374583923
102,18.65996649916248,4.221874490962589
104,18.673366834170857,4.2229101658390045
106,19.275259546463282,4.268678381428421
108,48.06690015735242,5.586971861712115
110,71.89949748743719,6.167909782451576
112,72.07390487792497,6.171405105841817
114,72.98492462311557,6.1895265942565585
116,72.47033145525607,6.17931858763365
118,72.9631998375717,6.189097095889028
120,102.19095477386935,6.67512369446131
122,126.62869905080962,6.984460603119499
124,126.38383838383838,6.981668177227743
126,127.19597989949749,6.990909263929143
128,126.711131414649,6.985399458778306
130,127.67757981828333,6.996361399821269
132,126.39195979899498,6.9817608817149575
134,125.9046748895995,6.976188041654756
136,127.03355159636567,6.9890657759760755
138,127.35678391959799,6.992731999535961
140,127.51677579818283,6.994543246810023
142,127.67676767676768,6.996352222984855
144,127.19597989949749,6.990909263929143
146,126.70460954724913,6.985325200835832
148,127.11395360641592,6.989978596937699
150,127.51677579818283,6.994543246810023
152,127.03273945485,6.989056552615256
154,127.35597177808233,6.992722799584165
156,126.7070707070707,6.985353224035599
158,127.67757981828333,6.996361399821269
160,127.05375361656769,6.989295188101946
162,127.1919191919192,6.9908632054278765
164,126.38701081163393,6.981704390627057
166,126.54789097000153,6.983539653663668
168,127.35597177808233,6.992722799584165
170,127.35597177808233,6.992722799584165
172,127.1935434749505,6.990881629004836
174,126.54870311151717,6.98354891236224
176,126.5502512562814,6.983566561591803
178,127.67757981828333,6.996361399821269
180,127.678391959799,6.996370576599309
182,127.03517587939697,6.989084222520816
184,127.51677579818283,6.994543246810023
186,127.51677579818283,6.994543246810023
188,128.0,7.0
190,127.03273945485,6.989056552615256
192,127.19273133343486,6.9908724172457655
194,127.03517587939699,6.989084222520816
196,126.22628292980052,6.979868530400464
198,127.1935434749505,6.990881629004836
200,127.03517587939699,6.989084222520816
202,127.03273945485,6.989056552615256
204,127.35597177808233,6.992722799584165
206,127.03517587939699,6.989084222520816
208,127.37688442211055,6.992959679650201
210,126.38789909141667,6.9817145302159735
212,127.67757981828333,6.996361399821269
214,127.5175879396985,6.99455243516033
216,127.19516775798184,6.9909000523465235
218,127.51515151515152,6.994524869933849
220,126.70788284858637,6.985362471102677
222,127.87878787878788,6.998633164236094
224,126.87274757626517,6.9872383995452685
226,127.03192731333435,6.989047329195471
228,127.67676767676767,6.996352222984855
230,126.87274757626517,6.9872383995452685
232,126.8719354347495,6.987229164494324
234,126.86868686868686,6.987192223699379
236,126.87437185929647,6.987256869469809
238,87.27556976803208,6.447505965156725
240,76.04040404040404,6.248694292648927
242,75.33668341708542,6.235280617115538
244,75.27394548500077,6.23407868722003
246,75.01263895233744,6.229061792064252
248,74.4321608040201,6.217854213627981
250,34.590122328815795,5.112288210733613
252,23.616161616161616,4.561702594452047
254,22.79396984924623,4.51058030439858
256,21.84924623115578,4.449511604483661
258,21.482970407593523,4.425121580576824
260,21.117303690168015,4.400353734453418
262,22.01005025125628,4.460090533944887
264,21.702553169889853,4.439792871606101
266,21.5630678645754,4.430490545618884
268,21.547738693467338,4.429464569914123
270,21.212662296252837,4.406853792633069
272,21.00502512562814,4.392662606424596
274,21.373737373737374,4.417767292034416
276,21.165829145728644,4.403665100482068
278,21.045226130653266,4.395421106387159
280,21.22044566265672,4.407383050317852
282,21.587939698492463,4.432153657441764
284,21.43921628343739,4.422180263525214
286,20.7035175879397,4.371804001526932
288,21.25892086696107,4.409996460364223
290,20.683417085427138,4.370402646350319
292,21.12562814070352,4.40092233341853
294,21.441348154915993,4.422323715014382
296,20.37287447337699,4.3485776439646795
298,21.065326633165828,4.396798380993801
300,20.723618090452263,4.37320399682446
302,20.964824120603016,4.389898821976117
304,20.626262626262626,4.366410530798192
306,20.936906756002234,4.387976407384587
308,21.085427135678394,4.398174342033619
310,21.085427135678394,4.398174342033619
312,21.07882848586366,4.397722782327339
314,20.392568905131718,4.349971621749854
316,20.844221105527637,4.381575558269577
318,20.87721435460129,4.383857320927964
320,20.35206334703822,4.347103161105546
322,20.582914572864322,4.363375379456351
324,20.432363839399017,4.352784215360874
326,19.608141718694483,4.293380911383397
328,20.603015075376884,4.364783573849159
330,20.198492462311556,4.33617571468083
332,19.808436119993907,4.308043078547836
334,20.432668392467384,4.352805719183454
336,20.241206030150753,4.339223347463136
338,20.140703517587937,4.332042172651559
340,20.272778031572003,4.34147189349763
342,20.15829145728643,4.333301461376221
344,20.313486625044412,4.344365981244605
346,20.42211055276382,4.352060066228517
348,19.930561900411146,4.3169104793999695
350,19.87939698492462,4.313202090215462
352,20.120603015075375,4.330601638292345
354,19.84944926653469,4.311027074474153
356,19.747525506319477,4.30359998040897
358,20.201005025125628,4.336355165522642
360,19.48119909894299,4.284010575226374
362,19.838383838383837,4.310222594235084
364,19.618090452261306,4.294112717019237
366,20.100502512562816,4.329159664118438
368,20.743718592964825,4.374602634879605
370,20.12121212121212,4.330645311988471
372,19.448275862068964,4.281570357271221


==> Data/dynamic-test-60k/df_batchsize-fixed.csv <==
x,batchsize,mean_log2
0,16.0,4.0
2,16.0,4.0
4,8.0,3.0
8,32.0,5.0
10,26.36842105263158,4.720739279751623
12,27.50528960592436,4.781637188229857
14,26.96969696969697,4.753267406495307
16,26.87437185929648,4.748159129549704
18,25.995837774732244,4.700208744970059
20,27.236180904522612,4.767452515697585
22,27.64590629917263,4.7889939623590205
24,27.195979899497488,4.765321503432888
26,26.901172529313236,4.749597151139872
28,27.647327546825032,4.789068127923153
30,26.954773869346734,4.7524689013608254
32,26.860260900461906,4.747401412980138
34,27.05527638190955,4.757838074066669
36,27.90954773869347,4.8026868412751975
38,27.21608040201005,4.766387403031348
40,27.46713364803817,4.779634459705105
42,27.236180904522612,4.767452515697585
44,27.09547738693467,4.75998016063821
46,27.545708339678185,4.78375565726401
48,27.566519466016953,4.784845219830675
50,27.899497487437188,4.802167232034612
52,28.140703517587937,4.81458649128868
54,27.46520481193848,4.7795331451659875
56,27.204608903101366,4.765779183067817
58,26.532663316582912,4.729697593702166
60,27.627734632759758,4.788045366481455
62,27.47738693467337,4.780172907062411
64,28.363636363636363,4.825970600224951
66,27.738693467336685,4.793827931121883
68,27.256281407035175,4.768516842592695
70,27.63819095477387,4.7885912827557355
72,27.668646261611087,4.790180154106738
74,27.414942733974442,4.7768905549347185
76,27.939393939393938,4.804228821070884
78,27.50713161768438,4.781733801364612
80,27.87939698492462,4.801127451779954
82,27.939698492462313,4.804244547067221
84,27.67676767676768,4.7906035577682795
86,28.020100502512562,4.808390225324774
88,27.477386934673365,4.780172907062411
90,28.332571950662405,4.824389666319039
92,27.256281407035175,4.768516842592695
94,27.728338663012032,4.793289275114942
96,26.79396984924623,4.743836444545324
98,27.224810923303387,4.76685012432689
100,27.336683417085425,4.772766315594053
102,28.292980567092243,4.8223722625320065
104,27.44510430942592,4.77847691739916
106,28.391249175168774,4.827374421905776
108,28.060301507537687,4.810458605666003
110,27.586721486218973,4.785902106249738
112,27.62803918582813,4.78806126987656
114,27.698492462311556,4.791735552160643
116,28.100502512562812,4.812524024831787
118,41.47566113395259,5.374193073225166
120,104.06334703822141,6.701318205025225
122,158.87437185929647,7.311742611041029
124,160.32323232323233,7.3248396903072654
126,165.6281407035176,7.371804001526932
128,168.08080808080808,7.393011192948845
130,172.2211055276382,7.428118144206607
132,172.45540246555476,7.430079514213857
134,170.77386934673365,7.415943430260505
136,171.67676767676767,7.423551008233677
138,173.6683417085427,7.440190976507182
140,173.8989898989899,7.442105742477015
142,175.59798994974875,7.456132520376204
144,173.44743921628344,7.438354730559061
146,169.2665346936704,7.403152959205225
148,178.9391401451703,7.483325178714109
150,169.48743718592965,7.405034531093566
152,178.1010101010101,7.476551888491548
154,170.45226130653265,7.413223928906913
156,176.80808080808083,7.466040402712947
158,179.4572864321608,7.487496691285539
160,182.67336683417085,7.5131224989610335
162,180.36363636363637,7.4947646917495785
164,178.1708542713568,7.477117545505539
166,180.04040404040404,7.492176897260422
168,174.31155778894473,7.445524420810223
170,182.17146337749352,7.509153172689897
172,189.2533373940409,7.564174931461971
174,180.55855032739456,7.496322930320774
176,179.77638190954775,7.490059689269543
178,183.59343434343435,7.5203706558819015
180,181.70854271356785,7.505482436758902
182,184.88888888888889,7.53051471669878
184,187.17587939698493,7.548250722364635
186,185.72214608395512,7.537002046730936
188,183.2914065275874,7.517995337623835
190,190.39195979899498,7.572828745085301
192,181.33333333333331,7.502500340529183
194,181.38693467336685,7.502926731855145
196,185.73412517131112,7.537095097629607
198,188.67435779110906,7.559754553352411
200,183.95979899497488,7.52324671623474
202,180.6868686868687,7.49734785276358
204,183.31658291457285,7.518193488508455
206,183.44002842495306,7.519164673358923
208,186.03563270899954,7.539435167070765
210,183.77300644637327,7.521781061266065
212,181.06532663316582,7.500366491536581
214,181.8466067712299,7.506578195359332
216,186.03400842596824,7.539422570799448
218,184.56565656565658,7.527990315283233
220,187.49748743718592,7.550727452656847
222,183.31658291457285,7.518193488508455
224,190.06060606060606,7.570315724756755
226,180.1005025125628,7.492658396401318
228,184.56565656565658,7.527990315283233
230,194.89447236180905,7.606549362929302
232,189.5749454342419,7.5666244974379415
234,181.33333333333331,7.502500340529183
236,187.17587939698493,7.548250722364635
238,187.4747474747475,7.550552469935325
240,191.035175879397,7.577694500257117
242,184.9246231155779,7.530793525288089
244,186.82828282828282,7.545569062421069
246,192.0,7.584962500721156
248,154.67884878940157,7.273132121966462
250,81.6161616161616,6.350782957559547
252,35.015075376884425,5.129904288055216
254,33.34673366834171,5.059473550412214
256,32.60443632302929,5.0269963730182115
258,31.797370691843057,4.990835569621293
260,31.597989949748744,4.9817608817149575
262,31.597380843612,4.981733070994272
264,31.838180803004924,4.992685999190295
266,31.236180904522612,4.965146167864061
268,30.834170854271356,4.9464581469592845
270,30.710319273133344,4.940651605943312
272,30.71133445002792,4.94069929566128
274,31.155778894472363,4.961427879617951
276,30.753768844221106,4.942691317036365
278,30.391959798994975,4.925617803677424
280,30.952134409420843,4.951966993687561
282,30.144865742855693,4.913840398900707
284,30.834170854271356,4.9464581469592845
286,30.452261306532662,4.928477457816665
288,30.790721283183593,4.944423758291004
290,30.07035175879397,4.910269839343988
292,30.592964824120603,4.935128022959897
294,30.909090909090907,4.949959317500404
296,30.07035175879397,4.910269839343988
298,30.588498045784476,4.934917364415186
300,30.231155778894472,4.917964231133989
302,30.311557788944725,4.921796092725016
304,30.383838383838384,4.925232231598028
306,29.82914572864322,4.898650756077155
308,30.030150753768844,4.908339812245588
310,29.44063753108979,4.879737007891763
312,29.386934673366834,4.877102975408788
314,29.21212121212121,4.8684952168715085
316,28.824120603015075,4.849204688158256
318,29.56816899964108,4.885973002636253
320,28.917516877315872,4.853871769493605
322,28.593370894878433,4.83760880533037
324,28.743718592964825,4.845174811122103
326,29.346733668341706,4.875128033223731
328,28.596314907872696,4.83775733955962
330,28.67590477640729,4.841767101471729
332,28.42211055276382,4.82894178426575
334,28.582914572864322,4.8370811290757665
336,28.937211309070605,4.85485399034275
338,28.231866402720676,4.819252603091979
340,29.042713567839193,4.860104350837057
342,28.429635551494847,4.829323699656544
344,28.7035175879397,4.843155643485451
346,29.09821836455002,4.862858916910404
348,29.54185066747881,4.884688302342873
350,28.924623115577887,4.8542262561966485
352,28.44221105527638,4.829961717175596
354,28.61326836201208,4.83861239437844
356,28.34170854271357,4.8248548267425075
358,28.353180041622252,4.825438649207856
360,28.7035175879397,4.843155643485451
362,29.319323892188216,4.873779929988224
364,28.582914572864322,4.8370811290757665
366,28.462311557788944,4.830980929539349
368,28.292777016395107,4.8223618831859
370,28.911439981207423,4.853568561260629
372,29.271317829457363,4.871415793938587


==> Data/dynamic-test-60k/df_processing-carryon.csv <==
x,ttlabel
0,5337792.825
2,16964493.200000003
4,10130102.200000001
6,20026307.550000004
8,10202317.17500001
10,10171517.699999997
12,15400671.149999999
14,18889458.224999998
16,20334015.275
18,20220537.9
20,20329036.700000007
22,18375583.200000014
24,17216826.574999996
26,17758879.324999988
28,16070455.275000006
30,16002441.100000009
32,18033940.375000007
34,18699509.875000004
36,17118952.000000007
38,17871166.200000003
40,16271174.725000001
42,16206424.950000003
44,18019396.6
46,20237573.07499998
48,18875658.550000012
50,20161437.549999993
52,20403943.949999996
54,20447995.22500001
56,20457385.050000004
58,20489044.82500001
60,19245317.050000004
62,20509339.175
64,20731766.124999993
66,20654166.65
68,20507615.849999994
70,20751640.4
72,19925904.80000001
74,19656347.6
76,20307805.249999996
78,18683017.3
80,16885822.450000003
82,20995021.150000002
84,20235285.17499999
86,19445603.200000003
88,20516682.575
90,17833701.75
92,16908400.449999996
94,20712536.000000004
96,20750412.199999996
98,20615586.374999993
100,20513918.274999995
102,19841530.02499999
104,20834642.200000003
106,20477156.825
108,25584661.07500001
110,29030902.175000012
112,28710674.875
114,29345245.474999994
116,29255701.900000006
118,29239484.599999987
120,34312391.875
122,37834328.89999999
124,36916343.825
126,37623583.925
128,37323243.325
130,37039185.925
132,37330344.65
134,36785267.35000001
136,36364956.05000001
138,33530937.275000006
140,34273594.95
142,34805865.37500001
144,37740389.325
146,36282198.300000004
148,35835272.30000004
150,33120345.675000004
152,33239026.92500001
154,34745960.875
156,37718820.625
158,36452327.62499997
160,36999161.77499998
162,37373375.525
164,37554705.8
166,37278396.80000001
168,37990996.22500001
170,37323566.15
172,37743742.775000006
174,37487300.77500002
176,37253277.44999999
178,37322730.05
180,37557492.07500002
182,37345003.35000001
184,37617333.449999996
186,37541406.675000004
188,37043551.40000002
190,36848290.075
192,37499418.475
194,37723298.52499999
196,37416069.85000001
198,37280357.949999996
200,37313967.35000002
202,37264359.70000001
204,37395561.80000001
206,37459050.974999994
208,36919229.44999999
210,37218436.425
212,37173669.92499999
214,36983755.97500001
216,33736007.599999994
218,33125297.94999999
220,32833653.499999996
222,32943878.749999996
224,33401343.675000004
226,33350733.899999987
228,30135396.72500001
230,29623250.20000001
232,29463130.15000001
234,29569072.050000004
236,29898655.65000001
238,22903296.925000004
240,23177452.54999999
242,25304735.000000015
244,25433632.299999997
246,25391101.824999996
248,25351846.275000002
250,18742356.875000007
252,19335099.924999997
254,20878558.625000007
256,21323102.775
258,20825562.025
260,20955915.14999999
262,21178321.725
264,21234783.999999993
266,20496654.275000006
268,21386843.050000004
270,20881554.075000003
272,20732121.924999986
274,20830481.449999996
276,21205980.3
278,20240936.350000013
280,19186936.65
282,18795399.025
284,19829819.949999996
286,20856813.299999993
288,20940648.57499999
290,20417256.075000003
292,19274833.575000003
294,18977963.799999997
296,19861990.375000007
298,21103510.82499999
300,21110762.575
302,20906691.374999996
304,21082215.424999997
306,20645223.89999999
308,20981662.50000001
310,21052906.824999996
312,19827283.875
314,18686621.925
316,18852597.199999996
318,18905912.150000006
320,20507300.324999988
322,20849918.6
324,19486411.975
326,18425508.325000003
328,18574564.5
330,19551143.45000001
332,20537410.799999997
334,20749580.774999995
336,21072176.700000003
338,19877546.124999996
340,20806595.824999996
342,20864403.4
344,20901519.450000007
346,20806157.000000007
348,20986258.14999999
350,20100234.474999994
352,20819565.900000002
354,20761933.649999995
356,20840234.200000003
358,21092175.999999993
360,13390689.849999998
362,20757532.799999997
364,20606885.250000007
366,20671793.95000001
368,20856842.349999998
370,20467420.650000013
372,5936995.85


==> Data/dynamic-test-60k/df_processing-fixed.csv <==
x,ttlabel
0,131153.875
2,145795.2
4,95121.6
8,176526.19999999998
10,6142742.099999999
12,13816956.675
14,21343243.249999993
16,20235021.800000004
18,18901947.625
20,20450606.725000005
22,21659000.725
24,21540989.4
26,20679141.575000003
28,20940580.374999996
30,21617832.449999988
32,21514150.150000006
34,21562011.2
36,21469896.0
38,21466428.749999993
40,20005224.900000002
42,18430532.649999995
44,18033672.125000004
46,16130976.524999999
48,15036793.775000004
50,18191285.099999998
52,21515696.499999993
54,19203688.049999997
56,19193425.85
58,21554238.55000001
60,21809671.725000005
62,20976825.7
64,21142878.800000004
66,21989132.54999999
68,21993157.349999994
70,21895535.574999996
72,21759511.975000005
74,20708982.824999996
76,20398236.85
78,19878547.799999997
80,16856011.900000006
82,18399914.90000001
84,21339606.02499999
86,21728300.500000007
88,21526817.049999997
90,21644195.599999994
92,21605881.949999996
94,21534093.375
96,21667028.35
98,20112356.1
100,19082622.300000012
102,19460792.374999996
104,19249598.974999994
106,18331890.700000003
108,17827178.924999997
110,18842520.074999996
112,19802204.5
114,20735107.075000003
116,22552324.150000006
118,24406138.174999993
120,34276199.79999999
122,42847138.05000001
124,43148663.25000001
126,44145932.95
128,44433954.70000002
130,44394929.17499998
132,43805787.32499998
134,45283820.22500001
136,45013515.049999975
138,45357384.89999999
140,45314188.32499999
142,45578300.125000015
144,44213672.400000006
146,42092632.45
148,44748672.89999999
150,44767694.65000001
152,45936866.575
154,44505256.5
156,45426263.07499997
158,46458931.02499999
160,47039101.675
162,46326887.499999985
164,46155234.2
166,46121785.075
168,45415704.550000004
170,45561965.3
172,44214800.8
174,41826200.04999998
176,44733194.624999985
178,46676792.600000024
180,46655403.60000002
182,46837640.250000015
184,47409995.874999985
186,47075848.124999985
188,46655792.95
190,47820926.64999999
192,45672642.400000006
194,44480866.825
196,45503118.29999997
198,47099390.05
200,47032747.999999985
202,46065420.725
204,47083186.375000015
206,46924595.575
208,47230479.84999997
210,43429802.69999999
212,39046601.2
214,41046932.35
216,45641159.15
218,47065143.925
220,47665443.474999994
222,47264465.5
224,47973235.72500001
226,46555475.32500002
228,46831328.375
230,47750003.575
232,46888059.725
234,46356223.07499999
236,47834382.50000003
238,47633687.67499997
240,48586470.30000001
242,47432303.69999999
244,47414216.72500001
246,48437662.85000001
248,40562225.77500002
250,28819207.474999998
252,22890549.875
254,22698038.14999999
256,22497692.599999994
258,22347356.974999994
260,19413472.44999999
262,17335991.450000007
264,20860196.900000002
266,22769267.775000002
268,22658819.825000003
270,22440880.9
272,22213913.299999997
274,22794374.225000005
276,22626966.25
278,22142296.424999997
280,22240749.85
282,22032887.724999994
284,22110457.974999994
286,22111170.375
288,21934052.125000007
290,21974841.45000001
292,21653956.45000001
294,21700592.050000004
296,21958716.125000007
298,21239066.474999994
300,21625120.675000004
302,22193340.724999994
304,22057878.29999999
306,22118925.77499999
308,22228651.45000001
310,21959948.025
312,21506427.775
314,21626016.4
316,21544065.799999997
318,21436086.14999999
320,21558517.200000003
322,19283385.099999987
324,17705024.450000007
326,17558028.075
328,17432049.625000004
330,15518158.399999999
332,16554119.425000004
334,21103793.574999988
336,22106648.424999997
338,21769668.55000001
340,22002498.275000006
342,21671284.65
344,21237382.900000006
346,21405969.849999994
348,22195791.999999996
350,22233140.37500001
352,22305114.824999996
354,22621474.000000004
356,23148821.875
358,23323826.499999996
360,24200814.400000006
362,24448103.650000013
364,23804643.725
366,22324467.224999998
368,18984247.775
370,14828093.399999999
372,13601372.249999994


==> Data/dynamic-test-60k/df_ttlabel-carryon.csv <==
x,q05,q25,q50,q75,q95,mean,std,mean_up,mean_down
0,7611.967600000001,7648.446,7694.044,8269.9915,8730.7495,8047.610333333333,692.8749328849569,8740.48526621829,7354.735400448376
4,6203.7433,7355.6605,7890.687,8308.127499999999,9177.8383,7773.101,1427.6830158252917,9200.784015825291,6345.417984174708
8,2819.99625,3797.5115000000005,7402.1669999999995,9451.93375,10671.95275,6880.172,3463.0726679092368,10343.244667909235,3417.099332090763
11,5849.25,5849.25,5849.25,5849.25,5849.25,5849.25,,,
12,1.745,3941.36,6818.221000000001,9544.298,20872.028,7651.0421700356665,5879.081186547121,13530.123356582788,1771.960983488545
13,1.745,2.689,5715.801,8930.582999999999,20471.6164,6245.74085274041,5867.967822810719,12113.70867555113,377.7730299296918
14,1.783,2.207,4932.298,8546.087000000001,20484.564,5552.111111175456,5964.231325729571,11516.342436905026,-412.1202145541147
15,1.771,2.137,3894.7945,8369.196249999999,20325.38155,5036.173562831181,5836.46467305315,10872.638235884331,-800.2911102219696
16,1.7934,2.182,3950.7259999999997,8318.132,20195.3756,4979.482058391413,5817.693745735991,10797.175804127404,-838.2116873445775
17,1.815,2.209,4031.3669999999997,8432.911,20529.152000000002,5077.564364593114,5935.474705286381,11013.039069879494,-857.9103406932672
18,1.8165499999999999,2.20775,3728.411,8336.8125,20468.984599999996,4960.445229820639,5880.213714873589,10840.658944694227,-919.7684850529504
19,1.7982,2.1719999999999997,3945.339,8496.205,20493.6628,5109.85297218543,5983.5715028936565,11093.424475079086,-873.7185307082264
20,1.7930000000000001,2.17775,3989.2484999999997,8598.065,20606.712349999998,5149.236318335837,6047.524111691806,11196.760430027643,-898.2877933559694
21,1.8119999999999998,2.204,4021.08,8288.909500000002,19993.143200000002,4998.664377411499,5806.749586840667,10805.413964252166,-808.0852094291677
22,1.7963,2.166,4039.5350000000003,8356.23,20534.470349999996,5113.846482443034,5981.421033128173,11095.267515571206,-867.574550685139
23,1.8007499999999999,2.191,4079.854,8384.996749999998,20238.591249999998,5032.522623401041,5848.7194600138255,10881.242083414865,-816.1968366127849
24,1.791,2.151,4414.771000000001,8551.391,20537.660200000006,5252.22507860423,5961.748149619475,11213.973228223706,-709.5230710152455
25,1.814,2.1710000000000003,4473.418,8502.028,20540.785999999996,5206.858709428424,5919.173316059568,11126.032025487992,-712.3146066311438
26,1.7998999999999998,2.1455,4426.231,8597.979,20840.989299999994,5342.683797299873,6219.207105822995,11561.890903122869,-876.5233085231221
27,1.794,2.13725,4290.030500000001,8488.260999999999,20717.225,5177.054183314428,5964.316699580615,11141.370882895044,-787.262516266187
28,1.793,2.137,4196.700999999999,8439.02475,20270.744099999996,5108.176647619026,5895.26895579844,11003.445603417465,-787.0923081794144
29,1.7809499999999998,2.143,4099.4195,8154.2615,20152.796000000002,4931.9956998154785,5696.971515423178,10628.967215238656,-764.9758156076996
30,1.8,2.162,4241.888,8571.394,20508.911,5251.565294715066,6029.902692372869,11281.467987087934,-778.3373976578032
31,1.7879999999999998,2.142,3861.54,8320.539499999999,20384.1576,4985.321632077225,5829.562982321663,10814.884614398889,-844.2413502444379
32,1.7985,2.157,4063.288,8279.847000000002,20441.449999999997,5029.172876284809,5883.395073967309,10912.567950252118,-854.2221976825003
33,1.802,2.145,3909.897,8493.854,20616.613,5108.342765052474,6035.6277977160935,11143.970562768567,-927.2850326636199
34,1.7889,2.116,3834.499,8270.2575,20518.931799999995,5044.2466213554835,6012.035729418347,11056.28235077383,-967.7891080628633
35,1.7894,2.126,3876.13,8074.016,20046.774399999995,4938.651060639672,5754.827301465238,10693.47836210491,-816.1762408255654
36,1.798,2.14,3394.033,7636.535,19745.1195,4706.063318772373,5671.293707739746,10377.35702651212,-965.2303889673731
37,1.7685499999999998,2.136,3805.6205,8023.226500000001,19840.84695,4926.441774668625,5775.712307132121,10702.154081800745,-849.2705324634962
38,1.7850000000000001,2.12725,3752.41,8083.7665,19960.203049999996,4923.310016624517,5781.856644519839,10705.166661144356,-858.5466278953227
39,1.774,2.114,3624.2529999999997,7906.0915,19906.745899999998,4832.087110117393,5798.4158020784425,10630.502912195836,-966.3286919610491
40,1.772,2.10475,3234.014,7525.65175,19821.565149999995,4604.337327265969,5644.840795061864,10249.178122327834,-1040.5034677958947
41,1.7794499999999998,2.131,3206.884,7492.50625,19110.138350000005,4514.934070642201,5438.4300467961575,9953.36411743836,-923.4959761539567
42,1.7895,2.14075,3316.2325,7636.6677500000005,19545.81325,4594.069892467251,5558.468805968804,10152.538698436056,-964.3989135015536
43,1.7890000000000001,2.125,3340.335,7699.114,19808.107399999994,4749.8164078825,5785.7356281017555,10535.552035984256,-1035.9192202192553
44,1.81,2.168,3704.2625,7761.201499999999,19699.518999999986,4831.360695928269,5661.48471530818,10492.845411236449,-830.1240193799113
45,1.8234,2.226,4015.615,8222.376,20176.748600000003,4980.6125711378245,5805.51349381003,10786.126064947854,-824.9009226722055
46,1.81305,2.20025,4319.562,8500.072250000001,20887.1135,5367.421731716292,6307.884197372689,11675.305929088981,-940.4624656563974
47,1.814,2.1795,4460.715,8467.2025,20507.771999999997,5185.616788870693,5834.644242788096,11020.261031658789,-649.0274539174025
48,1.803,2.1470000000000002,4357.476,8523.578,20666.320200000002,5179.622571266768,5953.892934782104,11133.515506048872,-774.2703635153357
49,1.794,2.166,4578.093000000001,8698.214,20674.4108,5374.937407428037,6087.606026687323,11462.54343411536,-712.6686192592861
50,1.7881999999999998,2.154,4393.193,8693.194,20691.8832,5306.7500534690125,6088.936046237926,11395.686099706938,-782.1859927689138
51,1.7824499999999999,2.144,4020.728,8290.241,20475.283150000003,5065.598508892941,5920.353287349796,10985.951796242738,-854.7547784568551
52,1.7850000000000001,2.151,4497.652,8628.33,20648.731099999994,5358.801293898108,6138.601859327335,11497.403153225443,-779.8005654292265
53,1.806,2.152,4113.246,8561.975,20595.963499999998,5191.77789099613,5996.81581231087,11188.593703307,-805.0379213147398
54,1.816,2.151,4136.0665,8623.2425,20856.48125,5251.469475744228,6155.160282631423,11406.62975837565,-903.6908068871953
55,1.7919999999999998,2.137,4407.5869999999995,8542.056,20719.109399999998,5292.590499906318,6112.854434747686,11405.444934654004,-820.2639348413686
56,1.799,2.165,4304.981,8622.821750000001,20681.287199999995,5222.272084173199,5973.928246004608,11196.200330177806,-751.656161831409
57,1.794,2.15925,4204.8455,8579.327999999998,20620.27825,5189.625458255688,6006.101435374565,11195.726893630253,-816.4759771188774
58,1.798,2.135,3921.603,8302.007249999999,20220.393599999996,5014.018880891017,5885.527421471291,10899.546302362309,-871.5085405802738
59,1.7883499999999999,2.145,3977.68,8321.40325,20268.221599999983,5004.676578193844,5803.417221603231,10808.093799797076,-798.7406434093873
60,1.7833999999999999,2.129,3901.944,8442.324,20630.407399999996,5199.4622994971105,6181.244019248058,11380.706318745168,-981.7817197509476
61,1.79455,2.152,3759.9705,8046.63375,20358.474299999994,5002.263768004493,5943.664165300462,10945.927933304954,-941.400397295969
62,1.7905,2.1550000000000002,4054.86,8380.283500000001,20521.689,5118.438286453506,5965.168327373619,11083.606613827125,-846.7300409201125
63,1.78885,2.146,4110.5755,8496.316,20669.959949999997,5175.862465530174,6036.836432480782,11212.698898010956,-860.973966950608
64,1.782,2.14275,4338.5325,8590.35325,20408.744399999996,5185.843627368787,5871.29035260058,11057.133979969367,-685.4467252317936
65,1.77935,2.13675,4178.644,8564.25925,20659.58399999999,5200.618345332833,6026.664987812991,11227.283333145824,-826.046642480158
66,1.782,2.1479999999999997,3977.295,8470.234,20535.312400000003,5075.979131872121,5900.7776333233805,10976.756765195501,-824.7985014512597
67,1.7891000000000001,2.1345,4192.125,8461.65,20637.260499999997,5185.922629017289,6055.446915767385,11241.369544784673,-869.5242867500956
68,1.798,2.15575,4034.969,8429.87425,20601.895399999994,5077.796571141191,5994.314406295168,11072.110977436358,-916.5178351539771
69,1.7970500000000003,2.151,4163.940500000001,8480.29,20643.814449999998,5184.67888232002,5990.171656121575,11174.850538441595,-805.4927738015549
70,1.8171499999999998,2.171,4784.9505,8698.04125,20769.075449999997,5425.401106957801,6097.610684735752,11523.011791693552,-672.2095777779514
71,1.7879999999999998,2.162,4336.3605,8552.251250000001,20295.047250000003,5184.6860523149935,5877.146493364265,11061.832545679259,-692.4604410492711
72,1.783,2.149,4427.443,8604.413,20648.8654,5265.3100894264435,5986.399815274289,11251.709904700732,-721.0897258478453
73,1.792,2.15,4361.83,8589.712,20562.812250000003,5264.917589879162,6005.062588592264,11269.980178471425,-740.1449987131018
74,1.798,2.167,4479.073,8563.6825,20755.117299999998,5289.786776706225,6000.8048978648285,11290.591674571053,-711.0181211586032
75,1.7993,2.1559999999999997,4420.8505000000005,8541.045,20762.066149999995,5298.79517061434,6074.96572685284,11373.76089746718,-776.1705562384996
76,1.798,2.158,4010.142,8298.175,20346.35385,5023.241432953716,5856.507599450718,10879.749032404434,-833.2661664970019
77,1.79455,2.1550000000000002,4193.3655,8573.374,20584.958349999997,5165.209645417594,5974.1585360078225,11139.368181425416,-808.9488905902281
78,1.78765,2.1639999999999997,4303.362999999999,8370.582250000001,20511.488,5195.943873091949,5988.3706442514385,11184.314517343388,-792.4267711594894
79,1.7970000000000002,2.1550000000000002,4242.826999999999,8506.538,20430.226599999987,5216.490611346462,5920.626016853516,11137.11662819998,-704.1354055070542
80,1.803,2.21675,4472.1669999999995,8507.427749999999,20534.993499999997,5228.959306277063,5913.118481102252,11142.077787379316,-684.1591748251894
81,1.8180500000000002,2.215,4348.1905,8541.384000000002,20471.50725,5196.88217993457,5908.337138073739,11105.219318008309,-711.4549581391693
82,1.83685,2.247,4530.399,8680.10025,20420.649799999992,5273.334213168419,5916.568709951439,11189.902923119858,-643.2344967830195
83,1.85405,2.239,4480.5635,8735.198,20651.24975,5387.767762727597,6124.247036250007,11512.014798977605,-736.47927352241
84,1.80255,2.192,4091.342,8387.6845,20032.095449999993,5079.609350689392,5806.225275046401,10885.834625735793,-726.6159243570091
85,1.799,2.175,4303.1055,8598.169750000001,20567.44025,5222.843593463103,5991.945192391633,11214.788785854736,-769.1015989285297
86,1.81935,2.176,4054.6645,8313.785750000001,20329.357699999997,5126.117093523859,5947.516665370471,11073.63375889433,-821.3995718466122
87,1.7997999999999998,2.1845,4335.734,8703.2935,20507.929,5367.704936618416,6162.266619858843,11529.97155647726,-794.5616832404276
88,1.7837999999999998,2.143,4366.045,8537.886999999999,20605.7996,5258.735334573181,6031.293764840337,11290.029099413518,-772.5584302671559
89,1.8005499999999999,2.186,4424.51,8530.360249999998,20533.89125,5250.35435695876,5890.847688685672,11141.202045644433,-640.4933317269124
90,1.797,2.17,4108.347,8263.31625,20043.9945,5055.427984397407,5755.605528121021,10811.033512518428,-700.1775437236138
91,1.77975,2.117,3816.2315000000003,8129.12275,20062.142000000003,4936.74599602601,5821.532099336562,10758.278095362573,-884.7861033105519
92,1.7898,2.1399999999999997,3676.378,7788.248,19783.26,4857.493921463151,5686.51799188088,10544.011913344031,-829.0240704177286
93,1.76335,2.10875,3568.8785000000003,7787.888499999999,20101.403449999998,4825.41255159024,5804.904526212593,10630.317077802833,-979.4919746223532
94,1.802,2.149,4224.2815,8561.66825,20578.844549999987,5164.166297410648,5929.382727438142,11093.549024848791,-765.2164300274935
95,1.798,2.153,4423.5345,8578.5805,20818.361,5351.166050221555,6151.71836305318,11502.884413274736,-800.5523128316245
96,1.81515,2.175,4642.0675,8612.44075,20691.918899999997,5294.87922409993,5936.0592303344,11230.93845443433,-641.18000623447
97,1.80145,2.169,4296.365,8587.76575,20395.5642,5200.173371135942,5918.677922660508,11118.85129379645,-718.5045515245656
98,1.8018,2.149,4070.716,8487.78,20589.858400000005,5098.195088467895,5917.275488806125,11015.47057727402,-819.08040033823
99,1.7810000000000001,2.15025,4146.193499999999,8351.889000000001,20415.6495,5079.707504177259,5886.9593596008135,10966.666863778071,-807.2518554235548
100,1.81785,2.18025,4482.620000000001,8532.93625,20362.614499999996,5250.2435241786525,5924.38734491257,11174.630869091223,-674.1438207339179
101,1.81555,2.167,4395.7545,8613.00675,20470.90225,5230.272306966613,5934.85707258042,11165.129379547034,-704.5847656138076
102,1.798,2.159,4538.355,8636.272500000001,20704.459949999997,5349.187836298271,6089.494449931248,11438.68228622952,-740.3066136329771
103,1.78525,2.14325,3896.6845000000003,8069.126,20070.701500000003,4920.747330446007,5745.514285518021,10666.261615964027,-824.7669550720138
104,1.814,2.166,4506.169,8654.173999999999,20739.432800000002,5324.2514587917085,6069.146186741638,11393.397645533347,-744.8947279499298
105,1.7970000000000002,2.155,4465.147,8562.062,20677.39,5289.737966251578,5995.870276089713,11285.608242341292,-706.1323098381354
106,1.8082500000000001,2.15625,4263.562,8438.3695,20488.33525,5174.221590490212,5986.462041995423,11160.683632485634,-812.2404515052103
107,1.82145,2.174,4391.540000000001,8592.694749999999,20732.89995,5273.449334829443,5993.191803006714,11266.641137836155,-719.7424681772709
108,1.8106,2.1944999999999997,4643.528,8672.949,20523.717299999997,5334.573800256075,6024.5119078623475,11359.085708118422,-689.9381076062728
109,1.8255500000000002,2.2039999999999997,4379.025,8427.55875,20322.1722,5112.811965486402,5799.976063523718,10912.78802901012,-687.1640980373159
110,1.80625,2.208,4392.273999999999,8445.237249999998,20423.14775,5179.034566595814,5868.106377027082,11047.140943622897,-689.0718104312682
111,1.7910000000000001,2.175,4214.572,8540.534,20484.317199999983,5142.579265725286,5921.634562169687,11064.213827894973,-779.0552964444014
112,1.7922500000000001,2.193,4249.648499999999,8415.0225,20386.5245,5114.296076838656,5869.997581556766,10984.293658395422,-755.7015047181103
113,1.7930000000000001,2.1830000000000003,4428.049999999999,8450.44325,20396.59744999999,5181.0367109548515,5868.704126163221,11049.740837118072,-687.6674152083697
114,1.771,2.149,4297.5740000000005,8527.527,20591.327,5225.108726821482,6019.887752069008,11244.99647889049,-794.7790252475252
115,1.803,2.1595,4283.034,8561.433,20545.0256,5210.91375086129,5986.84229808191,11197.7560489432,-775.9285472206193
116,1.8148,2.186,4222.445,8386.292000000001,20658.325,5161.634787884291,5943.1615037040365,11104.796291588327,-781.5267158197457
117,1.8011,2.1879999999999997,4112.145,8350.802,20231.30749999999,5057.096625022466,5818.916324480339,10876.012949502805,-761.8196994578739
118,1.8032,2.203,4610.289000000001,8837.684,20713.504399999998,5525.285056988287,6336.820217985544,11862.10527497383,-811.5351609972577
119,1.81205,2.18,4365.407,8625.0945,20674.519949999998,5269.895321337695,5988.240278829353,11258.135600167048,-718.3449574916576
120,1.737,2.079,4798.2695,9061.5125,21523.5632,5580.634697152339,6451.62609886917,12032.26079602151,-870.9914017168312
121,1.714,2.047,5594.956,9901.508,13641.5196,5665.339344496756,5829.991459223984,11495.330803720739,-164.65211472722785
122,1.714,2.0780000000000003,5650.3150000000005,9780.14525,13149.71395,5502.087797838539,5270.294857059639,10772.382654898178,231.79294077889972
123,1.7269999999999999,2.102,5798.52,9944.4735,13269.824000000002,5648.460821349998,5445.6460063770965,11094.106827727093,202.81481497290133
124,1.7277,2.099,5684.322,9821.5345,13166.766699999996,5538.516223931004,5266.370892629585,10804.887116560589,272.145331301419
125,1.7200000000000002,2.085,5638.036,9748.8675,13116.40515,5536.625651237596,5374.862608908839,10911.488260146434,161.76304232875646
126,1.72,2.077,5733.92,9803.6715,13147.048000000003,5518.576298208764,5187.204484930235,10705.780783138998,331.37181327852886
127,1.726,2.102,5721.008,9779.664499999999,13124.430900000001,5530.020820816046,5229.257002650034,10759.27782346608,300.76381816601133
128,1.717,2.083,5718.4465,9783.6555,13158.160449999998,5529.714084694921,5274.357861290431,10804.071945985354,255.35622340449027
129,1.717,2.0860000000000003,5711.835,9867.237000000001,13188.839399999999,5563.8864067718605,5323.215309438865,10887.101716210725,240.6710973329955
130,1.7249999999999999,2.0940000000000003,5744.6345,9855.742999999999,13126.387100000002,5544.644711767094,5220.8643485496295,10765.509060316723,323.7803632174646
131,1.717,2.089,5821.5289999999995,9838.574,13199.018499999995,5595.241116586228,5308.575838675186,10903.816955261413,286.6652779110418
132,1.722,2.087,5922.836499999999,9972.30825,13237.6128,5686.603672076787,5403.11421938178,11089.717891458567,283.48945269500746
133,1.7186499999999998,2.086,5822.053,9873.416000000001,13185.37615,5593.279993838096,5283.41346391916,10876.693457757256,309.86652991893607
134,1.722,2.088,5793.237999999999,9886.522500000001,13209.5816,5609.7828356302,5333.527659388865,10943.310495019065,276.255176241335
135,1.7189999999999999,2.0869999999999997,5832.6245,9833.95225,13214.8845,5605.591795581515,5380.54966689635,10986.141462477864,225.04212868516515
136,1.7200000000000002,2.097,5929.222,9959.85825,13154.010149999998,5666.484348990895,5332.683591224617,10999.167940215513,333.80075776627837
137,1.726,2.096,5840.655,9872.407749999998,13224.945599999997,5622.40769383974,5332.556503029072,10954.964196868812,289.8511908106684
138,1.722,2.0999999999999996,5932.6165,9907.4895,13196.8232,5656.362374251224,5343.068918105467,10999.43129235669,313.29345614575686
139,1.723,2.097,5948.5975,9882.83475,13175.922649999997,5665.273048246327,5361.7295788610645,11027.002627107391,303.54346938526214
140,1.722,2.088,5871.0695000000005,9911.769500000002,13172.76025,5609.812951763718,5274.234501112969,10884.047452876686,335.5784506507489
141,1.71845,2.08,5825.424999999999,9887.82375,13254.459799999997,5638.755379291754,5435.329184480001,11074.084563771754,203.4261948117537
142,1.718,2.09,5776.853,9777.300500000001,13098.7455,5549.65760325186,5251.230886103601,10800.88848935546,298.42671714825883
143,1.728,2.1125,5777.403,9763.2015,13047.804800000002,5567.855994605991,5283.556364745694,10851.412359351685,284.2996298602975
144,1.727,2.10975,5802.648,9916.88975,13123.3424,5618.050646295399,5318.554640800897,10936.605287096296,299.49600549450224
145,1.719,2.094,5864.996999999999,9847.5095,13164.49575,5638.736558422922,5393.736363909532,11032.472922332454,245.00019451338994
146,1.725,2.1,5631.356,9722.2225,13063.085249999996,5500.87445880438,5295.315159774372,10796.189618578752,205.55929903000833
147,1.728,2.11225,5827.806500000001,9841.68225,13174.611649999999,5633.830486328179,5436.38626703173,11070.21675335991,197.44421929644886
148,1.727,2.109,5731.2029999999995,9827.645,13109.741699999997,5556.200167590074,5264.765263468886,10820.96543105896,291.4349041211881
149,1.733,2.104,5399.6375,9419.072,12758.243599999998,5344.740933229681,5194.838905574461,10539.579838804142,149.90202765522008
150,1.726,2.092,5015.4085,9043.4455,12312.344850000001,5116.099842794213,4992.185678399763,10108.285521193975,123.91416439445038
151,1.7249999999999999,2.084,5017.3279999999995,9067.744999999999,12314.282,5120.07113545341,5028.046734267604,10148.117869721013,92.0244011858058
152,1.7319999999999998,2.098,5021.4925,9043.933249999998,12325.63095,5116.472740239285,5009.82817412759,10126.300914366875,106.64456611169499
153,1.722,2.0869999999999997,5080.825,9139.457,12333.199900000001,5145.879163551522,4944.0688640737335,10089.948027625254,201.81029947778825
154,1.7189999999999999,2.08,5093.26,9112.208,12379.071,5169.881367026048,5057.056561072618,10226.937928098665,112.82480595342986
155,1.723,2.123,5874.42,9903.140500000001,13283.305800000002,5751.312728205006,5506.100779621676,11257.413507826683,245.21194858333
156,1.725,2.114,5856.934,9933.231500000002,13196.4422,5655.4025810786825,5439.10683983727,11094.509420915952,216.29574124141254
157,1.726,2.115,5886.9275,9923.479749999999,13194.058949999999,5662.356966608603,5367.834356400331,11030.191323008934,294.52261020827245
158,1.7279999999999998,2.127,5799.004,9694.35425,13018.730750000002,5562.637369303516,5256.5572466381855,10819.194615941702,306.08012266533024
159,1.72,2.109,6007.7645,10009.35025,13310.9789,5839.279328053725,5763.807105694533,11603.086433748258,75.47222235919253
160,1.726,2.114,5988.259,10022.2055,13355.8211,5825.833437124357,5675.381492576201,11501.214929700558,150.45194454815646
161,1.727,2.1189999999999998,5756.347,9753.003,13044.073199999999,5579.802064126826,5326.709618044861,10906.511682171687,253.09244608196514
162,1.729,2.1189999999999998,6113.117,10035.4195,13308.455099999997,5805.137283791845,5540.593936449569,11345.731220241414,264.5433473422763
163,1.721,2.09325,5948.307000000001,9958.62025,13213.240349999993,5693.196164123496,5438.017639370337,11131.213803493833,255.17852475315885
164,1.7309999999999999,2.116,6027.901,9948.033500000001,13195.748299999996,5716.321667230547,5380.655758514903,11096.97742574545,335.66590871564404
165,1.72,2.0860000000000003,5834.0650000000005,9875.6435,13187.1354,5618.013675452314,5390.0149000856245,11008.028575537937,227.9987753666892
166,1.73,2.1109999999999998,5917.23,9918.099,13238.0816,5672.3208195641655,5410.038327677773,11082.35914724194,262.28249188639256
167,1.729,2.115,5814.918,9811.41,13110.512199999997,5618.611305865708,5388.615566857643,11007.226872723351,229.99573900806536
168,1.722,2.097,6031.763999999999,10034.271999999999,13315.205650000002,5764.5295936327775,5485.612620420081,11250.14221405286,278.9169732126966
169,1.7189999999999999,2.087,5915.457,9972.701500000001,13277.625699999993,5688.332296972807,5468.147710534584,11156.48000750739,220.18458643822305
170,1.728,2.114,5906.5,9870.118999999999,13117.3827,5691.40960150683,5446.444027172677,11137.853628679506,244.96557433415273
171,1.725,2.108,5886.67,9842.593499999999,13177.596600000003,5668.484316718878,5447.118788476574,11115.603105195452,221.3655282423042
172,1.722,2.097,5917.115,9951.553,13219.964749999997,5678.620586023949,5462.633858595567,11141.254444619517,215.98672742838153
173,1.725,2.1159999999999997,5953.237999999999,9986.217,13287.841600000003,5754.795676230286,5549.803105870866,11304.598782101151,204.99257035941991
174,1.7269999999999999,2.108,5986.816000000001,9930.285500000002,13160.572299999998,5717.534317772347,5411.3066809798565,11128.840998752203,306.22763679249056
175,1.726,2.102,5956.103,9897.167,13175.749400000002,5673.470208533231,5409.403885746338,11082.87409427957,264.06632278689267
176,1.7309999999999999,2.108,6063.804,9994.88,13325.524399999995,5766.2511657829755,5542.935561858722,11309.186727641698,223.31560392425308
177,1.722,2.093,5908.5165,9910.59,13173.583649999995,5659.317787692322,5372.213187598302,11031.530975290625,287.1046000940196
178,1.723,2.104,5899.653,9925.70975,13247.8259,5680.991016414355,5426.5430677932645,11107.534084207618,254.4479486210903
179,1.725,2.109,5907.5380000000005,9934.571,13144.4836,5666.751027424083,5346.428901241695,11013.179928665777,320.3221261823883
180,1.726,2.1069999999999998,5960.7585,9922.50925,13190.432249999998,5685.010287242197,5374.683859922282,11059.694147164479,310.3264273199147
181,1.7240000000000002,2.111,5919.25,9918.435000000001,13154.191199999992,5659.396446652207,5345.164228072814,11004.56067472502,314.2322185793928
182,1.7229999999999999,2.107,5961.914,9929.78625,13145.214,5695.49050219423,5391.043453220663,11086.533955414892,304.4470489735677
183,1.722,2.096,5931.536,9895.913499999999,13241.913099999998,5705.53707557676,5524.497818504033,11230.034894080793,181.0392570727272
184,1.7200000000000002,2.1020000000000003,5907.803,9860.546,13194.1074,5657.5343532496145,5413.236702416049,11070.771055665664,244.29765083356506
185,1.72,2.113,5953.9,9938.6545,13140.2018,5703.388662228255,5366.553060109764,11069.941722338019,336.8356021184909
186,1.7229999999999999,2.116,6080.701999999999,9981.7275,13183.5875,5776.137299636028,5452.846766447114,11228.984066083141,323.2905331889142
187,1.721,2.097,5926.3075,9962.38925,13235.070949999998,5702.193578600588,5504.139377968855,11206.332956569444,198.05420063173278
188,1.726,2.1189999999999998,5747.989,9774.544,13073.740999999998,5594.562062174055,5371.841786882985,10966.40384905704,222.72027529107072
189,1.7329999999999999,2.12175,5924.5725,9898.378,13187.3678,5667.526561498403,5404.768652739534,11072.295214237936,262.7579087588683
190,1.726,2.114,5873.111,9734.612000000001,13043.572499999998,5615.7974704093,5353.267051706126,10969.064522115426,262.5304187031743
191,1.725,2.11,5903.939,9947.6995,13179.018999999998,5677.93918848702,5448.3721261873825,11126.311314674404,229.56706229963766
192,1.7294000000000003,2.1159999999999997,5936.619,9885.761,13131.198799999998,5641.5984443205125,5317.3984808601,10958.996925180612,324.1999634604126
193,1.728,2.115,5973.268,9934.26075,13153.196950000001,5697.506834688357,5391.374566974241,11088.881401662598,306.1322677141161
194,1.7280000000000002,2.114,5965.771,9917.298,13143.3152,5677.4650869039615,5340.302646393763,11017.767733297725,337.1624405101984
195,1.726,2.108,6023.496,9906.8225,13260.629799999997,5740.41877890588,5534.564732867279,11274.98351177316,205.85404603860025
196,1.7269999999999999,2.11,5996.036,9969.203000000001,13234.0367,5740.654904428247,5525.127609743208,11265.782514171457,215.52729468503912
197,1.7240000000000002,2.105,5942.7215,9936.71725,13192.457499999999,5706.126906070969,5425.220175543147,11131.347081614116,280.9067305278222
198,1.7240000000000002,2.106,5975.822,9920.9595,13152.805399999997,5706.658546496281,5465.284896495932,11171.943442992213,241.3736500003488
199,1.7280000000000002,2.115,6001.6985,9918.8475,13185.38115,5723.896339511529,5427.645318927197,11151.541658438726,296.25102058433185
200,1.7229999999999999,2.1109999999999998,5972.2805,9887.5075,13159.848800000002,5689.3859518652,5406.191880709947,11095.577832575147,283.19407115525246
201,1.722,2.112,5792.659,9791.074,13081.1928,5571.267815353584,5248.910186157496,10820.178001511082,322.35762919608806
202,1.7349999999999999,2.107,5940.142,9911.53,13160.452199999998,5666.808076351858,5420.164490824698,11086.972567176555,246.6435855271602
203,1.73,2.126,6027.8215,9989.7085,13221.637,5756.372125421385,5513.77291340412,11270.145038825505,242.59921201726502
204,1.729,2.117,6016.066000000001,9927.528999999999,13208.24075,5716.752268370046,5460.963515442924,11177.715783812971,255.788752927122
205,1.722,2.1,5947.671,9977.335749999998,13205.089149999998,5687.652739784057,5419.881463732822,11107.53420351688,267.77127605123496
206,1.726,2.109,5934.487,9950.182250000002,13172.6044,5674.641418619357,5376.105791564784,11050.747210184141,298.5356270545726
207,1.722,2.107,6019.83,10019.748500000002,13282.4585,5758.652147898119,5468.6842284675795,11227.3363763657,289.96791943053995
208,1.7280000000000002,2.117,6110.471,10031.5665,13218.766,5798.3666686384495,5480.959360980896,11279.326029619346,317.40730765755325
209,1.73,2.106,5914.066,9909.894,13207.47,5678.2470440305915,5450.771491671791,11129.018535702384,227.4755523588001
210,1.723,2.106,5864.385,9889.5,13214.384100000001,5677.747399070461,5444.722625138201,11122.470024208662,233.02477393226036
211,1.724,2.101,5972.669,9894.912,13221.8182,5697.542584476997,5444.569787912048,11142.112372389045,252.97279656494902
212,1.726,2.1085000000000003,5911.147,9905.0545,13132.729599999999,5645.760558903428,5319.215450825997,10964.976009729426,326.545108077431
213,1.727,2.103,6000.404,9988.528999999999,13264.314100000001,5735.8893947095785,5510.069634827909,11245.959029537487,225.8197598816696
214,1.7269999999999999,2.104,5915.29,9903.182,13147.253999999999,5659.015558273027,5352.16190219502,11011.177460468047,306.8536560780067
215,1.7229999999999999,2.098,5976.589,9903.967,13196.646399999996,5689.732725042785,5422.867955537001,11112.600680579786,266.86476950578435
216,1.726,2.1109999999999998,5889.8415,9849.80275,13151.0259,5661.497557178922,5392.2989549116755,11053.796512090597,269.1986022672463
217,1.722,2.107,6032.034,10000.521,13166.954999999998,5787.577384931085,5508.879409376159,11296.456794307243,278.6979755549264
218,1.7249999999999999,2.109,5995.211499999999,9890.03975,13202.456299999985,5730.660286285528,5474.380168944083,11205.040455229611,256.28011734144457
219,1.73,2.108,5945.743,9914.3335,13147.673199999997,5674.567623124672,5383.475717669346,11058.043340794018,291.091905455326
220,1.721,2.115,5687.0645,9763.07525,13098.380999999998,5556.1869560208215,5345.584210403936,10901.771166424758,210.60274561688584
221,1.73,2.133,6113.7225,10019.805250000001,13383.456549999999,5878.407537772147,5633.407449982242,11511.81498775439,245.0000877899056
222,1.73,2.116,6002.5455,9999.63275,13297.938349999991,5811.89521150768,5583.439057301587,11395.334268809267,228.45615420609283
223,1.7329999999999999,2.127,5872.742,9840.82525,13158.759849999999,5666.3777879291365,5427.988677317244,11094.366465246381,238.38911061189265
224,1.726,2.11,5860.784,9833.248,13172.091399999996,5658.759574556159,5494.165086804198,11152.924661360357,164.59448775196142
225,1.7309999999999999,2.112,5896.03,9867.077000000001,13125.485999999999,5614.500132465197,5275.425767628762,10889.925900093958,339.07436483643505
226,1.727,2.101,5899.568,9943.513250000002,13218.864999999998,5670.36376661411,5424.68034640029,11095.044113014399,245.68342021382068
227,1.732,2.116,5735.152,9790.5635,13025.3135,5561.0214251524685,5299.997643710973,10861.019068863441,261.0237814414959
228,1.719,2.098,5301.534,9270.518,12596.695,5289.425189480899,5185.464603788856,10474.889793269755,103.96058569204251
229,1.7189999999999999,2.101,5074.5105,9081.7225,12325.45205,5145.462807076577,5015.173764866855,10160.636571943433,130.28904220972163
230,1.7309999999999999,2.106,5145.433,9114.233,12335.0376,5210.095620547712,5064.412514948374,10274.508135496086,145.68310559933798
231,1.729,2.096,5031.5805,9072.268,12307.793349999998,5106.993794608367,5018.099589571444,10125.09338417981,88.89420503692327
232,1.7289999999999999,2.117,5154.401,9142.872,12356.0072,5221.784705468169,5048.9248941929945,10270.709599661164,172.85981127517425
233,1.7299000000000002,2.097,5016.3099999999995,9049.671,12350.4583,5124.814446870454,5024.551777431317,10149.366224301772,100.26266943913743
234,1.7269999999999999,2.097,5165.797,9088.560000000001,12393.776500000002,5220.608175285692,5134.811508146146,10355.419683431837,85.79666713954612
235,1.729,2.103,5226.336,9147.453000000001,12396.9532,5242.222178485736,5175.321195955618,10417.543374441353,66.90098253011729
236,1.725,2.097,5072.181,9159.01,12430.795099999998,5193.897231360025,5164.849021276978,10358.746252637004,29.048210083046797
237,1.729,2.104,5169.549,9117.2225,12412.605749999999,5188.098951063944,5047.289385905643,10235.388336969587,140.80956515830076
238,1.7269999999999999,2.102,5179.437,9130.184000000001,12406.359299999996,5216.136849461259,5072.016615853898,10288.153465315158,144.12023360736111
239,1.719,2.0940000000000003,5201.1655,9205.9025,12420.35075,5260.390860375651,5172.442878536773,10432.833738912424,87.94798183887815
240,1.726,2.104,5124.9775,9102.04625,12398.139999999996,5174.109052245315,5055.438556001404,10229.54760824672,118.67049624391075
241,1.725,2.1069999999999998,5100.944,9075.736,12352.277750000001,5147.47465991973,5017.060413841049,10164.535073760779,130.41424607868066
242,1.726,2.109,5161.4884999999995,9141.1955,12375.348799999994,5203.002715849497,5032.3109026901175,10235.313618539614,170.6918131593793
243,1.729,2.098,5192.907,9162.053,12523.595099999999,5267.0220832068435,5207.327504737024,10474.349587943867,59.694578469819135
244,1.724,2.1,5172.249,9122.57,12405.536000000002,5212.737200610599,5123.38015555428,10336.11735616488,89.3570450563193
245,1.7229999999999999,2.096,5154.626,9119.487,12399.898999999998,5198.551596714641,5109.893236340235,10308.444833054877,88.65836037440658
246,1.734,2.108,5179.782499999999,9158.614749999999,12460.981,5258.894757837148,5204.147237927629,10463.041995764777,54.747519909518815
247,1.7319999999999998,2.11,5166.978,9165.315,12413.9691,5213.023018848674,5088.898873257769,10301.921892106442,124.12414559090485
248,1.732,2.112,5280.741,9225.64725,12532.77275,5309.795840282068,5250.1456386194495,10559.941478901517,59.6502016626182
249,1.7320000000000002,2.12,5210.754500000001,9176.03175,12425.597,5256.663043488316,5108.7404961264665,10365.403539614783,147.92254736184987
250,1.7269,2.106,4977.3060000000005,8798.369999999999,12983.02529999999,5330.837359557626,5518.994530805512,10849.831890363137,-188.15717124788625
251,1.827,2.2960000000000003,4582.661,8230.53725,18677.882299999997,5147.072928808403,5246.381598657529,10393.454527465932,-99.30866984912609
252,1.8279999999999998,2.26,4377.093,8087.747,19591.6298,5235.839580327863,5633.855965410876,10869.695545738738,-398.0163850830131
253,1.8442,2.287,5210.72,8953.76,19952.717999999993,5589.124765491383,5645.133507196806,11234.258272688188,-56.008741705422835
254,1.8588500000000001,2.287,4987.237499999999,8844.54825,20494.553349999995,5639.091904268887,5974.518238576004,11613.610142844891,-335.4263343071161
255,1.8430499999999999,2.253,5043.1655,8787.07675,20321.14685,5543.785068864133,5795.517313904115,11339.302382768248,-251.73224503998244
256,1.8327,2.2577499999999997,4863.960999999999,8739.349250000001,20422.744049999998,5474.790312539884,5878.182435060105,11352.97274759999,-403.39212252022025
257,1.8370000000000002,2.28,5009.026,8782.53525,20232.592249999987,5520.5749014542,5753.658892353578,11274.233793807778,-233.08399089937848
258,1.838,2.282,4972.6595,8882.62725,20599.593349999992,5618.231550289202,5994.175919322112,11612.407469611313,-375.9443690329108
259,1.8439999999999999,2.2590000000000003,4941.397,8845.4375,20831.741500000004,5655.139477366936,6088.23061956731,11743.370096934246,-433.0911422003737
260,1.8292,2.222,4699.912,8716.258,20620.752,5469.067361777036,6100.854792684972,11569.922154462009,-631.7874309079361
261,1.8437000000000001,2.2729999999999997,4889.371999999999,8900.366,20471.288599999993,5555.800323562729,5924.858449251223,11480.658772813953,-369.0581256884934
262,1.838,2.2687500000000003,4850.772,8706.717,20322.6844,5411.402910156256,5774.678368313143,11186.081278469399,-363.275458156887
263,1.828,2.2634999999999996,4844.559,8700.744,20267.767499999998,5447.653859629693,5839.193316204076,11286.84717583377,-391.5394565743827
264,1.8399999999999999,2.2645,5155.499,8826.7005,20664.5811,5700.9615083347535,6047.990918278519,11748.952426613272,-347.02940994376513
265,1.871,2.34525,5041.1535,8800.1635,20564.899150000005,5566.79916737914,5989.266441355143,11556.065608734283,-422.4672739760026
266,1.879,2.307,4891.1735,8633.69775,20450.491350000004,5538.577589130446,6043.884352957542,11582.461942087988,-505.3067638270968
267,1.8506,2.269,4875.928,8816.241,20469.004199999996,5518.866928488275,5990.6844833520845,11509.551411840359,-471.81755486380916
268,1.846,2.274,4966.66,8846.997,20410.0516,5557.704342929725,5950.749848506725,11508.454191436449,-393.04550557700077
269,1.84,2.2720000000000002,4759.537,8787.677749999999,20420.944399999986,5486.873006298939,5970.439277981066,11457.312284280004,-483.5662716821271
270,1.842,2.25775,4857.969,8715.496749999998,20604.97425,5498.113026574138,5986.777487720093,11484.890514294231,-488.6644611459551
271,1.8452000000000002,2.2479999999999998,4829.108,8796.614,20945.539699999998,5567.663008214957,6154.875369726815,11722.538377941772,-587.212361511858
272,1.8308,2.265,4972.7880000000005,8885.534,20501.957000000002,5532.67757571647,6003.089428023796,11535.767003740266,-470.4118523073266
273,1.8061,2.2205000000000004,4723.603999999999,8693.457999999999,20619.0048,5456.408804195807,6011.134079272385,11467.542883468192,-554.7252750765783
274,1.839,2.29925,5106.889,8766.981249999999,20639.53125,5607.75485687606,5945.661450636738,11553.416307512798,-337.9065937606774
275,1.852,2.289,5171.975,8915.396,20852.772599999997,5794.012895807963,6294.378568506867,12088.391464314831,-500.36567269890384
276,1.8290000000000002,2.2495000000000003,5138.846,8986.4855,20864.11469999999,5680.68489777173,6123.824324041833,11804.509221813563,-443.1394262701033
277,1.8101,2.245,4867.3099999999995,8814.347,20837.252399999998,5566.449533344823,6137.754771577632,11704.204304922456,-571.3052382328087
278,1.8261500000000002,2.2554999999999996,4947.4535,8788.0585,20805.25515,5580.337868883536,6078.946642619097,11659.284511502632,-498.60877373556013
279,1.818,2.217,4782.800499999999,8618.04725,20560.802349999998,5395.638232558135,5910.589145309651,11306.227377867786,-514.9509127515157
280,1.8411,2.2664999999999997,4986.407,8819.561,20702.104099999997,5617.528333390382,6095.91975724736,11713.448090637743,-478.3914238569787
281,1.831,2.24375,4945.6455,8889.78075,20535.308199999992,5550.131511679088,5985.169256658169,11535.300768337256,-435.03774497908034
282,1.834,2.263,5132.5545,8831.627,20660.77235,5589.690990352056,5938.726566790886,11528.417557142942,-349.0355764388296
283,1.832,2.233,4818.419,8724.4725,20539.656800000004,5514.10000294116,6015.62700109,11529.72700403116,-501.52699814884
284,1.838,2.239,4715.572,8563.0815,20651.8792,5456.856694936039,6078.232144708723,11535.088839644763,-621.3754497726841
285,1.80785,2.225,4969.9015,8657.49325,20566.249149999996,5512.843094129222,5919.277224546531,11432.120318675752,-406.43413041730946
286,1.8239999999999998,2.258,5084.491,8958.752,20778.4077,5709.709812288508,6186.685533915395,11896.395346203903,-476.9757216268872
287,1.8330000000000002,2.259,5087.68,8897.246,20550.902599999994,5599.05523413306,5983.7599449395075,11582.815179072568,-384.7047108064471
288,1.8226,2.249,4976.555,8773.329,20700.263799999997,5577.628763027488,5971.186247350249,11548.815010377737,-393.5574843227605
289,1.8329,2.215,4796.648999999999,8698.5965,20508.6996,5442.155606905939,5984.233912993762,11426.389519899702,-542.078306087823
290,1.822,2.215,4792.262000000001,8708.412,20616.537,5514.898131547518,6111.756647490887,11626.654779038405,-596.8585159433696
291,1.81295,2.21475,4489.682,8410.03325,20339.084850000003,5245.61959048443,5851.31134614116,11096.930936625591,-605.6917556567305
292,1.8219999999999998,2.205,4264.898,8285.382,20110.761,5183.345539157154,5846.526542905653,11029.872082062808,-663.1810037484984
293,1.80995,2.218,4547.3395,8556.47375,20275.966500000002,5431.188180034721,5976.602056833746,11407.790236868466,-545.4138767990253
294,1.813,2.221,4589.936,8399.2265,20112.897399999998,5338.6504154698,5834.046306940932,11172.696722410732,-495.395891471132
295,1.793,2.175,4464.77,8387.13525,20252.343599999997,5306.104508555764,5881.279102608314,11187.383611164078,-575.1745940525498
296,1.7887,2.175,4441.502,8349.927,20240.065799999997,5289.13911814273,5941.58185068578,11230.720968828511,-652.4427325430506
297,1.8280999999999998,2.25225,4821.114,8667.729500000001,20552.181199999995,5507.013580879688,6037.232387766582,11544.24596864627,-530.2188068868945
298,1.82,2.234,4979.7755,8881.425,20854.32105,5595.123855130449,6057.941880607505,11653.065735737953,-462.8180254770559
299,1.839,2.248,4667.598,8765.529999999999,20684.4548,5465.254854034612,6003.299644738066,11468.554498772679,-538.0447907034531
300,1.836,2.2359999999999998,4994.523,8720.085,20571.307999999997,5567.396955620787,6030.495289462902,11597.892245083689,-463.0983338421156
301,1.8475499999999998,2.2527500000000003,4852.45,8753.430250000001,20548.119349999997,5483.572396493601,5966.900914085559,11450.47331057916,-483.3285175919573
302,1.849,2.2560000000000002,5169.264,8954.348,20966.7432,5684.063890606011,6125.658962236239,11809.72285284225,-441.5950716302277
303,1.8306,2.227,4768.477,8752.1555,20555.3744,5470.3908796280275,5903.6982609511115,11374.089140579139,-433.307381323084
304,1.812,2.217,4753.911,8741.0085,20627.502599999996,5425.60512336051,6038.529279994344,11464.134403354854,-612.9241566338333
305,1.82625,2.2415000000000003,5088.6404999999995,9000.5555,20680.0485,5667.218036325519,6121.208306848371,11788.426343173891,-453.99027052285146
306,1.8279999999999998,2.247,4950.022999999999,8794.525000000001,20741.325999999997,5558.597378224004,5996.910195222169,11555.507573446173,-438.31281699816464
307,1.81,2.2359999999999998,4906.7255000000005,8698.83425,20398.716199999995,5442.783140781559,5902.509692299482,11345.292833081041,-459.7265515179224
308,1.8377,2.2424999999999997,4879.636,8786.939999999999,20520.0305,5518.0358191945215,5984.08973132732,11502.125550521841,-466.05391213279836
309,1.83925,2.26425,4713.7425,8622.723750000001,20433.592,5405.349333101275,5952.002817820815,11357.35215092209,-546.6534847195398
310,1.83865,2.26825,4814.261,8724.53,20420.695649999998,5452.4898927723125,5805.008908950115,11257.498801722428,-352.51901617780277
311,1.83645,2.24375,4707.0835,8641.91925,20374.867899999997,5388.894341717999,5890.956306064069,11279.850647782068,-502.06196434607045
312,1.8279999999999998,2.2554999999999996,5066.735,8843.326000000001,20464.7286,5588.125955182554,5937.799420327169,11525.925375509723,-349.67346514461497
313,1.8316999999999999,2.2335000000000003,4819.936,8550.8795,20685.323000000004,5400.497090956987,5923.856622396385,11324.353713353372,-523.3595314393979
314,1.835,2.247,4815.023,8631.272,20712.29,5505.06132192382,6054.991470298302,11560.052792222123,-549.9301483744821
315,1.8174000000000001,2.26,4931.507,8709.989000000001,20483.645199999988,5455.363464354518,5789.40289435038,11244.7663587049,-334.0394299958616
316,1.83075,2.2479999999999998,5029.3365,8786.923749999998,20229.881999999998,5451.787404511528,5831.265030549555,11283.052435061083,-379.47762603802767
317,1.8210000000000002,2.23125,4768.8115,8724.81725,20765.265249999997,5518.255546815183,6049.481216038877,11567.73676285406,-531.2256692236942
318,1.841,2.252,4906.626,8752.801749999999,20672.301549999996,5565.643967730725,6041.526481870062,11607.170449600788,-475.8825141393363
319,1.834,2.218,4707.3060000000005,8609.929,20580.40819999999,5455.875238484255,6090.339953264932,11546.215191749186,-634.4647147806772
320,1.833,2.256,4894.4225,8854.050500000001,20840.4631,5643.376606701943,6178.250285318156,11821.6268920201,-534.8736786162126
321,1.82435,2.2327500000000002,4593.9400000000005,8577.53175,20389.494699999996,5324.149515549417,5894.114062143234,11218.26357769265,-569.9645465938174
322,1.8312,2.244,4632.1539999999995,8585.382000000001,20523.6274,5405.893706488885,6034.797373870296,11440.691080359182,-628.9036673814107
323,1.826,2.2489999999999997,4975.144,8758.336,20621.806,5521.250918614575,5998.248310368147,11519.499228982722,-476.9973917535717
324,1.82,2.24925,4665.923999999999,8740.283,20316.260649999997,5365.7559351884365,5844.260587377501,11210.016522565937,-478.5046521890645
325,1.8399999999999999,2.233,4366.942,8351.942,20220.086,5244.0038197226595,5838.698063919154,11082.701883641814,-594.6942441964948
326,1.795,2.19,4079.1670000000004,8088.291,20152.741,5092.751166398861,5811.381310842601,10904.132477241463,-718.6301444437404
327,1.83,2.205,4358.687,8316.293,20219.7388,5267.015783061192,5906.036317356262,11173.052100417455,-639.0205342950694
328,1.8039999999999998,2.223,4422.776,8167.9310000000005,19998.537,5181.724583522028,5775.181709070926,10956.906292592954,-593.4571255488981
329,1.8238499999999997,2.217,4392.031,8267.6795,19832.189749999998,5127.773516790376,5731.296757685824,10859.070274476198,-603.523240895448
330,1.834,2.239,4613.137000000001,8386.71,20429.125350000002,5364.498802076107,5935.8915334205485,11300.390335496655,-571.3927313444419
331,1.8319999999999999,2.238,4510.854,8554.298,20264.274999999994,5336.5725632899985,5891.133797014446,11227.706360304444,-554.5612337244474
332,1.8178,2.213,4728.76,8671.666000000001,20744.05879999999,5469.578459831809,6103.122831723593,11572.7012915554,-633.5443718917841
333,1.8119999999999998,2.20325,4772.7865,8766.871,20701.093699999998,5417.473510341257,5975.472781642194,11392.946291983451,-557.9992713009369
334,1.8050000000000002,2.2030000000000003,4656.712,8747.627,20955.559999999998,5490.01821748996,6133.341192852679,11623.35941034264,-643.3229753627193
335,1.834,2.251,4846.669,8791.099,20678.453,5488.678674008029,5974.345276023462,11463.023950031491,-485.66660201543345
336,1.80995,2.237,4717.6505,8535.8865,20695.23855,5383.433618881108,5916.524722066383,11299.95834094749,-533.0911031852756
337,1.80965,2.194,4702.473,8626.0655,20603.969399999998,5376.619736389164,5945.124516105717,11321.744252494882,-568.5047797165525
338,1.8210000000000002,2.215,4749.863,8748.618,20696.016,5481.301536969053,6047.480563982099,11528.782100951152,-566.1790270130459
339,1.8163999999999998,2.221,4579.188999999999,8668.824,20588.482599999996,5331.848136601179,5965.4134788679075,11297.261615469088,-633.5653422667283
340,1.8372000000000002,2.24,4753.546,8790.418,20629.136199999994,5495.554975038723,5973.572263654773,11469.127238693496,-478.0172886160508
341,1.8210000000000002,2.209,4711.4439999999995,8563.181999999999,20640.659199999995,5462.660115064612,6114.104140787234,11576.764255851846,-651.4440257226224
342,1.826,2.223,4650.746,8689.849000000002,20858.232799999998,5442.4198229962685,6091.295472062802,11533.715295059072,-648.8756490665337
343,1.8130000000000002,2.2175000000000002,4696.286,8861.9165,20710.0777,5535.158952027596,6053.60866191368,11588.767613941276,-518.4497098860847
344,1.825,2.235,4664.403,8619.97725,20637.85725,5380.161293115676,6003.202372138885,11383.363665254561,-623.041079023209
345,1.823,2.21775,4710.364,8744.7785,20888.241550000002,5473.658130782919,6106.645699883758,11580.303830666679,-632.9875691008392
346,1.8170000000000002,2.231,4786.63,8660.7255,20493.5446,5418.6316293657765,5936.3993595333095,11355.030988899085,-517.767730167533
347,1.811,2.211,4724.719999999999,8673.962,20570.019599999996,5388.23676990845,5967.531008146591,11355.76777805504,-579.2942382381416
348,1.8116499999999998,2.1995,4688.169,8649.92,20552.245999999985,5382.1147134831635,5917.641200578631,11299.755914061794,-535.526487095467
349,1.831,2.197,4708.596,8783.894,20829.347999999998,5515.1403426436555,6240.584078285126,11755.724420928782,-725.443735641471
350,1.82495,2.196,4447.7775,8476.875,20638.637000000002,5328.7029669039275,6054.911215403401,11383.614182307329,-726.2082484994735
351,1.82515,2.2175000000000002,4233.3565,8356.30675,20135.904599999998,5171.111800321188,5866.507702590881,11037.619502912068,-695.3959022696936
352,1.809,2.194,4520.1759999999995,8625.19,20371.3874,5343.992313422226,5958.323276828954,11302.315590251179,-614.3309634067273
353,1.846,2.23,4763.947,8568.99525,20593.27624999999,5460.822476752371,6042.118487167694,11502.940963920064,-581.2960104153235
354,1.82,2.203,4480.9925,8632.03225,20694.672999999995,5347.06611958436,6064.159348653383,11411.225468237742,-717.0932290690225
355,1.818,2.20925,4559.4765,8658.11125,20840.464699999997,5391.571102977663,6045.593630324573,11437.164733302236,-654.0225273469096
356,1.82535,2.225,4799.73,8822.29,20726.566999999992,5471.753262309283,5982.452349938324,11454.205612247606,-510.69908762904106
357,1.80715,2.194,4534.5365,8765.644250000001,20840.60445,5375.616823816179,6034.726962844958,11410.343786661137,-659.1101390287786
358,1.79575,2.189,4578.8745,8669.926,20463.844999999998,5381.362600958143,5992.800760917809,11374.163361875952,-611.4381599596663
359,1.8126,2.199,4552.085,8656.112,20571.8808,5371.544291234836,6018.108306239564,11389.6525974744,-646.5640150047275
360,1.8090000000000002,2.198,4485.59,8534.833,20396.966,5252.744122626718,5961.364891179911,11214.109013806628,-708.6207685531926
361,1.818,2.209,4565.651,8536.048999999999,20572.3599,5313.180840176204,5901.342549665026,11214.52338984123,-588.1617094888225
362,1.803,2.2119999999999997,4746.2955,8696.606749999999,20705.51445,5478.784689949213,6097.5663140787365,11576.35100402795,-618.7816241295232
363,1.814,2.21,4724.0705,8599.66475,20712.80475,5392.609136443672,5954.077162958213,11346.686299401885,-561.4680265145416
364,1.8081500000000001,2.221,4651.118,8652.6905,20789.623449999992,5462.988929441259,6159.420196774722,11622.409126215982,-696.4312673334634
365,1.7902,2.186,4593.612,8741.241,20650.372400000004,5376.599775553593,5993.860045969164,11370.459821522756,-617.2602704155715
366,1.8176500000000002,2.213,4669.062,8678.1875,20464.987649999995,5388.385647058836,5940.749796918008,11329.135443976844,-552.3641498591714
367,1.80545,2.19825,4472.957,8553.608,20444.8694,5218.664937974681,5859.160160645342,11077.825098620024,-640.495222670661
368,1.818,2.2115,4666.447,8812.4905,20732.7602,5473.127290351347,6045.853172512009,11518.980462863357,-572.725882160662
369,1.823,2.22,4807.6134999999995,8816.8165,20754.19385,5461.546240864389,6016.709935184951,11478.25617604934,-555.1636943205622
370,1.8234,2.222,4682.191000000001,8681.146999999999,20474.531399999993,5391.594646743829,5938.526798578183,11330.121445322013,-546.932151834354
371,1.8250000000000002,2.2485,4563.334000000001,8655.974,20737.548499999997,5331.897507096542,5997.655035444733,11329.552542541274,-665.757528348191
372,1.8449499999999999,2.2327500000000002,4384.9655,8450.479,20374.4649,5250.11424187499,5914.497867488259,11164.612109363248,-664.383625613269


==> Data/dynamic-test-60k/df_ttlabel-fixed.csv <==
x,q05,q25,q50,q75,q95,mean,std,mean_up,mean_down
0,2484.3322,3327.98675,8621.353,9752.25375,11134.539799999999,7170.145625,3695.814407590833,10865.960032590832,3474.331217409167
2,5298.301,7225.919,8163.036,11210.68,11855.5352,8709.289777777778,2598.277236409049,11307.567014186827,6111.012541368729
3,4718.372649999999,7706.29975,8608.5065,10237.0085,11384.7871,8495.4905,2417.7179816886214,10913.208481688622,6077.772518311378
7,2056.4894,2406.071,2530.429,3110.116,6747.079199999999,3534.406,2339.952369899546,5874.358369899546,1194.4536301004541
8,4531.5356,5089.014499999999,8616.938,9859.248,12632.797799999998,8155.485533333332,3019.6357516952717,11175.121285028603,5135.84978163806
13,1.7403000000000002,3219.51,6140.913,9275.821500000002,11597.2553,6034.26340543881,3742.1846715426095,9776.44807698142,2292.0787338962004
14,1.756,2.38075,4988.9715,8639.85525,11486.798050000001,5023.751168323852,4087.586261755475,9111.337430079326,936.1649065683769
15,1.79575,2.251,4401.385,8325.496000000001,11495.6845,4594.65772616633,4204.314938242019,8798.97266440835,390.34278792431087
16,1.7668499999999998,2.161,3849.053,8136.8495,11388.002349999997,4351.278654814561,4202.176031890112,8553.454686704674,149.10262292444895
17,1.7733,2.18275,3774.7315,7923.77425,11397.626799999993,4286.27231317751,4149.8838108749915,8436.1561240525,136.38850230251865
18,1.8150000000000002,2.231,3813.8950000000004,8002.995,11373.246000000001,4323.758998316782,4194.434552406367,8518.19355072315,129.3244459104144
19,1.809,2.239,3521.195,7671.356,10946.704600000001,4108.510827603728,4009.5343622104897,8118.045189814218,98.97646539323841
20,1.7644,2.17,3434.7780000000002,7479.924000000001,10943.387599999996,4032.456357892922,3973.9712543804835,8006.427612273405,58.4851035124384
21,1.78875,2.22275,3782.5395,8147.295,11469.131,4352.953843295909,4210.1651673816905,8563.1190106776,142.7886759142184
22,1.8135500000000002,2.2367500000000002,3986.6049999999996,8139.1630000000005,11569.399399999998,4412.359357655503,4231.62354372727,8643.982901382773,180.73581392823326
23,1.7719999999999998,2.2030000000000003,3980.596,8149.407999999999,11412.9164,4428.139128683194,4193.867295151122,8622.006423834315,234.27183353207238
24,1.7934,2.198,4058.8150000000005,7949.76,11364.6014,4371.676151958304,4154.372185297714,8526.04833725602,217.30396666059005
25,1.8050000000000002,2.2264999999999997,4286.905,8237.575499999999,11503.9228,4570.15874535285,4202.324728827821,8772.48347418067,367.83401652502926
26,1.7850000000000001,2.169,4037.458,8251.454249999999,11491.60325,4433.580553665761,4215.65585627732,8649.236409943082,217.92469738844102
27,1.7767,2.1715,4253.5869999999995,8260.0775,11406.9458,4532.729264363945,4199.43643045511,8732.165694819054,333.29283390883484
28,1.7795999999999998,2.1630000000000003,3892.3329999999996,7872.6669999999995,11083.808599999998,4271.343484284047,4085.303393502665,8356.646877786712,186.04009078138188
29,1.7850000000000001,2.194,3998.002,8089.844499999999,11379.491750000001,4397.156797861685,4174.377909626711,8571.534707488396,222.77888823497415
30,1.78,2.18875,4015.7715,8016.43475,11356.778499999999,4383.888066700275,4136.668227293583,8520.556293993857,247.2198394066918
31,1.7720000000000002,2.169,4044.744,8221.529999999999,11422.3742,4447.799675311721,4197.993133173665,8645.792808485387,249.8065421380561
32,1.7993999999999999,2.182,3981.288,8128.4439999999995,11426.398700000002,4413.303599494521,4200.922403573809,8614.22600306833,212.38119592071234
33,1.796,2.172,3981.5955000000004,7943.615750000001,11371.8434,4330.207307005733,4138.35314319444,8468.560450200173,191.8541638112929
34,1.7832,2.166,3963.3759999999997,8077.871999999999,11428.7544,4369.577812780084,4208.048176776741,8577.625989556826,161.5296360033435
35,1.802,2.191,4100.942999999999,8227.485499999999,11420.431,4459.93744132866,4209.191074733812,8669.128516062472,250.74636659484804
36,1.7894,2.198,4299.03,8379.413,11520.393999999998,4598.911523873347,4228.584632843907,8827.496156717254,370.32689102944005
37,1.787,2.2159999999999997,4113.967000000001,8108.385,11463.101599999998,4477.138765946762,4159.398590153439,8636.537356100202,317.74017579332303
38,1.78,2.1879999999999997,3940.704,8096.0470000000005,11454.1441,4393.398818062831,4170.039649267383,8563.438467330214,223.35916879544857
39,1.785,2.20225,3918.0165,8069.33,11440.864849999998,4354.603892051032,4172.182496925405,8526.786388976438,182.421395125627
40,1.7907499999999998,2.221,4161.5665,8265.3695,11497.318,4513.718211084907,4212.1180782858055,8725.836289370713,301.60013279910163
41,1.77245,2.157,3851.599,8096.9490000000005,11424.436150000001,4328.788523558488,4179.4151349432095,8508.203658501698,149.3733886152786
42,1.804,2.202,3857.877,7963.339,11177.729000000001,4337.628111981325,4107.556061425989,8445.184173407313,230.0720505553354
43,1.776,2.154,3494.108,7752.155250000001,11080.931199999999,4157.841346827519,4071.161833335761,8229.00318016328,86.67951349175837
44,1.7803,2.182,3843.517,8045.2805,11193.9407,4325.417334391173,4110.174808476059,8435.592142867234,215.24252591511413
45,1.786,2.204,3759.681,7847.84,11095.431399999998,4273.77760665886,4058.906900726762,8332.684507385622,214.8707059320982
46,1.775,2.1544999999999996,3585.7569999999996,7739.6325,10996.256699999998,4149.448172482222,4041.0794109685407,8190.527583450763,108.36876151368097
47,1.77535,2.15475,3659.0519999999997,7653.4415,10946.782499999998,4152.508318477542,3996.8262980276304,8149.334616505173,155.68202044991176
48,1.8023000000000002,2.2045000000000003,3544.072,7642.244500000001,10985.6161,4160.1301940071135,4010.0905295548564,8170.22072356197,150.03966445225706
49,1.8079999999999998,2.192,3287.415,7332.5419999999995,10679.559,3983.3569068261068,3881.661477012724,7865.018383838831,101.69542981338282
50,1.7480000000000002,2.1719999999999997,3166.133,7235.20075,10512.582099999996,3882.2503306904614,3811.9503595017086,7694.20069019217,70.2999711887528
51,1.7730000000000001,2.18925,3828.451,7812.906499999999,11040.626249999994,4260.146335669007,4048.298384286301,8308.444719955309,211.84795138270647
52,1.786,2.193,4017.9735,8193.32125,11389.77785,4438.271064826716,4194.859585202009,8633.130650028725,243.41147962470677
53,1.7970000000000002,2.211,4246.059,8192.159,11495.3032,4537.543950982012,4196.308288594233,8733.852239576245,341.2356623877786
54,1.82365,2.26125,4082.2895,8167.471750000001,11415.758249999997,4418.828612528602,4181.874066542175,8600.702679070777,236.95454598642755
55,1.808,2.239,4120.713,8150.9605,11391.186399999999,4406.1030673881,4169.954541877389,8576.057609265488,236.1485255107109
56,1.8153000000000001,2.283,4131.027,8095.65,11497.9097,4500.0535647428505,4246.800183661023,8746.853748403873,253.25338108182768
57,1.804,2.237,3405.3064999999997,7447.55475,10641.559749999999,4015.942125629825,3885.158025285266,7901.100150915091,130.7841003445592
58,1.7984499999999999,2.2065,3989.4055,8122.822,11387.1914,4378.875601647456,4178.530029554575,8557.405631202031,200.3455720928814
59,1.803,2.191,3956.683,8188.8855,11403.62275,4385.341599898926,4213.331591071611,8598.673190970538,172.01000882731478
60,1.807,2.2190000000000003,3906.3145,8139.27525,11424.474199999999,4404.92430952381,4210.176765933805,8615.101075457615,194.74754359000508
61,1.8045,2.227,4255.388,8261.424500000001,11568.652999999998,4551.928831267572,4303.886159051315,8855.814990318886,248.0426722162565
62,1.8099999999999998,2.2279999999999998,4214.428,8263.127,11430.4218,4521.529427551867,4210.960240625371,8732.489668177237,310.5691869264965
63,1.798,2.2079999999999997,4125.2485,8128.06875,11420.34075,4432.962975524475,4169.698794311961,8602.661769836435,263.2641812125139
64,1.77,2.168,3750.516,7837.155999999999,11240.805,4257.360440124166,4106.976770796692,8364.337210920858,150.3836693274743
65,1.7888,2.181,3944.9410000000003,8071.903,11395.114000000001,4378.6608214344815,4188.303965387083,8566.964786821565,190.35685604739865
66,1.7759999999999998,2.1835,4046.152,8093.03075,11381.238749999999,4402.633735531853,4171.130339753027,8573.76407528488,231.5033957788255
67,1.788,2.1790000000000003,4066.0054999999998,8137.2915,11451.36005,4414.44177635046,4184.2815670313685,8598.72334338183,230.16020931909134
68,1.7862500000000001,2.1799999999999997,3987.7205,8144.57775,11454.55975,4386.459266402913,4207.780101659522,8594.239368062435,178.67916474339108
69,1.77295,2.1505,3991.8355,8109.613249999999,11491.81975,4399.5172342281885,4227.070799038693,8626.588033266882,172.4464351894958
70,1.8244000000000002,2.234,4222.125,8338.442,11503.806400000001,4563.5917807901915,4227.142397509571,8790.734178299763,336.44938328062017
71,1.79,2.197,4156.971,8178.92,11420.8311,4479.41849708478,4183.78076933494,8663.19926641972,295.63772774984045
72,1.8130000000000002,2.226,4301.356,8232.772,11481.791,4563.9755883517655,4196.187298321791,8760.162886673555,367.78829002997463
73,1.77235,2.181,4090.3195,8128.680249999999,11425.295149999998,4425.760050913831,4182.810425814455,8608.570476728286,242.94962509937614
74,1.8090000000000002,2.25475,4257.860000000001,8295.583,11530.616750000001,4557.083021298193,4226.240034649704,8783.323055947898,330.8429866484885
75,1.819,2.254,4274.059,8271.931,11481.885,4535.552032764733,4204.087821163823,8739.639853928555,331.46421160090995
76,1.81035,2.25075,4011.251,8224.87575,11487.340549999999,4470.771010251312,4267.549048084877,8738.320058336189,203.22196216643533
77,1.814,2.25275,3746.3545,7950.306749999999,11295.32105,4370.454350980386,4342.265211040289,8712.719562020675,28.189139940097448
78,1.7999999999999998,2.2399999999999998,4140.371999999999,8282.846,11634.857199999999,4578.949857002428,4437.223201053959,9016.173058056387,141.72665594846876
79,1.785,2.193,3926.2870000000003,8161.011,11401.3423,4400.923752906486,4198.669120544025,8599.59287345051,202.25463236246105
80,1.8173,2.226,3993.6000000000004,7972.5715,11225.638299999999,4369.7250737637605,4072.264752091875,8441.989825855635,297.4603216718856
81,1.783,2.19475,3542.685,7723.277999999999,11002.32975,4159.328952552369,4015.4756869520515,8174.80463950442,143.85326560031717
82,1.787,2.1955,3655.7259999999997,7665.349,10992.565,4180.450655166643,4001.7603440346443,8182.2109992012865,178.69031113199844
83,1.7842999999999998,2.181,3391.804,7337.843999999999,10662.824799999999,3982.7155889600654,3841.3689589663973,7824.084547926463,141.3466299936681
84,1.7870000000000001,2.196,3959.12,8111.365,11393.034,4389.202582295316,4177.120782835163,8566.323365130478,212.08179946015298
85,1.786,2.225,4232.196,8392.965,11573.275,4577.908677040238,4244.620016565068,8822.528693605305,333.2886604751702
86,1.7879999999999998,2.184,4145.8150000000005,8212.79375,11466.739599999997,4471.837974520182,4190.862339164847,8662.700313685029,280.9756353553348
87,1.8010000000000002,2.204,4069.497,8215.83,11433.234199999999,4454.106535603733,4197.4768751117135,8651.583410715448,256.62966049201987
88,1.796,2.186,4069.7490000000003,8112.409500000001,11388.5375,4437.930318459757,4176.729553172773,8614.65987163253,261.20076528698337
89,1.7920500000000001,2.189,4000.7325,8158.49525,11396.3794,4432.921618627111,4183.11005640534,8616.031675032451,249.81156222177015
90,1.8083999999999998,2.2405,4166.112,8197.9085,11417.946800000002,4489.151790421145,4157.473731362171,8646.625521783317,331.6780590589742
91,1.777,2.215,4367.126499999999,8306.803750000001,11414.34525,4581.673477640954,4193.791566081846,8775.465043722801,387.8819115591077
92,1.807,2.2239999999999998,4191.0824999999995,8244.592,11552.2323,4518.594075557004,4209.311922883762,8727.905998440765,309.2821526732414
93,1.798,2.20875,4191.369,8240.9445,11442.767000000002,4512.8884934383195,4187.960755257978,8700.849248696297,324.9277381803413
94,1.7905,2.206,4078.228,8171.112499999999,11430.8715,4448.32230522154,4207.531190251691,8655.853495473231,240.79111496984842
95,1.77875,2.193,4172.6255,8290.750250000001,11458.5825,4507.547841427633,4222.049155292554,8729.596996720187,285.49868613507897
96,1.8003,2.201,3965.4695,8198.603500000001,11447.278549999994,4437.648978455421,4191.533346666981,8629.182325122401,246.1156317884397
97,1.79805,2.214,4192.5705,8219.26775,11437.092249999998,4481.336747592158,4179.123409836275,8660.460157428432,302.213337755883
98,1.815,2.215,3961.107,8143.973,11403.555599999998,4413.890448001322,4182.008917328573,8595.899365329895,231.88153067274834
99,1.79825,2.208,3914.364,8047.6625,11518.33875,4375.866155943092,4195.943835914952,8571.809991858045,179.92232002814035
100,1.767,2.194,3969.1805000000004,8018.534750000001,11228.283649999998,4364.397328241794,4123.345941350589,8487.743269592382,241.05138689120486
101,1.791,2.218,3778.808,7832.3655,11066.7554,4261.462615776936,4051.6625410953434,8313.12515687228,209.80007468159283
102,1.786,2.202,3822.57,7809.490000000001,11085.771999999999,4262.9193321387775,4044.261996213613,8307.181328352392,218.65733592516426
103,1.8197499999999998,2.27275,4052.942,8126.70675,11445.646499999999,4486.6707907554655,4238.175295339538,8724.846086095004,248.4954954159275
104,1.8,2.2560000000000002,3740.681,7827.5575,11054.7996,4238.879894823885,4059.7101849480714,8298.590079771955,179.16970987581317
105,1.8379000000000003,2.271,4326.061,8356.460500000001,11638.644949999998,4704.676924354854,4545.898204612347,9250.5751289672,158.77871974250684
106,1.79,2.211,3913.0975,8010.78275,11231.241399999999,4349.370224834445,4113.661097119271,8463.031321953717,235.70912771517396
107,1.783,2.189,3730.3655,7867.96775,11101.6259,4235.607135170181,4077.333912220591,8312.941047390772,158.27322294959004
108,1.7947000000000002,2.1914999999999996,3771.3010000000004,7848.081,11104.233899999997,4248.305738099107,4055.070063603701,8303.375801702809,193.23567449540587
109,1.7738,2.22,3884.0609999999997,7912.022,11134.073999999999,4304.309131685236,4064.2881660668077,8368.597297752043,240.02096561842836
110,1.7636499999999997,2.1550000000000002,3662.9235,7843.537,11030.117749999996,4200.248042460442,4053.067232200078,8253.31527466052,147.18081026036407
111,1.7754499999999998,2.19325,3699.0765,7829.3817500000005,11036.4467,4230.836887234055,4037.9133620740336,8268.750249308088,192.92352516002165
112,1.787,2.2045000000000003,3986.4439999999995,8099.979,11294.654199999997,4377.734457971482,4170.538808982494,8548.273266953976,207.19564898898807
113,1.8010000000000002,2.238,4017.9005,8077.56925,11392.7563,4454.4022121612725,4207.128729864177,8661.530942025449,247.27348229709514
114,1.783,2.18,3814.977,7808.80875,10993.24525,4255.057842942351,4043.086526892718,8298.14436983507,211.97131604963306
115,1.765,2.18025,3918.3715,7990.3855,11347.0313,4355.194421638176,4159.803536019339,8514.997957657515,195.39088561883727
116,1.7839999999999998,2.197,4187.563,8162.063000000001,11501.594949999999,4476.928543215907,4206.362834766374,8683.291377982281,270.5657084495324
117,1.788,2.21925,4271.738,8288.773,11539.178750000001,4534.332413407809,4224.308300972737,8758.640714380546,310.0241124350723
118,1.78375,2.18175,4043.4525,8150.88125,11484.89675,4428.359217024024,4206.342990267109,8634.702207291131,222.01622675691488
119,1.79,2.214,4188.424999999999,8421.664,11579.554,4576.573340529131,4265.008275809608,8841.581616338739,311.56506471952343
120,1.806,2.23,4341.313,8428.318,11568.735,4594.381516691575,4247.590082736455,8841.97159942803,346.7914339551198
121,1.682,2.042,5244.0715,9481.93025,12941.659350000002,5182.202631884632,4841.640185046544,10023.842816931176,340.56244683808836
122,1.6715,2.026,5831.313,10110.548999999999,13399.368,5552.6339922458665,5093.509509890412,10646.143502136278,459.12448235545435
123,1.6819000000000002,2.048,6193.131,10331.603,13644.632599999999,5736.3690322123875,5182.436943543345,10918.805975755731,553.932088669043
124,1.6840000000000002,2.068,6286.2919999999995,10413.217,13705.2043,5798.084726980706,5214.444206251248,11012.528933231955,583.6405207294583
125,1.685,2.065,6166.6720000000005,10303.281,13599.633,5741.074967956782,5151.197519602215,10892.272487558996,589.8774483545667
126,1.687,2.076,6532.8,10598.2935,13936.620050000005,5950.880947848551,5295.6497233501195,11246.53067119867,655.2312244984314
127,1.685,2.058,6134.037,10249.86025,13581.9637,5706.219107086709,5159.771012913332,10865.990120000042,546.4480941733773
128,1.691,2.0909999999999997,6469.3189999999995,10595.789999999999,13961.180899999996,5929.158454977869,5296.270820916812,11225.429275894681,632.8876340610568
129,1.682,2.06,6297.7445,10418.6705,13746.540550000002,5809.751770590005,5228.340525916097,11038.092296506104,581.4112446739082
130,1.685,2.085,6526.7735,10690.7255,14245.421799999995,6012.956572659849,5408.229557987434,11421.186130647284,604.727014672415
131,1.6869999999999998,2.079,6319.3265,10473.2385,13794.69675,5863.473901012816,5267.862353172307,11131.336254185124,595.611547840509
132,1.693,2.096,6595.7105,10715.562999999998,14040.9408,6023.764523844209,5321.013211991761,11344.77773583597,702.7513118524485
133,1.6869999999999998,2.0860000000000003,6115.427,10220.72475,13826.80555,5834.617603340749,5387.241909327034,11221.859512667783,447.3756940137155
134,1.6900000000000002,2.094,6646.881,10907.216,14657.602799999997,6298.75459486669,5893.563013857863,12192.317608724552,405.1915810088276
135,1.687,2.0949999999999998,6563.331,10632.604,14001.355999999996,5986.978539262568,5301.615204515469,11288.593743778038,685.3633347470995
136,1.683,2.0705,6327.639999999999,10511.674500000001,13805.9796,5846.231823425343,5252.576792026283,11098.808615451626,593.6550313990592
137,1.6880000000000002,2.091,6564.505,10647.28325,13897.520949999995,5992.265748998994,5282.260777308137,11274.52652630713,710.004971690857
138,1.69,2.099,6481.978999999999,10569.744999999999,13948.540599999998,5967.504063426365,5325.967841385956,11293.47190481232,641.5362220404095
139,1.6860000000000002,2.09525,6592.56,10660.389,13999.0192,6006.839042275317,5295.409912945878,11302.248955221196,711.4291293294391
140,1.6900000000000002,2.08,6628.169,10763.122500000001,14073.30935,6032.710186665678,5330.905899494424,11363.616086160102,701.8042871712532
141,1.689,2.067,6360.7675,10465.043249999999,13776.80025,5845.375045411588,5240.975841931211,11086.3508873428,604.3992034803769
142,1.6920000000000002,2.084,6479.540499999999,10580.72825,13885.332,5919.8920139483835,5291.125180279713,11211.017194228098,628.7668336686702
143,1.6840000000000002,2.088,6598.482,10665.506250000002,13902.18985,5995.811034616149,5284.027655370567,11279.838689986716,711.7833792455822
144,1.682,2.088,6586.7065,10667.82,14072.256399999998,6006.044386768129,5311.660405897197,11317.704792665325,694.3839808709317
145,1.686,2.089,6468.9445,10520.5895,13840.249749999999,5920.000886502929,5255.88600631047,11175.8868928134,664.1148801924583
146,1.687,2.085,6491.501,10557.648,13872.5195,5924.1225550956,5267.2913936730665,11191.413948768666,656.8311614225331
147,1.679,2.06675,6149.226,10266.92925,13678.942749999998,5727.981304967911,5138.764522308808,10866.745827276718,589.2167826591021
148,1.688,2.081,6095.321,10222.2105,13652.2515,5690.921951518042,5124.894501070382,10815.816452588424,566.0274504476602
149,1.6880000000000002,2.075,6289.7735,10416.679,13821.112149999997,5819.88486092934,5223.584505676236,11043.469366605575,596.3003552531036
150,1.691,2.089,6670.179,10709.0,14073.961499999998,6023.718590159876,5321.1375425118495,11344.856132671724,702.5810476480265
151,1.687,2.08275,6483.217499999999,10599.095000000001,13892.04925,5939.380929853067,5264.902840019201,11204.283769872269,674.4780898338659
152,1.689,2.088,6492.4895,10636.34425,13940.343499999999,5941.31023807282,5303.121121156706,11244.431359229526,638.1891169161136
153,1.691,2.097,6486.379,10625.784,13974.314999999999,5966.718901687473,5300.656196872905,11267.375098560377,666.062704814568
154,1.6900000000000002,2.092,6498.840999999999,10620.434000000001,13893.6206,5967.358830314786,5280.868785944613,11248.227616259399,686.4900443701736
155,1.6919999999999997,2.104,6488.344999999999,10575.359,13839.806999999999,5937.101241294676,5258.049459787799,11195.150701082475,679.051781506877
156,1.6880000000000002,2.096,6614.74,10657.6535,14071.294699999999,6008.7660244169965,5297.418801895136,11306.184826312132,711.3472225218602
157,1.691,2.1,6567.815,10651.24,13947.99575,5990.57410592815,5293.144193659326,11283.718299587475,697.4299122688235
158,1.697,2.1,6523.753000000001,10631.8865,13950.983099999998,5976.273310163881,5284.2974998299,11260.57080999378,691.9758103339818
159,1.6960000000000002,2.118,6708.632,10787.571,14121.038,6062.966308533783,5329.78678023772,11392.753088771504,733.1795282960629
160,1.686,2.081,6568.1405,10661.544249999999,14097.527849999999,5975.157595949561,5316.260916968575,11291.418512918135,658.8966789809865
161,1.6960000000000002,2.104,6762.383,10863.645,14361.5446,6117.558695234576,5394.109101016776,11511.667796251351,723.4495942178
162,1.691,2.104,6643.4725,10762.3675,14203.898000000001,6042.152520746995,5353.013461555344,11395.16598230234,689.1390591916506
163,1.698,2.121,6837.725,10897.7575,14375.9859,6183.57472363838,5378.157884717378,11561.732608355758,805.4168389210026
164,1.689,2.089,6558.826999999999,10716.979,14037.141,5985.508920285719,5316.223011333201,11301.73193161892,669.2859089525182
165,1.6960000000000002,2.112,6815.666,10823.916,14258.221699999998,6126.984712049364,5352.498880021223,11479.483592070588,774.485832028141
166,1.687,2.084,6563.885,10676.15625,14033.134,5977.273852606438,5311.780080057008,11289.053932663446,665.4937725494301
167,1.7000000000000002,2.112,6740.911999999999,10799.755000000001,14249.0692,6099.461761367301,5351.591168311245,11451.052929678546,747.8705930560554
168,1.692,2.10325,6634.4765,10693.09775,14042.85039999999,6012.626315178832,5314.426470776801,11327.052785955631,698.199844402031
169,1.693,2.1100000000000003,6595.1765,10689.04775,14025.121550000003,6022.22738267074,5299.767978783391,11321.99536145413,722.4594038873483
170,1.6920000000000002,2.102,6582.7585,10644.09375,13950.898749999998,5987.571051455619,5287.116952252619,11274.688003708237,700.4540992030006
171,1.6999999999999997,2.117,6834.069,10883.287,14365.219099999995,6157.854529430719,5376.4226890622795,11534.277218492998,781.4318403684392
172,1.693,2.1,6803.001,10870.658500000001,14324.273149999997,6131.527636238787,5381.318021285701,11512.845657524489,750.2096149530853
173,1.688,2.102,6425.904,10448.2485,13870.569800000001,5865.329293958678,5221.208488601199,11086.537782559877,644.1208053574792
174,1.685,2.097,6061.5599999999995,10100.996,13565.345650000001,5677.919142335064,5054.59630545581,10732.515447790873,623.3228368792543
175,1.691,2.099,6362.4529999999995,10342.37875,13859.58475,5843.458857965566,5162.225190111988,11005.684048077554,681.2336678535776
176,1.691,2.097,6325.963,10408.438750000001,13868.232199999995,5843.962573204994,5192.658221054788,11036.620794259783,651.3043521502068
177,1.693,2.101,6496.672,10553.7985,14018.923700000001,5956.159516088017,5248.28270958929,11204.442225677307,707.8768064987271
178,1.687,2.098,6647.146000000001,10762.541,14143.263399999994,6035.641680427968,5347.389631196416,11383.031311624385,688.2520492315516
179,1.693,2.108,6642.526,10679.833,14100.514599999999,6022.605643835631,5319.824350790146,11342.429994625778,702.7812930454847
180,1.6960000000000002,2.104,6683.827,10748.916000000001,14175.248,6070.045054219981,5328.011629986813,11398.056684206793,742.0334242331674
181,1.699,2.1149999999999998,6740.71,10778.45875,14224.9069,6089.319546089948,5338.637213115443,11427.95675920539,750.6823329745048
182,1.697,2.11,6798.0689999999995,10833.002,14304.707000000002,6121.838949682436,5381.302154575122,11503.141104257556,740.536795107314
183,1.6949999999999998,2.109,6730.864,10796.585,14268.0834,6091.954931070368,5346.8208158159605,11438.775746886327,745.1341152544073
184,1.695,2.1079999999999997,6777.9295,10862.29925,14340.831750000001,6108.450731898712,5382.468456325724,11490.919188224436,725.9822755729874
185,1.693,2.111,6715.7875,10817.2615,14162.71865,6106.515499278524,5336.749019014515,11443.26451829304,769.7664802640084
186,1.6920000000000002,2.124,6890.033,10887.624,14401.264299999988,6180.565907035672,5383.765104112846,11564.331011148519,796.8008029228267
187,1.689,2.102,6855.753000000001,10934.758000000002,14420.803800000002,6183.035581456711,5399.423757720454,11582.459339177165,783.6118237362571
188,1.6879999999999997,2.11825,6695.671,10759.449,14147.28535,6079.070870466805,5324.847325143829,11403.918195610633,754.223545322976
189,1.694,2.108,6753.9625,10765.7045,14249.655149999999,6093.482758788522,5351.300444522387,11444.783203310908,742.1823142661351
190,1.6920000000000002,2.114,6822.826999999999,10875.823,14380.882400000002,6162.26228465326,5377.797269518335,11540.059554171596,784.4650151349251
191,1.693,2.116,6818.0325,10889.1675,14327.00065,6167.268905022099,5355.9235828623405,11523.19248788444,811.3453221597583
192,1.6960000000000002,2.108,6799.255999999999,10861.5445,14187.666000000003,6133.907737131244,5348.309718130264,11482.217455261507,785.5980190009805
193,1.701,2.117,6835.289500000001,10920.136499999999,14340.485099999998,6169.475023098734,5373.107245549299,11542.582268648031,796.3677775494352
194,1.7,2.119,6704.4574999999995,10723.952500000001,14054.162150000002,6061.232914205167,5309.39062011881,11370.623534323977,751.8422940863566
195,1.697,2.112,6494.0419999999995,10535.73,13918.6332,5926.7550420867,5241.636215367669,11168.391257454368,685.118826719031
196,1.6920000000000002,2.106,6291.0115,10332.9895,13830.2609,5822.108881122815,5162.076639645478,10984.185520768293,660.0322414773364
197,1.696,2.1180000000000003,6820.137999999999,10857.342250000002,14284.40555,6143.936920655683,5363.324309247645,11507.261229903328,780.612611408038
198,1.7,2.14775,7032.481,11102.67075,14702.15055,6434.67337624905,5651.2732033901275,12085.946579639178,783.4001728589228
199,1.6959499999999998,2.119,6826.874,10900.7965,14398.7253,6164.027230959316,5386.375803062095,11550.40303402141,777.6514278972209
200,1.6989999999999998,2.126,6836.5419999999995,10860.954,14326.98485,6164.679287026526,5365.26329713419,11529.942584160715,799.4159898923363
201,1.693,2.1064999999999996,6720.673,10741.6715,14213.852099999998,6070.3679932873965,5334.808773855335,11405.176767142731,735.5592194320616
202,1.693,2.112,6614.861,10712.594,14001.1604,6017.250609179053,5296.736363453506,11313.98697263256,720.514245725547
203,1.7000000000000002,2.121,6786.669,10931.25425,14473.365599999994,6135.528879490386,5416.466081986127,11551.994961476514,719.0627975042589
204,1.6990000000000003,2.121,6707.700000000001,10771.35125,14216.206700000002,6088.369789586853,5348.466622571009,11436.836412157862,739.9031670158438
205,1.689,2.104,6635.099,10691.613000000001,14030.067,6018.5060995989925,5308.365525090882,11326.871624689875,710.1405745081101
206,1.6950000000000003,2.104,6702.4775,10764.821750000001,14219.0798,6090.042486174494,5346.675540699368,11436.718026873863,743.3669454751262
207,1.689,2.108,6807.39,10820.438250000001,14278.892599999996,6110.683942832552,5364.295390101087,11474.979332933639,746.3885527314651
208,1.695,2.117,6806.282,10847.162,14367.779,6150.204467652896,5372.483848958598,11522.688316611493,777.7206186942976
209,1.693,2.118,6945.422,10922.595000000001,14387.457799999993,6222.1549784254075,5384.54763680515,11606.702615230559,837.6073416202571
210,1.689,2.104,6628.8225,10743.666500000001,14102.3001,6051.608067064993,5324.862980063257,11376.471047128249,726.7450870017356
211,1.688,2.109,6869.683,10903.4285,14404.807550000001,6173.522707842266,5400.705194431125,11574.227902273391,772.8175134111407
212,1.685,2.097,6078.039000000001,10134.993999999999,13638.078999999985,5687.363917239691,5059.432625369784,10746.796542609474,627.931291869907
213,1.6920000000000002,2.097,6059.743,10121.1235,13584.881849999992,5674.12982196991,5042.500603205395,10716.630425175306,631.6292187645149
214,1.6869999999999998,2.087,5764.5555,9829.689749999998,13240.3904,5502.410843807285,4947.56252230731,10449.973366114595,554.8483214999751
215,1.698,2.1069999999999998,6077.722,10167.89225,13554.073500000002,5690.707244382705,5047.8821761762065,10738.58942055891,642.8250682064981
216,1.689,2.093,6226.1365000000005,10298.848,13781.00575,5771.422372692647,5152.124256309933,10923.54662900258,619.2981163827135
217,1.697,2.126,6744.7835,10746.4525,14234.740849999995,6102.514850687542,5312.884446365978,11415.39929705352,789.6304043215641
218,1.69525,2.125,7030.8255,11047.14775,14554.417,6289.814295027836,5426.982649887098,11716.796944914935,862.8316451407381
219,1.6989999999999998,2.1215,6927.233,10964.704,14547.733199999991,6227.28434796956,5420.166394562571,11647.450742532132,807.1179534069888
220,1.7,2.1229999999999998,6784.391,10848.080750000001,14382.88155,6133.4774865976815,5380.172855923571,11513.650342521252,753.3046306741107
221,1.69,2.1109999999999998,6507.4965,10565.62025,13866.589249999999,5956.201899564381,5262.921101258228,11219.123000822608,693.280798306153
222,1.697,2.118,6773.37,10821.584,14280.2382,6119.240474014213,5358.183704773412,11477.424178787624,761.0567692408013
223,1.6980000000000002,2.13,6861.805,10962.613000000001,14432.411800000002,6196.494890093934,5395.526144517851,11592.021034611786,800.9687455760832
224,1.6990000000000003,2.117,6845.082,10891.72025,14432.912100000001,6154.7447626947,5387.742119189343,11542.486881884042,767.0026435053569
225,1.694,2.1149999999999998,6903.5365,10994.148999999998,14442.694,6212.227012449203,5417.632955530372,11629.859967979575,794.5940569188315
226,1.702,2.116,6788.118,10826.58725,14310.800249999998,6121.670248209102,5368.969789260118,11490.64003746922,752.7004589489843
227,1.69,2.115,6822.9785,10844.2835,14384.72665,6124.9730284369325,5380.03339915087,11505.006427587803,744.9396292860629
228,1.696,2.116,6727.675,10772.278,14233.439599999996,6085.839348400145,5347.256583467905,11433.09593186805,738.58276493224
229,1.697,2.117,6841.051,10872.043,14411.542699999998,6159.1388032516525,5374.339605004999,11533.478408256651,784.7991982466538
230,1.6990000000000003,2.129,6944.1455000000005,10977.68275,14464.462249999999,6229.531394572507,5408.522692625895,11638.054087198401,821.0087019466127
231,1.697,2.122,6757.921,10893.12925,14375.744900000002,6136.627030911519,5382.655341158611,11519.28237207013,753.9716897529079
232,1.694,2.105,6388.57,10524.779999999999,14105.768,5914.432854582416,5256.724504930575,11171.157359512992,657.7083496518417
233,1.702,2.122,6937.217000000001,10955.973999999998,14480.8024,6233.722057375435,5404.695611702921,11638.417669078357,829.0264456725135
234,1.693,2.114,6764.751,10803.396,14267.244,6090.028066617369,5355.053019362204,11445.081085979575,734.975047255165
235,1.698,2.122,6895.907,10937.299,14483.620799999999,6208.828877597871,5402.046401066892,11610.875278664764,806.7824765309788
236,1.6959999999999997,2.12025,6888.586,10955.5645,14486.926650000001,6212.715209727857,5434.572712838576,11647.287922566433,778.1424968892807
237,1.698,2.117,6756.568,10822.243250000001,14167.1649,6107.651957330356,5355.040609886473,11462.692567216829,752.6113474438826
238,1.698,2.125,6737.782,10837.597,14269.828699999996,6107.43112455341,5354.131052854229,11461.562177407639,753.300071699181
239,1.698,2.12,6961.976500000001,11004.717250000002,14587.096949999997,6245.429673079773,5437.735346423506,11683.165019503278,807.6943266562675
240,1.6896,2.1180000000000003,6953.722,11027.106,14435.729000000001,6251.920092644926,5406.9520210990395,11658.872113743964,844.9680715458862
241,1.698,2.118,6783.851999999999,10850.94625,14277.331299999996,6118.591390450298,5370.49501572701,11489.086406177306,748.0963747232881
242,1.7,2.1189999999999998,6803.449,10883.436749999999,14402.0533,6144.860056817088,5393.991199130725,11538.851255947813,750.8688576863624
243,1.703,2.124,6933.237,10960.297999999999,14524.287,6248.260604180565,5433.603684333693,11681.864288514258,814.6569198468715
244,1.699,2.118,6940.4259999999995,10984.783500000001,14546.637700000001,6228.9789763940535,5428.764441010736,11657.743417404788,800.2145353833175
245,1.696,2.11875,6776.646499999999,10870.494,14350.689749999998,6143.345314168878,5380.861060961415,11524.206375130292,762.4842532074626
246,1.696,2.1189999999999998,6948.457,11008.427,14525.811999999998,6232.688946763966,5431.628616518165,11664.31756328213,801.0603302458012
247,1.7,2.124,6866.475,10941.13425,14433.963249999999,6192.707056637781,5399.761607335355,11592.468663973135,792.9454493024259
248,1.7003500000000003,2.12275,6903.532,10960.1715,14434.2807,6207.309549525071,5404.660497844714,11611.970047369785,802.6490516803569
249,1.6960000000000002,2.125,6785.7985,10897.252999999999,14372.213650000003,6137.47262903624,5400.877520821566,11538.350149857804,736.5951082146739
250,1.701,2.138,6785.3910000000005,10781.152,14317.725,6134.1080699427885,5322.092026563589,11456.200096506378,812.0160433791998
251,1.744,2.25425,4894.0555,8679.12575,11756.8845,4964.191146661038,4274.350617883795,9238.541764544832,689.840528777243
252,1.846,2.431,5259.403,8897.8,11729.561,5155.580949876959,4223.761306796403,9379.34225667336,931.8196430805556
253,1.862,2.43225,5111.774,8703.98975,11616.45055,5058.443260185953,4175.281638977772,9233.724899163724,883.1616212081808
254,1.8415000000000001,2.3819999999999997,4994.092000000001,8699.822,11682.3875,5014.8079911335535,4198.186237486032,9212.994228619586,816.6217536475215
255,1.856,2.379,4851.945,8486.747,11561.585649999999,4880.248410227597,4168.676701036086,9048.925111263683,711.5717091915103
256,1.8287,2.318,4724.1855000000005,8540.31175,11570.403199999999,4828.791223798809,4186.826169346648,9015.617393145458,641.965054452161
257,1.8119999999999998,2.331,4770.341,8649.6555,11560.984499999999,4872.177530421216,4204.581379921818,9076.758910343033,667.5961504993984
258,1.8359999999999999,2.347,4838.646,8548.2925,11603.362749999998,4896.981734435791,4184.237666529517,9081.219400965307,712.7440679062738
259,1.8106,2.315,4833.13,8628.093,11569.839799999998,4879.2065571695575,4190.5440948390005,9069.750652008559,688.662462330557
260,1.8232,2.329,4645.046,8456.181,11617.256799999997,4816.526222857144,4226.473287084877,9042.99950994202,590.0529357722671
261,1.834,2.306,4611.653,8478.131000000001,11485.545300000002,4748.640574477548,4171.9108341880965,8920.551408665644,576.7297402894519
262,1.821,2.292,4264.258,8200.282,11210.98,4576.293339835292,4074.9618742294165,8651.255214064708,501.3314656058751
263,1.811,2.282,3864.1335,7641.60625,10764.64375,4263.296408369421,3878.485771256414,8141.782179625836,384.8106371130075
264,1.8239999999999998,2.3155,4124.685,8004.187,10925.3059,4456.050581439125,3959.3463523643563,8415.396933803482,496.70422907476905
265,1.841,2.323,4539.182,8288.854,11363.5065,4696.899606642064,4109.430964984536,8806.3305716266,587.4686416575278
266,1.852,2.33825,4811.978999999999,8553.4005,11626.881049999998,4865.764807792961,4207.634033936756,9073.398841729717,658.1307738562045
267,1.8355,2.33,4703.6939999999995,8514.239,11578.141500000002,4812.194946703857,4194.791015904962,9006.985962608818,617.4039307988951
268,1.813,2.285,4684.509,8497.754,11583.872599999999,4793.455597150064,4195.833638112837,8989.289235262902,597.6219590372266
269,1.8440500000000002,2.36125,4808.0255,8714.36175,11651.29185,4923.709415783103,4230.808357368483,9154.517773151587,692.9010584146208
270,1.8014500000000002,2.302,4749.757,8466.21325,11590.955299999998,4805.66836666666,4202.434240329112,9008.102606995773,603.2341263375483
271,1.84125,2.304,4608.098,8562.821,11608.4635,4757.346845581521,4230.877364122148,8988.224209703669,526.4694814593731
272,1.8170000000000002,2.31,4624.535,8565.889,11560.8973,4771.33437099925,4221.833288718273,8993.167659717523,549.5010822809763
273,1.8209,2.3055000000000003,4583.641,8378.438999999998,11520.268399999999,4725.405408743822,4168.423376833874,8893.828785577694,556.9820319099481
274,1.815,2.32,4641.625,8525.764000000001,11564.222,4784.7038146400855,4197.897288287382,8982.601102927467,586.8065263527033
275,1.83905,2.37925,4878.951999999999,8637.2205,11556.36695,4924.903608906386,4204.712621342838,9129.616230249223,720.1909875635474
276,1.81695,2.334,4790.4465,8584.14825,11606.704649999996,4870.648329696982,4199.596711409632,9070.245041106613,671.0516182873498
277,1.8070000000000002,2.291,4635.475,8632.220000000001,11652.867600000001,4819.202196323634,4244.518312468379,9063.720508792012,574.6838838552549
278,1.806,2.32125,4586.093000000001,8495.391,11476.50675,4757.083415120153,4189.9646783099915,8947.048093430145,567.1187368101619
279,1.8049499999999998,2.30175,4608.5195,8437.5105,11496.819149999998,4731.470959667682,4176.106775576491,8907.577735244173,555.3641840911914
280,1.799,2.2935,4613.1849999999995,8494.82675,11596.9079,4765.914503841418,4204.845501636874,8970.760005478292,561.0690022045437
281,1.804,2.2889999999999997,4612.6939999999995,8424.340250000001,11551.425049999998,4760.4275012095395,4182.587697537043,8943.015198746583,577.8398036724966
282,1.8256000000000001,2.301,4697.695,8455.445,11585.119599999998,4784.180043682694,4191.579740027562,8975.759783710257,592.6003036551319
283,1.7914999999999999,2.2984999999999998,4606.722,8501.5645,11550.326500000001,4797.070324836904,4184.740085522508,8981.810410359412,612.3302393143958
284,1.817,2.27,4407.825,8362.957,11436.445,4626.259431723498,4171.677687256444,8797.937118979942,454.5817444670538
285,1.821,2.297,4658.914,8488.954,11528.320999999998,4761.20865567544,4206.36303447033,8967.57169014577,554.8456212051105
286,1.806,2.274,4663.412,8503.408,11484.0725,4760.534182932288,4187.788413915904,8948.322596848193,572.7457690163837
287,1.82,2.318,4564.1865,8281.02575,11525.69475,4725.81896521606,4133.15794159632,8858.976906812379,592.6610236197403
288,1.803,2.2712499999999998,4567.4439999999995,8478.389,11581.857549999999,4750.36612351689,4190.982222163889,8941.348345680779,559.3839013530014
289,1.811,2.283,4628.593,8520.724,11553.8318,4774.207741302683,4209.115974083191,8983.323715385874,565.0917672194919
290,1.807,2.2600000000000002,4468.607,8494.42675,11589.880000000001,4704.810853272444,4224.606589518111,8929.417442790555,480.2042637543327
291,1.826,2.2729999999999997,4413.034,8321.293,11483.325399999998,4640.799313710529,4193.018575690455,8833.817889400983,447.78073802007384
292,1.8039999999999998,2.265,4467.971,8295.283,11482.154,4640.681236966833,4163.742932779261,8804.424169746093,476.9383041875726
293,1.8114000000000001,2.274,4584.94,8392.305,11446.956599999998,4727.059332780195,4151.707873964298,8878.767206744495,575.3514588158969
294,1.8232000000000002,2.315,4532.95,8247.217,11387.653799999998,4693.0878768989805,4124.4367410870445,8817.524617986026,568.651135811936
295,1.8159999999999998,2.318,4580.9905,8326.76575,11538.68575,4721.998337708455,4147.169715787282,8869.168053495738,574.8286219211732
296,1.8151,2.3085,4636.469999999999,8555.800500000001,11581.048299999999,4796.672493504505,4208.945378772687,9005.617872277191,587.7271147318179
297,1.8011500000000003,2.262,4492.2445,8298.657749999998,11456.472599999997,4678.2118024443,4163.5065092623845,8841.718311706685,514.7052931819153
298,1.8321999999999998,2.298,4647.501,8344.219000000001,11504.9856,4714.481108961139,4163.785676334047,8878.266785295185,550.6954326270925
299,1.8370000000000002,2.31075,4567.6735,8381.85575,11495.440599999998,4729.713347926982,4151.503315801565,8881.216663728548,578.2100321254175
300,1.827,2.292,4598.0685,8514.118999999999,11596.151599999997,4760.801730605417,4208.008241146583,8968.809971752,552.7934894588343
301,1.8342,2.301,4322.573,8214.319,11289.755399999998,4568.778758943648,4107.750854813562,8676.529613757211,461.0279041300864
302,1.814,2.257,4582.927,8559.8335,11571.141199999996,4754.71529594491,4216.145915830899,8970.86121177581,538.5693801140114
303,1.8165,2.303,4593.924999999999,8513.8735,11554.802000000001,4773.250569167547,4204.432117748095,8977.682686915643,568.8184514194518
304,1.8295500000000002,2.314,4453.2865,8346.33375,11448.10425,4687.276858312329,4154.703268422551,8841.980126734881,532.5735898897774
305,1.806,2.271,4343.531,8426.664,11501.282399999998,4644.413163821454,4203.657972032003,8848.071135853457,440.7551917894507
306,1.81445,2.312,4742.2825,8629.31425,11598.3371,4855.061219474499,4203.835036585888,9058.896256060387,651.2261828886112
307,1.802,2.27375,4582.517,8565.8455,11563.4362,4732.652830521467,4216.860776007639,8949.513606529106,515.7920545138277
308,1.798,2.284,4635.41,8548.839,11615.363899999998,4791.569264179324,4223.980234858737,9015.549499038061,567.5890293205866
309,1.82845,2.275,4528.248,8519.15325,11592.194799999997,4731.801083202514,4205.335357874149,8937.136441076662,526.4657253283649
310,1.8250000000000002,2.282,4255.657999999999,8272.947,11515.1106,4583.1585230330875,4182.369225947099,8765.527748980187,400.78929708598844
311,1.819,2.281,4412.967000000001,8462.586,11502.570999999998,4662.660810455472,4219.532571756732,8882.193382212205,443.12823869873955
312,1.814,2.26575,4345.624,8230.17125,11411.998,4565.970873268266,4151.454603104951,8717.425476373217,414.5162701633144
313,1.8237999999999999,2.3,4452.905,8315.458,11555.262200000001,4649.4144543571965,4192.318488648385,8841.732943005582,457.0959657088115
314,1.822,2.2635,4144.631,8266.0995,11440.986199999996,4551.3101133570435,4223.123998838222,8774.434112195266,328.18611451882134
315,1.833,2.30425,4481.6615,8294.04725,11486.16895,4645.281854615636,4172.999679991149,8818.281534606784,472.2821746244872
316,1.806,2.268,4497.767,8457.484,11585.2758,4705.6233704726355,4226.380553957314,8932.00392442995,479.24281651532146
317,1.82565,2.286,4349.365,8248.6875,11462.319349999998,4597.83197370905,4176.03244614478,8773.86441985383,421.79952756426974
318,1.82575,2.291,4472.0645,8359.126250000001,11588.270749999998,4663.137378147191,4209.238766520013,8872.376144667203,453.89861162717807
319,1.8399999999999999,2.31225,4478.8525,8379.2315,11421.947,4631.445521953551,4179.849251649836,8811.294773603388,451.59627030371485
320,1.827,2.278,4397.620999999999,8421.635,11672.669199999997,4773.087594087281,4565.444835490268,9338.53242957755,207.6427585970132
321,1.8093000000000001,2.27175,4463.1485,8460.08125,11547.691099999996,4695.638475983236,4311.155739918082,9006.794215901318,384.4827360651543
322,1.8080000000000003,2.25625,4214.3065,8394.133,11550.5878,4591.154145428487,4282.390932587371,8873.545078015857,308.763212841116
323,1.82465,2.268,4079.8565,7974.168,11324.541449999999,4417.737033474171,4111.200711340816,8528.937744814986,306.5363221333546
324,1.807,2.244,4008.1884999999997,7918.432250000001,11024.175899999998,4363.981826893112,4033.5723265945294,8397.554153487641,330.40950029858277
325,1.8057500000000002,2.24975,3869.7205000000004,7905.961499999999,11014.554250000001,4303.485831406874,4040.9157229506236,8344.401554357497,262.57010845625064
326,1.795,2.242,3904.719,7994.321999999999,11152.629,4369.836216363922,4083.7666541956455,8453.602870559567,286.06956216827666
327,1.8010000000000002,2.2279999999999998,3935.929,7854.851,11004.945,4313.659972010996,4016.0404735819543,8329.700445592951,297.61949842904187
328,1.801,2.2215,3992.6939999999995,7876.059,11038.66625,4326.091907324123,4012.9644659798983,8339.056373304022,313.12744134422474
329,1.7927499999999998,2.23775,3913.469,7788.1295,11004.357,4293.687584470431,4012.860511767495,8306.548096237926,280.82707270293577
330,1.7970000000000002,2.242,4091.823,7918.286,11084.813199999999,4388.666367102921,4032.113444345797,8420.779811448718,356.5529227571242
331,1.793,2.216,3843.1539999999995,7747.761999999999,10978.999000000002,4273.021005127382,4012.3088603008214,8285.329865428203,260.71214482656023
332,1.8144,2.236,3502.986,7531.704,10705.749399999997,4103.500299079019,3910.543243196536,8014.0435422755545,192.95705588248302
333,1.8,2.21675,3456.6405,7375.74875,10610.97765,4008.2726670959364,3826.8545701158364,7835.127237211773,181.41809698010002
334,1.8121,2.221,3816.654,7829.931999999999,11147.126899999997,4275.0849947140805,4057.4939029454486,8332.578897659529,217.59109176863194
335,1.8010000000000002,2.224,4428.983,8382.056,11503.880799999995,4623.6002768496455,4222.481802631162,8846.082079480808,401.11847421848324
336,1.8079999999999998,2.243,4314.723,8456.67425,11548.2476,4616.821814077666,4240.245260622253,8857.06707469992,376.576553455413
337,1.802,2.2447500000000002,4170.6055,8181.232,11530.863999999998,4517.610577852998,4199.063654924626,8716.674232777623,318.5469229283726
338,1.8114,2.241,4285.807999999999,8331.425,11499.8186,4567.415147511752,4208.72981279705,8776.144960308802,358.68533471470255
339,1.8090000000000002,2.247,4140.576,8226.32,11489.503999999999,4513.863402865988,4190.227428938435,8704.090831804424,323.6359739275531
340,1.808,2.249,4205.231,8349.448,11483.026999999998,4558.610204378374,4216.394126095805,8775.00433047418,342.21607828256856
341,1.8225500000000001,2.25075,4442.7075,8480.0095,11510.19365,4644.049751421349,4246.179184249974,8890.228935671323,397.8705671713751
342,1.8021,2.25,4245.133,8356.8325,11470.319799999997,4571.649230756867,4197.403429563969,8769.052660320836,374.2458011928975
343,1.82715,2.24,4309.9225,8335.94025,11534.576799999995,4576.198468934907,4212.33252884729,8788.530997782196,363.8659400876177
344,1.808,2.242,4266.046,8443.318,11513.994000000002,4618.196981648463,4240.280156243242,8858.477137891707,377.91682540522106
345,1.8239999999999998,2.247,4309.5,8242.1875,11544.083,4565.492185268942,4212.402546367775,8777.894731636718,353.08963890116684
346,1.811,2.2560000000000002,4112.343999999999,8205.54375,11276.90525,4475.030919058365,4134.938741407909,8609.969660466275,340.0921776504556
347,1.822,2.252,4173.039,8114.398000000001,11471.569799999996,4469.2556883816815,4159.151602025499,8628.40729040718,310.10408635618205
348,1.79485,2.2352499999999997,4398.03,8334.30625,11501.707499999999,4595.023677993004,4209.856864880035,8804.880542873037,385.16681311296907
349,1.8000000000000003,2.23175,4394.909,8261.74625,11478.264199999998,4568.855726503763,4206.895000521404,8775.750727025166,361.9607259823597
350,1.8167499999999999,2.27175,4355.107,8200.91525,11456.661250000001,4567.892454618347,4190.436635234614,8758.329089852961,377.4558193837329
351,1.83155,2.26675,4343.736500000001,8367.849750000001,11565.33335,4602.499376799735,4234.771366567365,8837.270743367098,367.72801023237025
352,1.81665,2.247,4344.137,8352.4085,11509.101849999997,4599.2931982450455,4235.013855995875,8834.30705424092,364.27934224917044
353,1.837,2.263,4412.9445,8335.812000000002,11536.563499999995,4634.03931355662,4209.913792101939,8843.953105658558,424.1255214546809
354,1.813,2.252,4408.725,8376.83,11578.094199999994,4612.315471897511,4228.991955980129,8841.30742787764,383.3235159173819
355,1.803,2.223,4178.465,8399.254,11609.008,4546.937580749878,4284.119403327314,8831.056984077193,262.8181774225641
356,1.8001500000000001,2.252,4542.052,8507.654999999999,11589.7969,4672.866587118759,4261.051255275047,8933.917842393806,411.81533184371165
357,1.815,2.255,4513.9485,8498.47775,11666.691249999998,4699.695291233064,4272.430398359122,8972.125689592187,427.2648928739427
358,1.794,2.247,4408.8385,8557.62375,11683.714049999999,4701.22218579149,4312.84272539876,9014.06491119025,388.3794603927299
359,1.7959499999999997,2.24575,4331.7805,8360.635750000001,11656.892349999998,4610.9668389610315,4251.429375085582,8862.396214046614,359.53746387544925
360,1.7959999999999998,2.25325,4457.9195,8356.7555,11701.753699999997,4645.306320577954,4274.157610212138,8919.46393079009,371.14871036581553
361,1.7970000000000002,2.226,4408.752,8268.8455,11594.0268,4577.9863965214645,4243.851739439596,8821.838135961061,334.1346570818687
362,1.806,2.266,4602.713,8554.475999999999,11742.661,4751.25196919852,4301.7982979360495,9053.05026713457,449.4536712624704
363,1.80375,2.248,4676.173999999999,8617.8485,11791.0245,4784.7612743705795,4332.195244676535,9116.956519047115,452.5660296940441
364,1.8263500000000001,2.26175,4663.4365,8641.24225,11697.437700000002,4783.283175824175,4320.6129673995665,9103.896143223741,462.67020842460806
365,1.7935500000000002,2.23075,4527.3395,8541.0605,11815.27895,4736.933576128417,4317.918435867734,9054.85201199615,419.01514026068344
366,1.8,2.245,4545.0605000000005,8588.923,11805.3633,4751.54571606515,4339.01397190734,9090.55968797249,412.53174415780995
367,1.8096,2.248,4433.763,8502.252,11630.487399999998,4671.678104560623,4264.129237667147,8935.80734222777,407.54886689347586
368,1.8199999999999998,2.2465,4229.118,8235.450499999999,11451.787300000002,4530.977986457473,4215.954176504377,8746.93216296185,315.02380995309613
369,1.8022500000000001,2.22025,4147.4435,8208.27325,11401.471000000001,4471.726671333132,4190.83607926403,8662.56275059716,280.89059206910224
370,1.8296000000000001,2.286,4114.166,8146.91,11256.848999999998,4454.830129284236,4121.048687582727,8575.878816866963,333.7814417015088
371,1.7999999999999998,2.194,3681.8360000000002,7734.612999999999,11005.375499999998,4219.717051372043,4018.7883276012303,8238.505378973274,200.92872377081267
372,1.772,2.186,3819.9875,7705.232749999999,11032.450850000001,4254.521283281245,4019.532893239124,8274.054176520369,234.98839004212095
373,1.7730000000000001,2.1710000000000003,3845.313,7875.232,10988.301000000001,4284.781845753899,4052.802616730821,8337.58446248472,231.979229023078


==> Data/dynamic-test-70k/df_batchsize-carryon.csv <==
x,batchsize,mean_log2
0,21.92696629213483,4.4546343164725535
2,19.47738693467337,4.2837282348714325
4,19.265519516775797,4.26794918533177
6,19.043297294553575,4.251211393840315
8,18.914572864321606,4.2414262921848875
10,20.070453276483427,4.327001294166386
12,19.819095477386934,4.308819215834263
14,20.282828282828284,4.3421869338711625
16,19.457286432160803,4.282238616730946
18,19.55778894472362,4.289671374237463
20,19.83838383838384,4.310222594235084
22,19.91959798994975,4.31611662664284
24,21.025125628140703,4.394042515703292
26,19.948225978376733,4.318188546297435
28,20.020100502512562,4.323377311524432
30,21.04081632653061,4.3951187732529
32,20.151565910359878,4.3328200449723
34,20.34170854271357,4.346368954150662
36,20.434800263945995,4.352956236967595
38,20.413075478402114,4.351421653209977
40,20.140703517587937,4.332042172651559
42,20.44221105527638,4.353479343313851
44,20.160804020100503,4.333481270068532
46,20.532460281204003,4.359834602159983
48,20.292066392568906,4.342843880756516
50,20.060301507537687,4.326271384793611
52,19.839195979899497,4.310281653912749
54,20.39297497588955,4.350000349392682
56,20.072399118084398,4.327141157472694
58,19.87939698492462,4.313202090215462
60,20.14070351758794,4.33204217265156
62,20.11187249378204,4.329975503319904
64,19.909852291761837,4.315410612845167
66,20.201005025125628,4.336355165522642
68,20.663316582914575,4.368999928650229
70,20.20100502512563,4.336355165522642
72,20.303030303030305,4.343623165986681
74,20.241206030150753,4.339223347463136
76,21.065326633165828,4.396798380993801
78,20.917415359626418,4.386632692255405
80,20.26130653266332,4.340655302956268
82,20.542713567839193,4.3605548603939726
84,20.464646464646464,4.355061838721529
86,20.180904522613066,4.334918933407123
88,20.614588091975026,4.36559372935603
90,20.44221105527638,4.353479343313851
92,20.915080452768894,4.3864716424073205
94,20.593167859499516,4.364093872582133
96,20.603015075376888,4.364783573849159
98,20.52261306532663,4.359142530334153
100,20.34170854271357,4.346368954150662
102,20.373280544134815,4.348606399378206
104,20.633165829145728,4.366893291564953
106,20.56281407035176,4.3619658092016795
108,112.1608040201005,6.809424786172901
110,128.0,7.0
112,129.00827369169076,7.011319782796934
114,128.8080808080808,7.009079293910862
116,128.0,7.0
118,128.643216080402,7.007231569231076
120,128.0,7.0
122,128.32323232323233,7.003638577063349
124,128.964824120603,7.010833805911271
126,128.64646464646464,7.007268000464039
128,128.964824120603,7.010833805911271
130,128.0,7.0
132,128.643216080402,7.007231569231076
134,128.96969696969697,7.010888316142736
136,129.29130500989797,7.014481445271709
138,128.64646464646466,7.007268000464039
140,128.321608040201,7.003620315678697
142,129.93939393939394,7.021695071099319
144,128.64646464646464,7.007268000464039
146,129.29292929292927,7.014499569695115
148,128.32323232323233,7.003638577063349
150,129.29292929292927,7.014499569695115
152,128.96644840363433,7.010851976217271
154,128.643216080402,7.007231569231076
156,128.32323232323233,7.003638577063349
158,128.321608040201,7.003620315678697
160,129.6161616161616,7.01810180637531
162,128.964824120603,7.010833805911271
164,128.6381782650627,7.007175070538457
166,128.0,7.0
168,128.64484036343333,7.0072497849625535
170,128.96644840363433,7.010851976217271
172,128.643216080402,7.007231569231076
174,128.96807268666566,7.010870146294424
176,128.96807268666566,7.010870146294424
178,128.96969696969697,7.010888316142736
180,128.64484036343333,7.0072497849625535
182,129.77777777777777,7.0198995574377046
184,128.964824120603,7.010833805911271
186,129.93289680726866,7.021622932740342
188,130.5858585858586,7.028854862672185
190,128.64646464646466,7.007268000464039
192,129.612913050099,7.018065647698628
194,128.321608040201,7.003620315678697
196,130.256129130501,7.025207449097217
198,129.28968072686666,7.014463320620605
200,129.612913050099,7.018065647698628
202,129.28968072686666,7.014463320620605
204,129.93939393939394,7.021695071099319
206,129.92964824120605,7.021586862208146
208,130.9090909090909,7.0324214776923775
210,129.60804020100502,7.018011407984319
212,128.321608040201,7.003620315678697
214,129.612913050099,7.018065647698628
216,128.16242830313183,7.001829577743982
218,128.643216080402,7.007231569231076
220,128.643216080402,7.007231569231076
222,129.9345210903,7.0216409676682545
224,129.9345210903,7.0216409676682545
226,130.66504238363535,7.029729409519263
228,128.32323232323233,7.003638577063349
230,129.61128876706766,7.018047568020435
232,128.64484036343333,7.0072497849625535
234,128.4824120603015,7.005427072384328
236,127.99837571696867,6.999981692500448
238,49.8549312217654,5.639664305575721
240,28.5138825440333,4.833592589640535
242,27.356783919597987,4.773826730960345
244,26.37825491091823,4.72127721919475
246,25.79442667884879,4.688987475598778
248,25.085427135678394,4.6487775983186
250,24.36180904522613,4.606549362929302
252,24.964824120603012,4.6418248376768325
254,25.19191919191919,4.65488912975006
256,24.50251256281407,4.614857790076563
258,24.50251256281407,4.614857790076563
260,24.42251662352165,4.610139965696047
262,24.402010050251256,4.608928085712034
264,24.201512613572916,4.597025314779924
266,24.36180904522613,4.606549362929302
268,23.43576468199584,4.550639963949016
270,24.241206030150757,4.599389571356436
272,23.899497487437188,4.578908379202007
274,24.0,4.584962500721156
276,24.26130653266332,4.6005853402113726
278,24.040201005025125,4.587377053654456
280,23.959798994974875,4.582543899918512
282,23.494644941881123,4.554260060351104
284,23.920004060707576,4.580145729338187
286,23.798994974874372,4.572828745085301
288,23.87878787878788,4.577657700097923
290,24.08040201005025,4.589787572245137
292,23.396984924623116,4.548250722364635
294,23.49626922491244,4.554359796443357
296,22.78970610628902,4.510310414763355
298,22.311557788944725,4.479719340693819
300,22.492462311557787,4.491369700432745
302,22.18699558398051,4.471642415439389
304,22.186386477843765,4.47160280816304
306,21.92964824120603,4.454810765779959
308,21.44307395563677,4.422439831964092
310,21.949748743718594,4.456132520376204
312,21.467336683417088,4.424071311143905
314,22.130653266331656,4.46797413302072
316,21.7979797979798,4.446122529408408
318,21.78894472361809,4.445524420810223
320,21.84924623115578,4.449511604483661
322,22.190954773869347,4.47189983623452
324,21.05710370031978,4.3962351093831495
326,20.9157910765951,4.386520659481678
328,21.12562814070352,4.40092233341853
330,21.78391959798995,4.445191657565548
332,21.42713567839196,4.421367102215527
334,21.31972996294604,4.414117259833146
336,21.809045226130653,4.4468547067881925
338,21.25973300847673,4.410051573705332
340,21.44073904877925,4.42228273033009
342,21.366834170854272,4.417301260987456
344,21.608040201005025,4.4334963239331735
346,21.757575757575758,4.443445914464598
348,21.48743718592965,4.425421517176842
350,21.44723618090452,4.422719840280776
352,21.768844221105528,4.444192907064679
354,22.186081924775394,4.471583004117097
356,22.308715293639917,4.479535529452774
358,21.809045226130653,4.4468547067881925
360,22.0,4.459431618637297


==> Data/dynamic-test-70k/df_batchsize-fixed.csv <==
x,batchsize,mean_log2
0,30.570063694267517,4.934047653043163
2,18.262626262626263,4.190822342335578
4,28.623115577889447,4.839108810422749
6,29.194139487245145,4.867606882442481
8,28.844221105527637,4.850210401019401
10,29.050505050505052,4.8604913403596886
12,29.14572864321608,4.865212564358648
14,29.177605197705702,4.866789571317385
16,29.547738693467338,4.884975819180078
18,29.467336683417088,4.881044767590163
20,29.22613065326633,4.869186933375945
22,28.96969696969697,4.856472688622295
24,28.904522613065325,4.853223339895649
26,29.045226130653266,4.860229156844392
28,29.460839551291812,4.880726638608951
30,30.222585006249524,4.917555157646932
32,28.949494949494948,4.855466274182536
34,29.809045226130653,4.897678261910982
36,30.538611424469288,4.932562559884743
38,29.522156235724076,4.883726191522141
40,30.18648799553322,4.91583101317784
42,29.299324907365108,4.872795518442157
44,30.02527790467489,4.908105694018633
46,29.587939698492463,4.886937335513364
48,29.28643216080402,4.872160541520864
50,29.547738693467338,4.884975819180078
52,29.92964824120603,4.903503418038451
54,29.696969696969695,4.892243819644117
56,29.386934673366834,4.877102975408788
58,29.14572864321608,4.865212564358648
60,29.407035175879397,4.878089433594838
62,29.54144459672098,4.884668471483204
64,29.37982843510482,4.876754066120352
66,29.717171717171716,4.893224911175221
68,29.407035175879397,4.878089433594838
70,29.42124765240343,4.878786522437589
72,29.661743058727986,4.8905314744834705
74,29.587939698492463,4.886937335513364
76,29.86934673366834,4.9005937799949475
78,30.00497436678341,4.907129792254535
80,29.829145728643216,4.898650756077155
82,29.8989898989899,4.902024840436702
84,29.668341708542712,4.890852385516747
86,29.809045226130653,4.897678261910982
88,30.126998629511192,4.912985048005538
90,30.030150753768844,4.908339812245588
92,29.185929648241206,4.867201117452102
94,29.919191919191917,4.902999305209238
96,30.07035175879397,4.910269839343988
98,29.889447236180906,4.9015643115087695
100,29.500431450180194,4.8826641492426415
102,29.723059743160245,4.893510731930402
104,29.78894472361809,4.896705111762185
106,29.703872899852797,4.892579142046128
108,94.31155778894473,6.5593626774848595
110,132.55266230140603,7.050421836595994
112,135.67372214608395,7.083997510379196
114,203.4170854271357,7.668297049038024
116,236.2828282828283,7.8843709758728275
118,242.8140703517588,7.923708213668792
120,242.1367443276991,7.91967821515429
122,246.94949494949495,7.948072207956139
124,244.3600744840956,7.932864775057603
126,246.32577026546875,7.944423758291004
128,246.00253794223642,7.942529389314001
130,246.63763260748186,7.946249136449555
132,246.94949494949495,7.948072207956139
134,247.3969849246231,7.950684107789896
136,247.59595959595958,7.951843961845348
138,247.6219481244607,7.951995384161215
140,244.1005025125628,7.931331454871818
142,247.59595959595958,7.951843961845348
144,246.35175879396985,7.944575961381308
146,247.91919191919192,7.953726147423324
148,246.64737830566975,7.946306142318926
150,248.6030150753769,7.9576999833811985
152,251.7897759319079,7.976075892562391
154,247.30196436729102,7.950129889153581
156,246.65387543779502,7.946344144980491
158,248.56565656565658,7.957483167882217
160,248.58514796203238,7.957596293077428
162,247.91919191919192,7.953726147423324
164,248.9221105527638,7.959550573440696
166,245.04258667072736,7.936888691000426
168,246.96736206283947,7.948176585020669
170,248.26101466930612,7.955713917422689
172,247.83838383838383,7.95325583118741
174,247.59595959595958,7.951843961845348
176,247.29871580122835,7.950110937743538
178,250.19146493890773,7.966888763849436
180,247.94030759859908,7.953849018865794
182,247.94518044769302,7.953877372328004
184,250.51804476930107,7.968770713999929
186,250.82828282828282,7.970556222107518
188,248.90838028526468,7.95947099378778
190,245.010101010101,7.936697418091482
192,248.60301507537687,7.9576999833811985
194,244.1005025125628,7.931331454871818
196,243.36112392965185,7.926954910852429
198,246.67336683417085,7.9464581469592845
200,245.95190483515358,7.942232418186599
202,240.56281407035175,7.910269839343988
204,240.52707984366276,7.910055519349404
206,246.62626262626264,7.946182626754921
208,242.13999289376173,7.919697570575637
210,242.1708542713568,7.919881434128279
212,242.74747474747477,7.923312477434663
214,240.19735038830515,7.908076426568748
216,242.1010101010101,7.919465288379142
218,243.7788944723618,7.929429417627443
220,242.1367443276991,7.91967821515429
222,240.16161616161617,7.907861780458987
224,236.0603015075377,7.883011632299564
226,234.72838942185678,7.874848530149743
228,238.22222222222223,7.89616418901546
230,235.3748540683214,7.87881639014806
232,231.82741992792245,7.856907404326618
234,236.9780214202325,7.888609452027408
236,226.73366834170855,7.8248548267425075
238,183.75757575757575,7.521659918812638
240,159.86437236688494,7.320704643060069
242,138.85427135678393,7.117427746985276
244,85.06532663316582,6.4104992915703765
246,64.70920257854931,6.015898993663663
248,42.303233338409214,5.402696031117126
250,38.633165829145725,5.271768000230101
252,36.5427135678392,5.191511863650458
254,32.12161819196995,5.005472668275754
256,31.47738693467337,4.976243876747392
258,31.353535353535353,4.970556222107518
260,31.71859296482412,4.987256869469809
262,31.578194000304556,4.980856758760963
264,31.55778894472362,4.979924223235341
266,30.55276381909548,4.933230987787299
268,30.992538449824885,4.953849018865794
270,31.03273945485001,4.955719153129407
272,30.71356783919598,4.9408042074921
274,30.673366834170857,4.938914626290882
276,31.717983858687376,4.987229164494324
278,31.55778894472362,4.979924223235341
280,31.436982894269327,4.974390859165085
282,31.354753565808842,4.970612275584219
284,31.316582914572862,4.96885489751802
286,30.70889802548094,4.940584837689644
288,31.316582914572866,4.96885489751802
290,30.770011674534288,4.943453085935795
292,31.195167757981828,4.963250662708239
294,31.55778894472362,4.979924223235341
296,31.678798030556823,4.985445692039353
298,30.653266331658294,4.937968906793962
300,31.757575757575758,4.989028882178997
302,30.95477386934673,4.952090015038615
304,31.292929292929294,4.967764808709959
306,31.396984924623116,4.972554117598331
308,31.095477386934675,4.958632860905387
310,31.516572762803918,4.978038753827051
312,31.03192731333435,4.955681396621615
314,31.437185929648244,4.974400176763703
316,31.355159636566672,4.9706309595924925
318,31.075376884422113,4.9576999833811985
320,31.276381909547737,4.967001724442543
322,31.79899497487437,4.990909263929143
324,31.83838383838384,4.992695199376767
326,31.316582914572862,4.96885489751802
328,31.417085427135678,4.973477442456016
330,30.71105527638191,4.940686181145988
332,31.636363636363637,4.983511877211431
334,31.417085427135678,4.973477442456016
336,31.43181818181818,4.9741538225131965
338,24.28140703517588,4.60178011878143
340,20.743718592964825,4.374602634879605
342,20.241206030150757,4.339223347463136
344,10.842292269427947,3.4385978973471225
346,10.371859296482413,3.374602634879605
348,10.45865692096848,3.3866256904619214
350,10.592964824120603,3.4050345310935657
352,10.700167504187604,3.4195614761464275
354,10.613065326633166,3.4077694988148046
356,10.4321608040201,3.382966107814232
358,10.861783665803767,3.441189129384361
360,10.53194544149318,3.3967000478280416
362,10.532663316582914,3.3967983809938014
364,10.371859296482413,3.374602634879605
366,11.142857142857142,3.478047296804644


==> Data/dynamic-test-70k/df_processing-carryon.csv <==
x,ttlabel,batchcount,batchpadding,padding
0,13153295.400000004,1568.5,82.5,656638.9639122832
2,16177988.075,1883.0,101.0,822344.2253514914
4,16948574.25,1765.5,90.5,826387.9404775461
6,20353009.099999998,1835.0,93.0,980511.6541085541
8,20493667.10000001,1798.5,81.5,888625.794838128
10,20661593.324999996,1923.5,100.5,1025291.2140786619
12,16656471.55,1892.0,96.0,801023.0664360749
14,19565048.825000003,1929.0,95.0,919022.3129711916
16,19435252.875000004,1846.0,70.0,711690.5739956059
18,19425329.25,1832.5,83.5,845632.5324793367
20,16482394.249999993,1826.5,105.5,899481.9526542348
22,16415123.900000002,1892.0,92.0,761185.1808467743
24,20373779.824999996,1956.0,120.0,1175216.7957355483
26,20896930.34999999,1881.5,90.5,957816.1704972625
28,20967616.925000004,1908.0,108.0,1122557.4900465445
30,20734283.375,1948.0,116.0,1164122.851147461
32,20972371.65,1896.0,100.0,1051263.3761873874
34,21045590.574999996,1909.5,102.5,1070725.232740038
36,20869400.975,1928.0,112.0,1141559.2247387525
38,20899567.4,1942.5,113.5,1153368.7672516657
40,20814825.849999994,1862.5,81.5,868820.9234435129
42,19220468.875,1910.0,98.0,938065.661482639
44,17558188.050000004,1919.5,100.5,873619.9653058046
46,16464006.849999998,1899.5,100.5,824333.7189961417
48,14759846.774999999,1914.0,114.0,830959.2724738569
50,16599171.400000004,1889.5,106.5,870978.2422318264
52,12878262.975000001,1887.0,89.0,580134.0289840485
54,20301279.425000004,1948.0,104.0,1029239.2262064669
56,20567383.449999996,1857.0,103.0,1071604.4542193972
58,20880803.9,1863.5,84.5,906306.928815645
60,20827239.00000002,1916.5,99.5,1027931.6867559532
62,21109710.249999996,1857.5,90.5,960807.8257203395
64,20691253.1,1930.5,101.5,1034590.7214834243
66,20765558.225000005,1895.0,97.0,1012997.9701716921
68,17902635.025000006,1926.5,113.5,992057.5269188705
70,16307331.8,1919.0,97.0,781990.3625968993
72,19271243.324999996,1899.5,108.5,1040129.1973517964
74,20728703.349999998,1937.5,102.5,1043632.6339409722
76,21024180.849999998,1969.5,122.5,1231112.1401872805
78,21007212.4,1953.5,102.5,1044606.4068901155
80,21004100.449999996,1909.5,114.5,1187931.112768094
82,21129893.64999999,1935.0,105.0,1087787.8782199644
84,20845527.675000004,1990.5,117.5,1155956.038350184
86,20912128.94999999,1912.5,95.5,994092.0093779789
88,20907398.424999993,1884.0,120.0,1252547.185835081
90,20868282.000000007,1922.5,113.5,1155209.619818233
92,20911710.425000004,1921.0,103.0,1066304.5423212652
94,20847949.025000002,1914.0,94.0,977164.8490622422
96,20971258.975000005,1949.5,114.5,1162474.4988790518
98,20905134.02499999,1930.0,118.0,1206384.4894463518
100,20814635.975000005,1922.0,94.0,970125.0633687263
102,21007933.324999996,1897.5,98.5,1036783.2568152036
104,19713945.449999996,1944.5,115.5,1099607.168639354
106,21067262.700000003,1931.0,109.0,1119692.7838988628
108,35461635.89999999,9123.5,404.5,1505261.7843467651
110,37698996.55,12717.5,18.5,54814.079185112845
112,38103444.29999999,12712.0,24.0,71684.51010984846
114,38281298.14999998,12666.0,6.0,18125.614654356054
116,36500831.42500003,12650.5,21.5,61929.283115333055
118,29590316.474999994,12699.0,37.0,85686.28969776869
120,29032873.549999997,12660.0,12.0,27493.251467803027
122,28792512.15,12709.0,27.0,60825.09077142519
124,29570738.299999997,12793.0,7.0,16171.4975078125
126,29892465.99999999,12707.0,29.0,67831.27050426134
128,30072870.22500001,12834.0,30.0,69831.95886096073
130,29901526.950000018,12668.5,3.5,8258.786641808716
132,29953108.47500001,12704.0,32.0,74930.04566425981
134,29803394.224999994,12755.0,45.0,104777.55782226559
136,32787150.325000018,12756.0,44.0,112705.82924218757
138,36681590.22499998,12738.0,62.0,176490.48702178802
140,38234045.375,12726.5,9.5,28422.088654711173
142,38165738.175,12827.0,101.0,292380.1240651547
144,37929450.175,12710.5,25.5,75562.5765205078
146,38152062.65,12765.0,35.0,104322.04630859374
148,37373224.02499999,12660.5,11.5,33916.672686829224
150,37213331.07500001,12710.0,26.0,75736.41164964097
152,38065498.39999998,12723.5,12.5,37353.57264867423
154,38612453.35000001,12804.0,60.0,179203.83671101488
156,38311742.525000006,12705.0,31.0,92982.76841511799
158,38825789.974999994,12733.0,3.0,9099.794525390624
160,36903106.250000015,12742.5,57.5,164163.16274938046
162,38377781.72500001,12861.5,66.5,196709.64713825067
164,38434267.27499998,12797.5,66.5,195762.77372759642
166,37829376.99999999,12666.5,5.5,16419.000434027774
168,37970374.875,12801.5,62.5,184256.76576292736
170,37281108.425000004,12713.0,23.0,66989.49170117188
172,37924742.29999998,12671.0,1.0,2992.7984769570694
174,37041504.35,12703.5,32.5,94986.08616266178
176,37691414.2,12657.5,14.5,43128.59105902778
178,36926118.07500002,12717.5,18.5,53486.3397464193
180,37556384.525,12747.5,52.5,154039.8584033203
182,37052631.95000001,12795.5,68.5,197071.39332317453
184,37863938.09999999,12885.5,42.5,124475.35343827347
186,37943200.1,12705.5,30.5,90441.47403886521
188,37228899.349999994,12819.0,109.0,313888.4614132116
190,38286194.849999994,12761.0,39.0,116653.24993359373
192,37699156.04999999,12732.5,67.5,198804.14323242183
194,38392624.525,12710.0,26.0,78000.16717141138
196,38999331.025000006,12789.0,75.0,227139.12666517447
198,38677612.349999994,12825.5,38.5,115901.19913668006
200,38269771.27500001,12854.0,74.0,218521.09746869266
202,38665342.64999999,12713.0,23.0,69476.78757421873
204,38048712.02500001,12747.5,52.5,156059.17041503912
206,38950591.89999999,12857.0,71.0,213160.21685470277
208,39184269.250000015,12839.0,89.0,268491.47725988063
210,39009145.05,12765.5,34.5,104436.09635481123
212,38187671.5,12658.5,13.5,40682.888671875
214,38589669.60000001,12753.5,46.5,138801.02385519806
216,38435740.025000006,12681.5,22.5,68092.8587705286
218,38226464.99999999,12810.0,54.0,160439.97454362622
220,38496129.27500001,12704.5,31.5,94736.56813769534
222,37830561.974999994,12795.0,69.0,202569.66682544668
224,38431201.02499999,12849.5,78.5,233357.77231300273
226,37537038.32499999,12795.5,68.5,199415.51610156242
228,37896762.49999999,12697.5,38.5,114165.79138553502
230,38153362.92499999,12722.5,13.5,40420.52535259824
232,38032412.875000015,12771.5,28.5,84681.54429199222
234,38305832.0,12739.0,29.0,86190.5886707167
236,38647783.55,12625.0,47.0,143343.2628511679
238,25109258.774999987,6364.0,292.0,1101519.0615985906
240,20498049.099999994,2927.0,97.0,657510.172850529
242,21706708.6,2628.5,139.5,1090786.0699969474
244,21555887.200000007,2475.5,124.5,1031452.5902702041
246,21446564.275,2432.0,120.0,1010419.7470964985
248,21426091.175000004,2396.0,124.0,1055915.3551590855
250,21369033.04999999,2313.5,126.5,1107888.0210592826
252,20394645.525000002,2364.5,131.5,1074477.5186448318
254,17900785.725,2417.0,139.0,972879.7500690217
256,19155355.000000004,2318.0,146.0,1132348.2006329116
258,21421271.049999997,2281.5,130.5,1159692.3646603671
260,21338105.574999996,2249.5,130.5,1167673.78051177
262,21358118.299999997,2307.0,133.0,1163831.932218567
264,21113251.574999996,2297.0,151.0,1301188.8547870219
266,21403701.85,2221.0,135.0,1226012.1021665798
268,21283930.550000004,2200.0,116.0,1066079.2351445963
270,21436077.024999995,2318.0,162.0,1399712.2023942587
272,18423583.82499999,2183.0,125.0,997418.1470350248
274,17637223.400000002,2219.5,156.5,1160010.042484519
276,21486788.22499999,2321.0,147.0,1279792.5717496315
278,21365701.450000003,2269.5,134.5,1194757.488759739
280,21642659.525000006,2248.0,128.0,1165934.5198653203
282,21499561.074999996,2241.0,143.0,1283189.610629946
284,21568079.300000012,2260.5,131.5,1185726.2518285715
286,21588493.199999996,2235.5,116.5,1069328.000765306
288,21685976.200000018,2277.0,139.0,1238364.8846674366
290,21699206.325000003,2230.0,166.0,1506869.162326029
292,21509346.574999996,2250.5,129.5,1173018.0111955323
294,19322199.09999999,2200.0,136.0,1124922.550342465
296,15034379.024999999,2146.0,114.0,757841.9752890037
298,13992187.674999993,2136.0,116.0,719702.055674991
300,19826953.324999996,2104.5,135.5,1193130.5964014605
302,21628012.4,2064.0,124.0,1224261.5634775078
304,21898238.30000001,2135.5,140.5,1351695.504821522
306,22081152.5,2041.0,103.0,1060801.6359608208
308,21966334.87499999,2010.5,105.5,1089822.5788004103
310,22521198.175000004,2066.5,133.5,1365843.3180625467
312,22750300.075000003,1975.5,116.5,1267303.9010537846
314,21472054.000000004,2054.0,114.0,1131958.6264756
316,19090890.924999997,2048.5,115.5,1020296.3624022529
318,19610382.775,2130.5,129.5,1123281.128015057
320,18814384.650000006,2089.5,126.5,1074136.1882096275
322,19344056.074999996,2057.5,126.5,1116848.7488611888
324,23848591.42499999,2001.5,106.5,1199295.215539486
326,24096920.625000007,2012.0,100.0,1140523.0226930256
328,24635669.525,2008.5,99.5,1160884.868075901
330,24863955.85,2019.0,132.0,1526272.5823555996
332,25213396.449999996,1994.5,121.5,1447689.8428745193
334,25415116.500000007,2012.5,95.5,1151411.9915245315
336,25542431.474999998,2059.0,121.0,1417769.8843206482
338,25771458.82500001,2025.0,111.0,1337382.522357955
340,25494444.14999999,2021.5,102.5,1229471.0164482058
342,21102380.899999995,2020.5,115.5,1140159.1532144356
344,22031883.174999993,2022.0,114.0,1176002.1811162934
346,18870465.825000003,2050.0,118.0,1026726.595973954
348,18564252.550000004,2053.5,122.5,1043247.8475450535
350,22126854.899999995,2074.0,110.0,1115209.1702851274
352,23471398.175000004,2039.0,105.0,1152285.8562754607
354,27634152.70000001,1997.5,122.5,1596826.533143665
356,28455248.025000002,2072.5,119.5,1542673.2475674718
358,28517283.299999997,2043.5,120.5,1587825.536345582
360,1114749.575,164.0,12.0,76163.01444099378


==> Data/dynamic-test-70k/df_processing-fixed.csv <==
x,ttlabel,batchcount,batchpadding,padding
0,7016698.350000001,579.0,220.0,985743.0632183909
2,8705583.049999999,2016.0,896.0,2678640.9384615384
4,18770168.399999995,1891.0,941.0,6236839.147033896
6,17851111.92499999,1566.5,608.5,4975953.599641708
8,19777212.324999996,1940.5,891.5,6225422.123447948
10,20417927.25,2003.0,885.0,6257259.622687902
12,21883926.374999996,2025.5,926.5,6873908.277878821
14,21810977.875000007,1974.5,901.5,6842290.655128374
16,21899757.150000006,1996.0,924.0,6931465.699815143
18,21936898.5,1996.0,916.0,6900480.434752747
20,21711675.17499999,2036.0,836.0,6320568.84677243
22,21327201.950000003,1982.0,858.0,6438360.668040675
24,22001552.199999996,1981.0,859.0,6654404.898573315
26,22251102.275,2022.0,898.0,6848227.760988175
28,21365139.150000006,2015.5,936.5,6777231.72237325
30,20939872.474999998,2036.0,884.0,6338168.01577234
32,20188574.700000003,1956.5,907.5,6396542.128514784
34,21867303.35,2036.0,884.0,6607596.119659534
36,20378403.675000004,2065.0,951.0,6423228.985154998
38,19681309.25,2030.5,925.5,6161446.880992227
40,22072374.249999993,2069.5,914.5,6761509.533178519
42,22001292.22500001,1997.0,939.0,7036944.387228165
44,21831801.225000005,2053.0,971.0,7009195.434934956
46,22161688.449999988,2044.0,972.0,7142966.517232358
48,21992144.125,2019.0,937.0,6971237.701399793
50,22282213.975,2055.0,933.0,6955263.717677137
52,22375973.9,2008.5,923.5,7047818.747247099
54,22092684.5,2005.5,906.5,6878949.544270832
56,22240652.65,1986.0,974.0,7315792.481147982
58,21482411.999999996,1997.0,899.0,6669717.627122006
60,22150041.450000003,1988.5,919.5,7001401.223362849
62,22297510.774999995,2015.0,905.0,6910460.091275805
64,21031248.425000016,2044.0,916.0,6504812.938028377
66,22010880.075000003,1986.5,881.5,6766143.969759853
68,22518889.124999993,2002.5,929.5,7139587.643517344
70,21806641.275000006,2096.0,880.0,6442613.240072063
72,21775994.799999993,2015.5,916.5,6807116.039508232
74,21515714.825,2076.5,867.5,6338989.231241993
76,21856960.375,2026.5,925.5,6852612.965983953
78,22061809.475,2052.5,855.5,6489514.585387943
80,21670303.07499999,2092.5,939.5,6712395.694705003
82,21527011.5,2042.5,885.5,6510762.566612923
84,22131974.35,2117.0,859.0,6388450.35475811
86,22279435.375,2083.0,881.0,6617496.663671875
88,21660752.675,2080.0,920.0,6641958.427537163
90,22155515.575000007,2057.0,927.0,6883209.963302523
92,22045172.05,1977.5,910.5,6948982.08964116
94,21443104.475,2015.0,865.0,6439932.078192728
96,20031242.85,2060.0,932.0,6239678.58830214
98,20312760.225000005,2096.5,899.5,6104642.751643259
100,21633846.324999996,2019.0,901.0,6675100.516920677
102,19958779.200000003,2085.0,895.0,5994108.39568235
104,20310503.35000001,2072.5,911.5,6203796.992452772
106,21833060.075000003,2065.5,886.5,6557427.667546219
108,32516734.224999994,4603.0,1637.0,9094348.804886853
110,37438612.975,7978.5,5393.5,13125881.805279665
112,37129131.875,8114.0,5582.0,13297324.641566217
114,50039628.02499998,10765.0,6355.0,17434908.658462152
116,53574814.37500002,13911.5,9128.5,21227899.110568486
118,54093496.024999976,14236.0,9828.0,22086124.415855106
120,56447682.55000001,14227.5,9772.5,22975479.897904385
122,55773610.42500001,14308.5,9883.5,22785325.44082767
124,56068083.95000003,14341.0,9915.0,22918150.12322651
126,56569062.000000015,14506.5,9813.5,22824658.96777344
128,56143984.075,14368.5,10015.5,23058801.28798949
130,56858288.45000002,14390.0,10058.0,23354897.618257374
132,55972629.875000015,14674.0,10094.0,22810903.460779794
134,55471705.47499997,14479.0,10113.0,22811260.105448302
136,56389927.32499999,14362.0,10278.0,23519993.824643295
138,56939922.42499998,14534.0,10106.0,23352620.335621897
140,55296604.77499999,14424.5,9895.5,22494836.449944608
142,55738758.05000001,14457.0,9991.0,22777061.6903794
144,56858621.77499999,14388.0,9740.0,22952137.695247564
146,56272896.10000002,14389.5,10250.5,23409270.969434608
148,56062991.599999994,14521.0,9927.0,22764124.57514725
150,57310625.8,14462.5,10369.5,23930125.991764374
152,56419288.4,14631.5,10392.5,23426286.74940324
154,56647795.525000006,14691.5,10076.5,23046416.32626346
156,56368267.27499999,14511.0,10001.0,22996318.607476
158,56568146.599999994,14548.5,9771.5,22729479.064575907
160,57044579.625,14654.0,9986.0,23116250.415700063
162,56298760.849999994,14495.5,10016.5,23002800.06034136
164,56773081.925,14691.5,10076.5,23096949.159301385
166,56440183.44999999,14596.5,9723.5,22565345.197362464
168,56440498.175000004,14540.5,9843.5,22763866.89360506
170,56310710.525000006,14649.0,10247.0,23175184.445585802
172,57081870.8,14576.0,9872.0,23048451.38624013
174,56564490.77500001,14512.5,9935.5,22983413.108692568
176,55881873.00000003,14586.5,9925.5,22627333.238795243
178,57107579.05,14562.5,10205.5,23530839.051469423
180,56945152.54999997,14759.0,9945.0,22924204.262862273
182,55465609.35,14476.0,9908.0,22537829.575350855
184,55208523.325,14713.5,10246.5,22661479.75393076
186,55865314.54999999,14641.0,10383.0,23177737.087170016
188,55542574.69999999,14840.5,9927.5,22262808.75222288
190,53701755.62500001,14573.0,9939.0,21774700.627130974
192,55919186.17499997,14636.5,10003.5,22701801.878335834
194,55981274.949999996,14378.5,9685.5,22523876.998731833
196,55539560.55,14400.5,9471.5,22035077.12368737
198,55350689.30000003,14648.0,10056.0,22531028.64316711
200,54867624.000000015,14593.5,9534.5,21681398.20706754
202,56370464.550000004,14572.0,9748.0,22571746.760008126
204,53907262.275,14287.5,9264.5,21204755.94877557
206,54213077.07500002,14656.0,9728.0,21627231.922216307
208,56106245.25000002,14451.0,9997.0,22942332.042058665
210,55470849.70000001,14613.0,9515.0,21869851.35804549
212,54901129.3,14321.5,9742.5,22227154.7625187
214,55842056.80000002,14316.5,9555.5,22351541.80725744
216,55029206.97499998,14357.5,9642.5,22092246.04874244
218,56338375.67499999,14316.0,10324.0,23598456.656579114
220,56117608.4,14210.0,9790.0,22889079.286763866
222,54936852.300000004,14183.5,9752.5,22376539.001368947
224,54236621.65,14134.0,9290.0,21506532.335188307
226,55035736.25,13985.0,8991.0,21536927.38593677
228,52920055.62499999,14087.0,9273.0,21008317.81988169
230,51800703.525000006,13929.5,9366.5,20827672.009573914
232,53627270.74999998,13931.5,8916.5,20917693.117942598
234,52999369.825,14099.5,9900.5,21860512.162771244
236,51590780.599999964,13675.0,8725.0,20088615.170999628
238,43829257.3,12250.5,6053.5,13414917.6276344
240,42869402.32499999,10322.5,6701.5,16333562.286251616
242,39539673.2,8609.5,5566.5,14799436.897921413
244,29375263.575000003,6790.5,1801.5,6784081.6541977255
246,27823416.650000002,4951.0,2689.0,9633309.01113467
248,23624308.0,2888.0,1400.0,7513510.730249897
250,23203586.725,2681.5,1182.5,7050020.64376009
252,23080677.050000004,2632.5,1103.5,6834066.479230727
254,21858719.874999996,2346.5,837.5,5749436.714091303
256,19630412.65,2238.0,874.0,5509504.118882294
258,21618486.124999993,2217.5,926.5,6366890.133869754
260,22783020.449999988,2229.5,898.5,6542946.52655477
262,20274483.874999993,2248.0,896.0,5779389.709492155
264,21947091.399999995,2226.0,950.0,6562686.444259886
266,22515460.175000004,2158.5,889.5,6569982.1187831545
268,22178145.200000007,2172.5,883.5,6406763.7088977145
270,21359422.05000001,2180.5,947.5,6469796.3521966515
272,20047253.64999999,2135.0,889.0,5893826.628186676
274,20496911.750000004,2144.5,839.5,5761789.825716436
276,21338529.64999999,2219.0,885.0,6084861.606103276
278,20459732.32500001,2213.5,946.5,6128288.05532142
280,20527563.099999998,2209.5,934.5,6103692.734063795
282,20111124.549999997,2274.5,877.5,5596484.0876856465
284,21284295.6,2221.5,914.5,6200605.56141361
286,22227353.000000004,2186.5,845.5,6193027.190963808
288,20399778.900000006,2284.5,851.5,5532377.538140627
290,19910611.125,2157.0,851.0,5632395.818987425
292,22155765.849999994,2244.0,892.0,6294520.541948631
294,22074423.60000001,2199.0,881.0,6313348.453446359
296,20371891.350000005,2213.0,875.0,5775668.442913596
298,22038065.674999993,2202.0,834.0,6042661.091832151
300,22262375.599999994,2220.5,923.5,6537626.820646852
302,21838973.749999996,2185.0,927.0,6505221.233245503
304,21064676.60000001,2227.5,888.5,6004072.947009641
306,22472541.999999993,2238.0,850.0,6183976.2250926215
308,22498866.200000003,2219.0,909.0,6534056.771766662
310,21494129.37500001,2190.5,897.5,6246262.392033729
312,22494812.17499999,2127.0,905.0,6709023.380008469
314,22415520.175000004,2203.0,893.0,6461024.412851637
316,22356290.599999998,2153.5,926.5,6724155.0064980155
318,22405608.775000002,2258.0,854.0,6149437.876266977
320,22427109.374999993,2202.5,917.5,6595709.584446955
322,22619549.374999993,2234.5,925.5,6625460.921000962
324,22325878.649999984,2241.5,894.5,6368143.63916613
326,21389072.72499999,2227.5,948.5,6384582.550124751
328,19895325.025,2230.5,885.5,5653409.515674982
330,22254661.799999986,2193.0,862.5,6282178.435273919
332,21452951.20000001,2171.5,932.5,6444450.69247715
334,20168405.275,2185.0,975.0,6222332.955954457
336,22118666.450000003,2203.5,884.0,6333398.978694934
338,21182069.799999997,1938.5,801.5,6238557.000734313
340,20817843.300000004,1505.0,611.0,6106670.769549057
342,19520151.099999994,1437.5,630.5,6144127.851936585
344,16752900.449999992,748.0,372.0,5585049.9217709415
346,19005119.675000004,698.5,333.5,6151054.504211503
348,18035014.275,679.5,368.5,6341510.267497614
350,17216193.475,710.0,374.0,5936891.440625767
352,19368285.300000004,703.5,360.5,6562280.874671053
354,19372002.02500001,686.5,369.5,6779505.674234181
356,19340343.050000004,691.5,328.5,6246438.342711229
358,19469386.550000004,744.0,328.0,5955980.8631194215
360,11010023.625,441.0,219.0,3795883.4882169156
362,19253818.500000007,690.0,350.0,6479650.456730772
364,19179193.849999998,691.0,341.0,6337311.14617248
366,2701130.3,217.0,95.0,822459.5464743589


==> Data/dynamic-test-70k/df_ttlabel-carryon.csv <==
x,q05,q25,q50,q75,q95,mean,std
0,1.6976,2395.523,5948.8910000000005,9063.164999999999,20336.907399999996,6598.617965931867,5689.101502220783
1,1.711,2.129,5015.927,8584.0275,20047.1525,5588.205322378705,5713.912444202009
2,1.712,2.068,4140.739,8121.2075,20133.110899999992,5081.645258144044,5837.213752572073
3,1.724,2.0780000000000003,3537.5745,8026.928750000001,20264.27915,4905.738575821094,5893.011707685505
4,1.7309999999999999,2.08,3648.021,8102.359499999999,20241.50879999999,4933.630451879837,5899.617960369096
5,1.752,2.104,4047.21,8189.5695,20195.016499999998,5085.00352389227,5926.235176570676
6,1.75035,2.109,4047.1565,8472.9915,20227.068,5097.653295126986,5942.709919238537
7,1.744,2.088,4085.7115,8479.50025,20780.062799999996,5187.337285510346,6125.610594466087
8,1.7530000000000001,2.10175,3892.5725,8378.83725,20395.7845,5067.405876038783,5977.77397439657
9,1.7519999999999998,2.15,3768.4785,8357.882,20672.67265,5085.108679690253,6068.347198497104
10,1.7825,2.2045000000000003,4132.304,8485.9875,20536.864500000003,5171.685803183546,6004.248086553542
11,1.773,2.199,4112.492,8395.466249999998,20704.76125,5175.533090551199,6076.354876846151
12,1.787,2.206,3863.1040000000003,8190.158,20249.7866,4984.85718698504,5877.663115549846
13,1.7872,2.209,4086.2870000000003,8188.886999999999,20280.558600000004,5094.292095371167,5921.558125317271
14,1.7879999999999998,2.2199999999999998,4102.625,8476.9155,20504.3295,5161.366096106052,5990.8375290191
15,1.78725,2.216,3736.5155,8285.9055,20483.27825,5042.707984643949,5970.339958964111
16,1.76195,2.172,3677.8025,8247.355500000001,20260.169100000006,5027.38227783505,6002.646777513889
17,1.7724000000000002,2.177,4304.787,8597.9005,20494.4735,5243.239007738626,5968.915774482502
18,1.763,2.14175,4173.6005000000005,8501.39425,20528.395750000003,5129.824070833349,5960.65680502736
19,1.758,2.128,4224.349,8451.3815,20479.2362,5189.001166466027,6044.648728944361
20,1.755,2.122,3841.3559999999998,8032.47325,20153.348499999996,4939.921623044834,5859.906084203071
21,1.755,2.125,3664.1189999999997,7767.725,19307.476499999997,4721.154901787214,5527.533471364504
22,1.74865,2.114,3797.8295,8271.65825,20209.28259999997,5023.5461496425,5937.36781354501
23,1.7530000000000001,2.1239999999999997,3686.735,8071.768,19861.452799999992,4905.8312652922095,5799.0655421243
24,1.775,2.151,4129.017,8483.9015,20489.742599999998,5193.839993049812,5964.775537149966
25,1.76765,2.1479999999999997,4542.144,8746.016249999999,20556.2805,5332.713246118249,6007.568403399084
26,1.758,2.14,4404.474,8517.699,20335.932599999996,5167.142560462325,5814.86047941668
27,1.756,2.1235,4134.689,8485.5895,20268.625300000014,5119.524598134025,5903.33595875737
28,1.7720000000000002,2.154,4238.388500000001,8461.236499999999,20344.688149999998,5145.845087234767,5893.026373294296
29,1.774,2.199,4016.143,8435.215,20574.503199999992,5132.4837060509,6032.620016455685
30,1.8107,2.242,4763.419,8750.9125,20557.393600000003,5456.197866208066,5974.891754704626
31,1.7668499999999998,2.17425,4530.742,8671.964750000001,20388.062449999994,5295.906290930306,5947.7960776081045
32,1.774,2.186,4342.775,8676.045250000001,20220.88725,5250.900946404581,5924.378500374936
33,1.767,2.1630000000000003,4142.735,8500.6475,20557.802299999996,5171.073820819975,5956.957379806374
34,1.7713999999999999,2.177,4605.897,8659.422,20563.382199999993,5407.182319466115,6091.571848724028
35,1.7677,2.152,4203.0830000000005,8594.414999999999,20495.290500000003,5191.6993244370315,5931.853606063936
36,1.751,2.144,4319.913,8512.681,20648.145099999994,5223.584607790928,6030.521978347587
37,1.749,2.1229999999999998,4261.9439999999995,8396.373,20680.881699999998,5182.840351637268,5993.772313141814
38,1.76205,2.1462499999999998,4299.915999999999,8571.632249999999,20733.0233,5326.808067201588,6178.578434744205
39,1.772,2.138,4127.236,8428.826,20582.8344,5238.7803805493295,6095.089726686761
40,1.759,2.141,4444.093000000001,8525.781500000001,20519.564,5213.266650627609,5949.802150428816
41,1.76,2.149,4387.541,8453.127499999999,20494.6765,5212.809073826637,5900.950385310045
42,1.78515,2.1790000000000003,4382.8189999999995,8665.871000000001,20532.15359999999,5283.17437858118,5951.964517447333
43,1.7666,2.168,4153.860000000001,8293.757000000001,20255.618799999997,5101.094768772345,5858.81042880771
44,1.751,2.154,4119.4705,8314.670999999998,20271.961849999996,5150.811037661896,5927.355316250343
45,1.751,2.11875,3817.179,8106.476,20250.424049999998,4964.150599763675,5870.806121806542
46,1.751,2.125,3673.934,8129.451,19965.001,4953.77393742562,5869.297123292946
47,1.76395,2.15,3712.6459999999997,8061.059249999998,20080.112500000003,4925.542539438937,5783.62394952586
48,1.73805,2.124,4046.1085000000003,8146.06025,20002.071499999995,5038.456733424947,5841.567521492031
49,1.7440000000000002,2.1079999999999997,3690.3265,7915.449750000001,20121.742,4929.703971579302,5891.179152029112
50,1.742,2.102,3681.682,7904.92425,20063.634049999997,4906.792795423946,5869.965736056914
51,1.7764000000000002,2.197,4006.724,8281.957999999999,20169.88239999999,5065.599089488872,5860.737913134243
52,1.7550000000000001,2.154,3470.3895,7634.548249999999,19812.914099999995,4739.4821109047925,5723.873939224153
53,1.75445,2.148,3539.893,7660.790999999999,19724.010650000004,4767.06571239243,5701.906087728578
54,1.7651000000000003,2.166,4179.79,8558.897,20468.456899999997,5179.65947164228,5984.404920631577
55,1.775,2.203,4393.3099999999995,8571.649,20812.044599999994,5353.099989827053,6172.560808617188
56,1.7840000000000003,2.192,4428.0779999999995,8760.402750000001,20807.446200000002,5368.453106599856,6212.370095559188
57,1.7536,2.137,4402.5869999999995,8455.582,20314.393399999997,5153.635103309244,5865.8817113299065
58,1.7429999999999999,2.133,4380.220499999999,8645.043,20797.7437,5340.282012169681,6166.185969592303
59,1.7570000000000001,2.135,4564.511,8633.060000000001,20470.0836,5308.306196626347,5979.064799462043
60,1.752,2.138,4070.085,8371.631,20281.7258,5042.115207222123,5798.593166846583
61,1.7574999999999998,2.1430000000000002,4616.058,8766.461500000001,20926.332499999997,5455.917237866576,6236.440985229018
62,1.7610000000000001,2.133,4012.8869999999997,8415.415,20295.7512,5037.45485026108,5836.35504888174
63,1.7742,2.141,4249.397,8421.45,20493.843600000004,5124.390484253927,5919.616651301897
64,1.76185,2.154,4400.508,8533.6275,20510.222699999995,5287.9657204445975,6011.43521708712
65,1.74695,2.141,3924.738,8346.615249999999,20470.4398,5054.848703092794,5926.938605148209
66,1.762,2.145,4144.732,8567.615,20865.1824,5207.62156517329,6072.077730317946
67,1.76085,2.15,4229.02,8520.92575,20471.774049999993,5206.663940980333,5970.260691928885
68,1.775,2.1505,4223.221,8453.326000000001,20488.6513,5190.353963404242,5941.259960383522
69,1.771,2.1630000000000003,3964.3109999999997,8111.0175,19955.483500000002,4993.915104142383,5758.471381099677
70,1.7870000000000001,2.145,3746.744,8086.321,20304.5708,5017.503746329113,5941.78498956571
71,1.75,2.122,3845.7725,7973.400000000001,19662.448150000004,4872.165397661802,5694.6406051749955
72,1.776,2.138,3895.563,8516.557,20658.7451,5143.847998998324,6071.98744492606
73,1.7810000000000001,2.168,4289.762000000001,8546.940999999999,20656.85089999999,5256.497482054756,6064.536402672986
74,1.7721,2.143,4397.996,8616.0955,20791.96739999999,5310.542621761652,6058.867543051747
75,1.7644,2.151,4461.896,8553.194,20715.9786,5320.5007704407935,6064.199729822498
76,1.7821,2.178,4559.255999999999,8480.492,20309.8151,5208.732098450778,5776.367855696875
77,1.763,2.165,4419.65,8471.53425,20491.87435,5271.951159613449,5956.73235394539
78,1.7610000000000001,2.1479999999999997,4476.0115000000005,8636.77175,20470.79615,5293.553902898082,5991.5619599475785
79,1.7637,2.173,4610.273,8572.728,20589.757900000004,5356.67825740588,5975.98453767027
80,1.7610000000000001,2.18175,4521.402,8553.49525,20637.416749999997,5286.221191116402,5974.090922088477
81,1.755,2.142,4501.238,8734.266000000001,20807.794199999997,5314.390245712351,6028.6102337962275
82,1.7525499999999998,2.16275,4410.763,8701.017,20705.5857,5365.330832713118,6124.633403024116
83,1.791,2.185,4482.687,8577.372500000001,20735.9175,5313.583247194778,6063.259660539345
84,1.7993500000000002,2.215,4679.7495,8708.2235,20656.690049999994,5463.936324074069,6120.460373053972
85,1.779,2.191,4198.794,8449.657,20473.944699999982,5121.512378017022,5950.14095759469
86,1.77725,2.152,4432.124,8694.819,20648.983,5302.7333218970625,6053.589605275222
87,1.7600000000000002,2.148,4352.011,8614.701,20684.5118,5292.234139186679,6017.8621705854
88,1.7635999999999998,2.16,4134.949,8348.206,20501.203999999998,5126.918368616215,5997.206089343114
89,1.7838500000000002,2.1759999999999997,4502.197999999999,8598.831999999999,20766.58035,5330.687825608548,6024.430114299635
90,1.779,2.159,4453.9355,8588.52875,20565.559,5246.323478509054,5953.813886110964
91,1.7719499999999997,2.159,4199.878,8500.302749999999,20569.100550000003,5198.432252188553,5982.851122592037
92,1.7730000000000001,2.162,4494.057000000001,8610.659,20743.485350000003,5341.034255479459,6075.7678864590725
93,1.7747000000000002,2.1544999999999996,4251.08,8463.880000000001,20072.841799999995,5109.3474398050275,5715.761245982883
94,1.765,2.144,4281.2065,8336.6095,20240.852750000002,5102.1646480923655,5830.590795972805
95,1.7759,2.1675000000000004,4497.665,8565.6695,20477.49659999999,5277.980561555074,5936.888621819897
96,1.7489999999999999,2.153,4525.364,8610.776749999999,20676.644749999992,5308.420553487605,6050.321330228563
97,1.75135,2.134,4314.003000000001,8734.385000000002,20646.492749999998,5318.006465639812,6104.942526502736
98,1.778,2.168,4353.5905,8459.855749999999,20335.362849999998,5215.21923735671,5923.033331481969
99,1.763,2.13875,4624.8115,8641.71675,20485.724599999994,5303.391733625921,5947.183429941199
100,1.754,2.132,4279.2355,8560.4345,20796.393600000003,5300.50317271186,6136.721009000927
101,1.774,2.15175,4424.360000000001,8573.98125,20452.34595,5291.690970657277,6011.450511494745
102,1.759,2.146,4314.832,8420.69825,20539.6295,5186.58292985126,5938.8343410706975
103,1.748,2.148,4296.711,8531.351999999999,20198.749,5180.7642877649805,5932.57734879801
104,1.7812000000000001,2.175,4184.885,8396.938,20153.4746,5136.850946545648,5856.508181072419
105,1.76235,2.14575,4386.0689999999995,8667.99325,20535.96664999999,5304.389550609345,5977.367724103646
106,1.758,2.16075,4537.6935,8522.663,20611.8148,5299.282768543494,5951.752465964936
107,1.798,2.2399999999999998,4262.1935,8556.589,20328.253349999995,5170.501413781617,5866.555363210197
108,1.677,2.036,5584.201,9791.307,13571.217999999999,5632.279179739342,5855.084373044644
109,1.671,2.015,6050.129,10014.976,13910.097399999933,5842.323095663268,6198.698172991299
110,1.667,2.001,6201.8015,10158.091499999999,22723.699750000003,5980.467577572828,6472.1553954088295
111,1.667,2.008,6147.347,10056.1595,22685.1169,5938.281822531909,6419.5599448165685
112,1.6680000000000001,2.019,6449.688,10338.55,23018.656799999997,6230.0048749174675,6770.719101629488
113,1.6709999999999998,2.017,6499.563,10332.9995,23003.581799999996,6228.124320710781,6716.90580465603
114,1.669,2.006,6308.808,10247.403,22901.1474,6085.991092342226,6643.639924635668
115,1.674,2.025,6461.731,10302.8105,22982.4825,6231.571356752791,6791.783502380103
116,1.675,2.032,6247.5515,10077.356749999999,22740.224500000004,6053.6066016348495,6624.674394190516
117,1.671,2.013,6318.237,10173.775249999999,22933.02985,6074.5495734097685,6715.122991938328
118,1.6720000000000002,2.0220000000000002,5707.339,9507.012999999999,22118.961,5772.208194118401,6419.099562251093
119,1.674,2.021,5636.3075,9460.0295,22205.02725,5748.295039309656,6445.117047719006
120,1.671,2.001,5564.8845,9441.359499999999,22176.67815,5726.873227631045,6472.606072554264
121,1.673,2.009,5520.9595,9440.018,22142.18585,5649.496362219274,6353.557690155722
122,1.674,2.015,5653.475,9443.6945,22190.261349999993,5775.872690199937,6503.60977817805
123,1.6710000000000003,2.009,5486.318,9339.640500000001,22091.9194,5610.886266192461,6318.771044323297
124,1.6759999999999997,2.019,5671.848,9480.52975,22190.580050000004,5769.77235157702,6440.118312645444
125,1.673,2.015,5607.464,9510.49575,22254.6421,5825.810617409563,6603.695817915314
126,1.677,2.013,5660.314,9550.358,22280.6191,5828.000359504537,6600.121518395726
127,1.681,2.019,5845.678,9572.221,22242.7264,5851.153332976908,6546.986937626907
128,1.677,2.021,5738.48,9447.491999999998,22228.1985,5796.795958836106,6506.762674386104
129,1.6760500000000003,2.011,5793.488,9590.143,22305.760299999998,5874.70401776484,6614.210028783237
130,1.6760000000000002,2.012,5676.404,9530.359,22282.9083,5797.386942913132,6561.518042748767
131,1.673,2.005,5776.726,9612.443500000001,22363.5403,5880.955753490582,6635.433877612675
132,1.6759999999999997,2.011,5859.2480000000005,9636.532500000001,22340.6172,5917.383363154996,6720.677501538903
133,1.673,2.018,5684.7335,9516.687,22249.79725,5798.2560685410635,6499.156088813981
134,1.676,2.018,5803.455,9624.465,22337.867,5873.898053704238,6603.539153004208
135,1.679,2.016,5773.801,9581.363,22266.489999999998,5841.321692294347,6563.977764401955
136,1.681,2.033,5759.73,9596.8115,22308.6595,5802.783485684996,6492.206355104664
137,1.6789999999999998,2.042,6189.485,10062.915,22714.6446,6152.491017211254,6852.184209478313
138,1.677,2.037,6161.347,10092.77425,22612.867749999998,6075.816823973486,6644.110062445981
139,1.6740000000000002,2.028,6566.0635,10352.992999999999,23058.1512,6270.788786999427,6890.719247274716
140,1.674,2.023,6652.329,10368.039,23100.602,6276.077191212445,6860.40331853632
141,1.673,2.029,6576.6215,10400.378499999999,23087.61285,6322.3926788469125,6941.1930341386715
142,1.681,2.042,6856.7835,10540.526,23160.49035,6506.7806437882355,7085.924826202386
143,1.6750000000000003,2.0260000000000002,6597.92,10428.051,23124.352,6376.728466727665,7031.402716727211
144,1.6720000000000002,2.028,6669.674,10426.619999999999,23103.603,6363.970243469047,6955.135392674803
145,1.671,2.0260000000000002,6496.525,10290.381,23099.649,6235.218357215193,6937.4831704828
146,1.675,2.032,6641.281000000001,10339.00075,23069.758,6311.333005928214,6914.033444859084
147,1.681,2.036,6721.434,10392.668,23130.423399999996,6358.925555217255,6972.150146061642
148,1.6789999999999998,2.038,6339.022999999999,10235.683,22940.849000000002,6181.484827017679,6881.866133492677
149,1.68,2.0340000000000003,6566.281999999999,10382.38325,23166.79095,6292.507125055343,7004.239039163339
150,1.6840000000000002,2.046,6480.300499999999,10278.8045,22962.84205,6286.111111542297,6955.378786115916
151,1.681,2.039,6546.9130000000005,10366.0,23105.822999999997,6265.427809374157,6914.330455865662
152,1.677,2.02,6590.512000000001,10434.39725,23195.0749,6367.583117490763,7083.944751258481
153,1.6789999999999998,2.031,6668.906000000001,10420.224999999999,23138.4594,6338.024223833966,6994.655068127755
154,1.6760000000000002,2.036,6765.469,10497.08,23172.5592,6407.93397681208,7068.662106546877
155,1.671,2.026,6669.536,10368.182,23100.832,6321.499424764821,6940.026011544582
156,1.673,2.027,6531.8595,10392.792749999999,23100.431099999998,6272.168178980087,6878.274292762261
157,1.6700000000000002,2.017,6600.76,10351.412,23103.3554,6299.633584940728,6959.445431913175
158,1.676,2.0260000000000002,6722.737999999999,10449.89925,23162.05375,6389.911411451332,7038.286486634595
159,1.681,2.033,6827.994000000001,10566.639,23259.268,6518.726574327937,7250.186859889465
160,1.6740000000000002,2.026,6556.885,10344.347,23012.2972,6316.061817074037,6973.711531511919
161,1.682,2.042,6303.835999999999,10191.553,22831.944750000002,6230.432941889841,6887.212641385233
162,1.6811500000000001,2.0380000000000003,6748.644,10446.930750000001,23180.4736,6385.2686313576005,6958.716373692985
163,1.6800000000000002,2.044,6710.3855,10419.996,23135.13885,6356.470322261632,6984.996088409639
164,1.6820000000000002,2.037,6688.179,10505.271499999999,23183.145900000003,6407.781068591048,7057.3435613532965
165,1.676,2.0220000000000002,6606.4335,10447.51875,23156.8514,6364.905074692551,7051.941570410025
166,1.676,2.021,6472.8735,10343.25775,23071.2515,6260.148187961164,6960.150129143648
167,1.678,2.026,6617.808,10336.041000000001,23072.143,6290.8101270686975,6939.297701507982
168,1.6780000000000002,2.033,6576.749,10325.02275,23017.443349999998,6273.047033323435,6899.043661007173
169,1.677,2.022,6637.692999999999,10374.690999999999,23066.6291,6316.815178612281,6986.233673218686
170,1.677,2.029,6523.082,10322.884,22968.260799999996,6306.342711530315,6942.0300800412815
171,1.675,2.0292499999999998,6544.4529999999995,10365.459,23137.358799999998,6295.770335381189,6959.354235047073
172,1.675,2.023,6537.87,10375.317,23091.372100000004,6325.153881063854,7012.784384844472
173,1.681,2.029,6667.3345,10412.553499999998,23146.7521,6382.161567516538,7064.134521274642
174,1.681,2.039,6383.757,10229.6815,22945.008149999998,6262.192254277151,6982.486828606815
175,1.6760000000000002,2.028,6609.292,10380.061,23105.8882,6298.930812964139,6941.1252152168
176,1.6759,2.028,6497.3189999999995,10323.706,23060.0331,6270.27517774087,6952.333144979199
177,1.683,2.0380000000000003,6733.289,10383.625250000001,23118.9117,6358.778520579037,6995.985631055343
178,1.6790000000000003,2.023,6597.433,10363.950499999999,23112.6218,6353.168949983837,7083.935693822422
179,1.678,2.039,6573.372,10265.420999999998,22995.658799999997,6291.7488764683885,6960.255760990848
180,1.6740000000000002,2.0260000000000002,6591.335,10404.842,23104.519799999995,6378.73327072137,7104.184585409015
181,1.679,2.031,6654.194,10397.606,23123.464,6324.213952559511,6939.835663831929
182,1.682,2.035,6629.696,10369.34675,23138.9715,6339.770333580232,7003.504750366134
183,1.6840000000000002,2.045,6387.778,10260.476,22982.269800000002,6319.5260060366,7051.787386603657
184,1.6860000000000002,2.0549999999999997,6713.6939999999995,10437.7235,23112.7416,6420.116277186715,7083.556761286713
185,1.683,2.047,6586.4025,10372.905499999999,23100.961449999995,6299.384334767534,6967.3519163324345
186,1.6789999999999998,2.042,6589.461,10330.7575,23104.752500000002,6311.815575658815,6990.950880963544
187,1.6820000000000004,2.05525,6790.433999999999,10499.97525,23196.66405,6504.157617337597,7127.560687030427
188,1.6839999999999997,2.041,6387.373,10214.835,22979.995999999996,6196.1442893508265,6886.289311868941
189,1.683,2.039,6703.855,10454.966,23169.5055,6415.3264623354935,7085.064312945202
190,1.677,2.034,6752.9495,10478.11,23165.62565,6451.678161821051,7199.026010345816
191,1.677,2.0260000000000002,6652.897000000001,10483.457999999999,23178.8853,6363.27772706338,7072.267248141237
192,1.683,2.039,6416.5735,10259.7115,23080.48485,6289.466213951829,7061.829359184579
193,1.683,2.0460000000000003,6732.47,10458.297999999999,23160.875399999997,6396.4683250736025,6978.762971598781
194,1.677,2.023,6664.53,10518.889000000001,23209.2004,6399.052855501536,7109.820575041774
195,1.678,2.0300000000000002,6658.933,10490.46025,23226.0,6430.5711760767535,7145.895102017191
196,1.6789999999999998,2.0340000000000003,6791.609,10533.945,23246.7978,6482.388671214839,7149.480873419698
197,1.677,2.041,6735.7865,10507.63175,23235.194050000002,6439.356031658385,7085.771447211851
198,1.678,2.029,6606.418000000001,10470.105,23204.979250000004,6383.512496320647,7073.296661816327
199,1.678,2.027,6718.798,10538.957999999999,23208.694000000003,6453.830514937413,7122.2828606826515
200,1.6720000000000002,2.025,6915.969000000001,10565.17725,23227.2314,6529.917219815923,7184.33081925313
201,1.677,2.0469999999999997,6540.855,10373.297,23050.5898,6337.176147694557,6953.602251550946
202,1.6800000000000002,2.047,6577.969,10390.633,23098.6694,6305.821632825922,6926.665921862925
203,1.686,2.0469999999999997,6739.630499999999,10488.154750000002,23163.823,6413.207674603153,7009.989233176113
204,1.682,2.037,6830.6990000000005,10528.675,23263.002800000002,6495.794713949937,7183.052907482125
205,1.687,2.053,6685.511,10460.9725,23144.597300000005,6459.359856279538,7172.741897524934
206,1.685,2.052,6850.7970000000005,10504.943,23185.1515,6469.6504087643925,7110.524624653868
207,1.679,2.043,6826.454,10479.3655,23212.60875,6444.4238121407425,7083.737274849963
208,1.682,2.041,6901.4805,10533.854749999999,23236.3399,6482.569937199493,7103.439666073516
209,1.683,2.058,6900.241,10700.7525,23271.35765,6597.453760627434,7207.603715737478
210,1.679,2.033,6874.371999999999,10644.846,23246.63375,6563.83012071472,7279.7833860247765
211,1.6760000000000002,2.037,6785.2585,10470.383749999999,23098.825699999998,6410.579151448325,6981.803832179785
212,1.678,2.033,6565.245500000001,10396.031500000001,23138.309749999993,6334.429123397356,7027.217140678735
213,1.676,2.029,6671.371,10487.6975,23214.768249999997,6409.829593248198,7066.489821654357
214,1.677,2.03,6656.865,10473.7615,23133.679,6396.725414345815,7066.470167662056
215,1.681,2.043,6779.054,10456.6315,23177.2265,6471.944611062684,7046.0099752950455
216,1.6790000000000003,2.034,6628.419,10455.412499999999,23071.4902,6340.588534771639,6953.669065542641
217,1.685,2.0420000000000003,6639.973,10451.573,23113.282,6353.930701654988,6981.403243088505
218,1.682,2.049,6641.0419999999995,10428.937,23064.6488,6352.515222263558,6928.536787519641
219,1.6800000000000002,2.035,6662.214,10451.824,23117.762099999996,6365.821647075022,6979.813666321819
220,1.681,2.03725,6740.6745,10434.086,23185.01225,6449.887558111523,7152.285892067516
221,1.6760000000000002,2.0300000000000002,6651.493,10485.74,23174.941,6392.611730837222,7074.510608083247
222,1.677,2.027,6703.543,10553.269,23227.051399999997,6471.770532456567,7220.954504334816
223,1.683,2.0460000000000003,6640.398999999999,10389.675,23143.197199999995,6405.481530523925,7113.494913027657
224,1.674,2.0380000000000003,6708.327,10476.509000000002,23131.313000000002,6395.2829244420645,6999.406284400985
225,1.681,2.044,6719.4785,10463.717,23143.292250000002,6380.047403333173,6940.348404687928
226,1.6860000000000002,2.068,6452.6055,10185.655999999999,22866.91225,6236.975244137555,6772.051867149849
227,1.683,2.067,6875.210999999999,10592.973,23198.8534,6557.131847782979,7109.268344474277
228,1.682,2.056,6632.532,10357.357250000001,22999.9764,6305.292896353038,6818.964781286014
229,1.683,2.06,6689.6165,10392.5145,23048.167299999994,6341.818831298456,6890.280559530518
230,1.682,2.049,6656.239,10385.006,23021.689000000002,6314.195753334472,6775.872286198805
231,1.683,2.046,6804.7775,10426.256000000001,23151.237500000003,6435.987133039414,7018.1049223965365
232,1.6829999999999998,2.05,6655.483,10372.479749999999,23089.713600000003,6358.894418578533,6929.659224278813
233,1.6860000000000002,2.0549999999999997,6559.25,10287.89,22864.68535,6230.73395631162,6713.956925727616
234,1.681,2.042,6645.925,10344.997000000001,23039.7738,6346.166634220043,6911.321000531272
235,1.6840000000000002,2.048,6675.2654999999995,10496.8525,23140.18825,6458.083345077096,7052.412172659469
236,1.6778,2.041,6664.588,10383.859,23029.4562,6343.306886775406,6895.14508139464
237,1.685,2.061,6488.5195,10358.946,22787.014000000003,6220.822239790714,6573.945883372371
238,1.701,2.1189999999999998,5876.7390000000005,9642.442,21753.6336,6096.33864002757,6436.075915105311
239,1.7690000000000001,2.253,5663.465,9080.649,21184.55425,5947.978726899394,6054.764138144259
240,1.809,2.298,5276.775500000001,8738.84875,20604.683299999997,5607.776463539148,5693.355622662557
241,1.815,2.3,5248.064,8977.875,20270.774,5639.3937763047925,5784.511965042403
242,1.8304,2.325,5320.558,8871.037,20300.682999999994,5686.22563760405,5730.411199193304
243,1.826,2.3209999999999997,5294.3405,8917.05825,20396.787249999998,5712.368585946249,5785.103851972089
244,1.851,2.308,5199.778,8860.081999999999,19968.129,5580.7981528861155,5640.3094662126905
245,1.8239999999999998,2.304,5305.246,8974.626,19980.601799999986,5642.571179867281,5633.313119904171
246,1.849,2.3095,5263.228000000001,8955.211500000001,19999.17599999999,5604.292072698365,5670.7525522281485
247,1.82785,2.295,5179.626,8831.3045,20044.590749999992,5576.885638114414,5707.293447104561
248,1.8090000000000002,2.284,5266.46,8900.971000000001,20138.71,5628.421113346064,5749.927248447621
249,1.819,2.282,4907.665500000001,8654.9535,19711.8968,5413.132143827532,5652.366788850668
250,1.82,2.27625,4965.7625,8760.7585,20045.687250000003,5452.297418415619,5688.028005409779
251,1.808,2.2569999999999997,4960.5085,8786.471249999999,20220.477949999997,5500.403621290125,5818.626523912586
252,1.816,2.2840000000000003,5116.251,8839.351,20248.587599999995,5585.2557150656685,5770.294244104625
253,1.7915,2.258,4765.049,8519.875499999998,19649.437,5309.92248338504,5624.050958326606
254,1.8170000000000002,2.2720000000000002,4684.17,8406.947,19329.5164,5221.791474306031,5503.761723324043
255,1.826,2.265,4570.856,8386.90675,19637.863099999995,5236.360212976854,5618.094817814877
256,1.79,2.24575,4429.205,8327.348750000001,19952.326500000003,5199.0458330873835,5688.093422955485
257,1.806,2.27,4996.098,8778.6415,20477.604249999997,5524.411121969692,5855.730752816373
258,1.8253500000000003,2.2695,5044.2405,8837.11125,20129.58479999999,5530.856714068201,5780.641447958475
259,1.804,2.24525,4998.4395,8745.095,19769.612649999974,5430.253209101565,5716.35015319035
260,1.795,2.231,4935.9845000000005,8740.2875,19847.636,5424.690683874905,5723.940516263397
261,1.8161500000000002,2.2840000000000003,4986.6085,8725.461,19680.91929999999,5424.82293487393,5612.0525820547655
262,1.797,2.26,5049.136,8766.682,20317.361,5505.882024026264,5773.591029946597
263,1.7934,2.2359999999999998,5014.271,8745.692,20514.051599999995,5547.748790043631,5973.811931334002
264,1.801,2.23725,4839.9805,8800.21875,20339.3576,5492.734530737104,5871.29295068719
265,1.8150000000000002,2.253,4939.036,8677.741,20345.923000000003,5506.204203179941,5913.021812307056
266,1.7950000000000002,2.218,4658.8099999999995,8627.23275,20473.611049999996,5385.854602420578,5914.327952909681
267,1.803,2.2735000000000003,5023.168,8853.82,20160.262499999997,5582.8971446399055,5782.878417472123
268,1.8210000000000002,2.265,4979.91,8838.100999999999,20484.539999999997,5543.163844228973,5874.073239129219
269,1.77955,2.227,4999.8835,9020.931250000001,20502.566399999996,5597.934008034617,5973.877725531937
270,1.79895,2.251,4779.4225,8789.147,19712.67964999999,5375.1176875000065,5662.73291563526
271,1.8155,2.276,4988.7029999999995,8778.409500000002,20431.6575,5538.546574872513,5910.881798727756
272,1.7994500000000002,2.2472499999999997,4714.448,8507.49425,20221.753600000004,5380.769420436824,5829.384704502297
273,1.8003000000000002,2.24675,4722.675,8511.2405,19748.007149999998,5319.379047561705,5639.495993124548
274,1.788,2.2439999999999998,4387.8105000000005,8311.977,19253.1495,5115.4705790994885,5562.26941053777
275,1.8,2.247,4631.363,8411.301,19941.582599999998,5273.781160018332,5698.901880724689
276,1.7975,2.2685000000000004,4992.529,8744.555,19764.0425,5505.454912157087,5662.480713803874
277,1.80355,2.246,4870.0470000000005,8622.229500000001,20224.98615,5442.343772713234,5790.537773609985
278,1.7900500000000001,2.237,5065.701,8829.62775,20087.656,5542.602154387033,5759.218775034794
279,1.7930000000000001,2.242,4908.162,8780.14,20595.8237,5534.361213159906,5964.527258318526
280,1.812,2.268,4853.351000000001,8778.618,20070.678399999997,5498.0788923691125,5813.015014137831
281,1.814,2.257,4881.9335,8759.143750000001,20406.226749999998,5499.976347965736,5838.869791922226
282,1.791,2.231,4987.42,8840.785999999998,20368.003,5481.840830033497,5775.841405956579
283,1.7810000000000001,2.221,4904.567999999999,8747.33675,20402.54039999999,5468.571495125794,5906.039229931212
284,1.81,2.253,5072.499,8866.148,20512.499599999992,5601.7555766946125,5954.747283604199
285,1.814,2.26875,5202.112,8733.684000000001,20341.385099999992,5576.3751834804525,5803.324631415374
286,1.796,2.237,4799.451999999999,8678.78575,20250.593299999993,5417.17079297821,5822.002113068022
287,1.8150500000000003,2.27025,4936.451,8835.39475,20344.8625,5506.297595032408,5815.597435826906
288,1.8132000000000001,2.2720000000000002,5087.918,8790.215,19920.592199999992,5518.215844478292,5714.696916577586
289,1.8105000000000002,2.242,4886.437,8720.065999999999,20350.732500000002,5485.296659677682,5825.637301992085
290,1.8131,2.27475,4851.328,8625.634250000001,19451.309999999998,5352.378998931633,5592.979107751723
291,1.7950000000000002,2.25075,4954.467500000001,8797.8935,20208.868899999998,5475.1404350152925,5745.166790855686
292,1.794,2.261,4968.511,8792.911,20056.437299999998,5498.987866148922,5721.223843602166
293,1.794,2.24025,4923.0815,8711.898,20182.59375,5457.150747254453,5845.401594646543
294,1.809,2.248,4514.441,8554.23,20194.106799999998,5312.252171034468,5829.730141828105
295,1.81,2.221,4487.856,8407.925000000001,20168.162,5249.023939052611,5768.84980181505
296,1.7773500000000002,2.194,4355.4905,8326.633249999999,20059.963849999996,5178.294011463559,5784.292584380015
297,1.776,2.194,4137.548,8110.4974999999995,19482.2175,4995.837374980252,5588.804175034909
298,1.79,2.219,4079.0640000000003,8035.1025,19852.782099999997,5049.229810668776,5739.953058773836
299,1.795,2.2005,4082.741,8088.014,19939.891499999983,5005.961773603232,5675.360883575642
300,1.78035,2.202,4379.3645,8511.39425,19884.487950000002,5223.234515364922,5777.481507885443
301,1.78985,2.204,4744.951,8715.59725,20312.562949999996,5382.762785441221,5896.240509688126
302,1.7950000000000002,2.2,4634.358,8701.547,20674.684399999984,5362.4612723465925,5920.788748247024
303,1.7970000000000002,2.20525,4636.873,8521.68525,20308.437049999993,5345.189620479992,5876.532509877736
304,1.791,2.205,4630.138999999999,8746.585,20085.230399999993,5308.7532046692695,5751.978323735591
305,1.7797999999999998,2.18,4705.104,8660.413,20485.2028,5354.541223073179,5930.875239939981
306,1.798,2.20325,4607.5554999999995,8657.82675,20612.701900000004,5422.073374629315,6039.912521822485
307,1.7891500000000002,2.181,4746.0869999999995,8675.49875,20590.769149999996,5396.851668406063,5979.59981897657
308,1.7810000000000001,2.189,4529.6655,8747.5085,20639.91635,5331.803362569294,5966.676417872145
309,1.77265,2.19925,4712.9125,8849.939999999999,20927.997049999994,5533.891158269818,6180.971986141326
310,1.773,2.216,4682.91,8574.75875,20400.5834,5356.3486070622375,5884.419526064467
311,1.7829000000000002,2.20675,4889.48,9045.514,20753.52155,5573.419591147528,6048.523404682929
312,1.7802499999999999,2.173,4462.499,8783.292749999999,20461.929000000004,5333.321549785686,6012.524219294517
313,1.7781500000000001,2.211,4802.786,8854.514,20567.0005,5455.574729396485,5939.438830023916
314,1.786,2.1895,4600.049999999999,8760.5355,20529.0583,5405.453818914131,5985.4785901686755
315,1.7954,2.193,4392.921,8642.904,20001.335999999996,5212.241196555521,5751.308088761626
316,1.759,2.164,4258.784,8378.757000000001,20011.0318,5131.728923089363,5778.856801762115
317,1.7779,2.191,4284.741,8381.4255,19918.233099999998,5137.605053742503,5823.035265609032
318,1.7944,2.205,4413.145,8563.783,19637.46939999999,5226.2972231000085,5740.2327480840095
319,1.783,2.185,4314.5145,8435.54225,19992.850549999996,5189.518316816808,5878.298350742166
320,1.77495,2.18,4196.534,8313.0615,19777.68929999999,5090.0664458730125,5675.969958308758
321,1.7891000000000004,2.203,4210.6625,8357.684000000001,20044.625,5172.4727744163,5878.026342490946
322,1.786,2.2024999999999997,4290.981,8497.5235,19942.0892,5214.543310725294,5821.281003113466
323,1.791,2.18675,4387.3445,8487.50975,20108.83065,5235.769864550095,5820.325935701562
324,1.7879999999999998,2.186,4663.043000000001,8921.8195,20827.0051,5491.419894928739,6157.141368404136
325,1.7985,2.213,4629.007,8764.0815,20542.1005,5375.829573526973,5991.014050660066
326,1.798,2.197,4733.853999999999,8779.050500000001,20658.576199999996,5433.683451877343,6071.094194524822
327,1.785,2.18475,4667.0435,8892.974999999999,20796.031000000003,5468.135168561889,6214.3812298829525
328,1.791,2.186,4362.053,8587.081,20528.611599999986,5265.457377130897,5999.559071444103
329,1.7821,2.1875,4708.718,8969.609,20313.613800000003,5420.788335854025,5991.785104730541
330,1.802,2.2199999999999998,4923.192,8956.7855,20709.6582,5495.412731818168,6005.578428174143
331,1.7930000000000001,2.214,4864.9619999999995,8921.507,20662.675000000003,5529.408493933028,6047.65986550371
332,1.7610000000000001,2.173,4761.5725,8886.13275,20733.359950000002,5449.958065772248,6051.818556604827
333,1.759,2.176,4521.791,8976.998,20864.114799999996,5468.515627315178,6141.30326108296
334,1.7730000000000001,2.1864999999999997,4983.404,9097.447,20527.978,5493.137951064857,5959.889381041617
335,1.7710000000000001,2.194,4909.221500000001,9030.129,20839.494749999998,5573.011126684186,6153.434404284896
336,1.788,2.187,4821.5185,9053.469,20656.658499999998,5490.89519630818,5989.391138395526
337,1.7875999999999999,2.207,5098.241,9282.410499999998,20743.536099999998,5700.723559194355,6146.686892779426
338,1.7831,2.192,4824.049,9123.226999999999,20877.2782,5606.319256638623,6209.296948582531
339,1.778,2.193,4755.71,9085.6715,20996.676399999997,5578.48955276801,6205.273217392768
340,1.76,2.1790000000000003,4789.255,9103.385,20900.791,5569.9354164352235,6197.080574724607
341,1.776,2.2110000000000003,4859.646,8884.77,20388.6555,5471.412970617017,6061.090390884294
342,1.7857500000000002,2.182,4246.951999999999,8550.517749999999,20361.90275,5270.879291010497,6037.314857693074
343,1.7630000000000001,2.1550000000000002,3993.9880000000003,8601.1475,20202.93005,5157.62694788643,5943.270146353218
344,1.766,2.1795,4222.4,8598.5205,19939.131500000003,5206.354410014624,5870.260220972555
345,1.7661000000000002,2.184,4279.126,8576.8405,20072.009699999988,5215.354944865382,5898.1912856021045
346,1.774,2.201,4037.856,8457.6445,19949.183649999995,5143.4510583788915,5873.423745361683
347,1.7790000000000001,2.17225,3931.6115,8180.718000000001,19410.494849999992,4951.007334505915,5668.615477374917
348,1.782,2.192,3991.031,8155.79125,19767.1352,4995.201497742684,5702.461809936751
349,1.77525,2.159,4041.9875,8530.07175,19999.329,5133.126330266183,5858.112509978205
350,1.779,2.1710000000000003,4442.531,8609.174,19969.862199999974,5291.4879549200095,5885.971471931233
351,1.7875999999999999,2.194,4177.945,8735.75,19891.962999999996,5261.766027183808,5929.722006773813
352,1.777,2.173,4306.7245,8708.098999999998,20350.1024,5316.325491429502,5988.943102477996
353,1.7827,2.1985,4739.762000000001,8975.645499999999,20299.486199999996,5482.80915593219,6056.239577116999
354,1.764,2.169,4884.557,9289.8,20791.858,5618.5952777686225,6205.886575466996
355,1.795,2.215,5068.505,9202.081999999999,20427.486599999986,5655.990602482493,5981.3388921461155
356,1.785,2.2085,5091.83,9488.466,20880.178200000002,5751.345668728635,6194.0816799055165
357,1.7930499999999998,2.2072499999999997,4991.1435,9266.665,20581.088699999997,5624.727307023093,6065.347384644443
358,1.7770000000000001,2.194,4875.601000000001,9405.003,20635.318399999996,5661.688488545898,6192.435434418851
359,1.7610000000000001,2.19,5009.4130000000005,9377.16,20858.406,5732.57512920527,6237.0787205274855
360,1.88115,2.35525,6688.7775,10200.76075,20572.55935,6476.338610859729,6191.741828745186


==> Data/dynamic-test-70k/df_ttlabel-fixed.csv <==
x,q05,q25,q50,q75,q95,mean,std
0,3141.82325,6175.686,7100.911499999999,9350.6795,10815.62875,7221.3405,2755.271259717605
3,2547.587,2547.587,2547.587,2547.587,2547.587,2547.587,
6,1.767,2865.368,6074.9535,9111.105249999999,11528.07685,5879.613797690021,3787.958336014446
7,1.738,2.331,4660.861000000001,8281.002,11136.391,4776.664677121479,3968.9993022343283
8,1.787,2.24075,3771.5960000000005,7847.2935,11038.988250000002,4269.634916875804,4047.7537829260164
9,1.795,2.177,3387.2414999999996,7596.7605,11034.213949999998,4075.5287608010185,4040.911023648282
10,1.76945,2.16525,3441.8785,7589.093750000001,11041.841049999999,4102.014686887836,4013.372752780016
11,1.79,2.18,4133.501,8263.079,11391.088,4472.081067769904,4185.53745094955
12,1.7857,2.2035,3928.1220000000003,8142.961499999999,11446.808899999996,4382.801657559474,4188.935552033134
13,1.8283999999999998,2.263,3953.8599999999997,8146.016,11343.944399999998,4384.672567018422,4183.123217607466
14,1.7959999999999998,2.207,3779.2235,8153.728,11547.959749999998,4348.194985816719,4255.163758480003
15,1.7919500000000002,2.199,4107.6,8176.3949999999995,11486.31755,4450.865175468736,4206.109245802464
16,1.8128,2.264,4066.0950000000003,8170.974,11473.684199999998,4453.618021571867,4195.401244809757
17,1.7741,2.2030000000000003,4047.5910000000003,8189.4169999999995,11399.6274,4421.7305474586565,4185.016527284548
18,1.7930000000000001,2.202,3969.8150000000005,8051.725,11421.7832,4392.036048918719,4172.421106350556
19,1.8031499999999998,2.21,4234.8835,8200.67675,11483.939400000001,4479.665293368936,4201.03007025176
20,1.7719999999999998,2.177,4105.663500000001,8163.288750000001,11396.52925,4440.605896372274,4183.209794129591
21,1.772,2.1905,4085.58,7996.9890000000005,11413.636999999999,4401.226630070884,4173.895313342211
22,1.782,2.175,4011.101,8154.317000000001,11441.022199999998,4392.303569280344,4190.735070297291
23,1.7650000000000001,2.181,4140.8045,8272.326500000001,11458.3593,4499.824415626931,4210.655436700264
24,1.7640000000000002,2.16525,4111.2325,8221.11825,11423.943599999999,4449.648068174774,4194.6969270496575
25,1.782,2.183,4246.9349999999995,8151.8765,11494.2615,4496.271795351733,4199.744414044148
26,1.7810000000000001,2.178,4068.7495,7993.311500000001,11433.320649999996,4385.110450619181,4160.7644345431345
27,1.784,2.178,3963.5009999999997,8139.103000000001,11516.625999999997,4400.028500840335,4227.570533240267
28,1.798,2.1734999999999998,3962.607,8057.03,11317.789599999998,4364.737100107328,4150.226906050427
29,1.795,2.19,4106.573,8140.031000000001,11531.5308,4470.330140033459,4201.101339879336
30,1.7759999999999998,2.1665,4108.134,8168.236000000001,11469.591299999993,4467.79167143291,4208.8067315509115
31,1.79105,2.185,4243.612499999999,8311.454749999999,11508.276600000001,4566.579174577287,4234.62902168204
32,1.766,2.1870000000000003,4196.3015,8339.025249999999,11579.470249999998,4567.859611693919,4245.585044154082
33,1.769,2.1565000000000003,3937.353,8049.5095,11495.383799999996,4376.16239055927,4194.8612100033
34,1.784,2.178,3998.076,8097.251250000001,11507.894149999996,4419.7587191198845,4191.003931438782
35,1.7930000000000001,2.206,3802.8,7968.62575,11370.382049999993,4285.516675075977,4151.01815435282
36,1.826,2.287,4342.8855,8371.89825,11679.534,4656.323283059782,4296.619134649676
37,1.7970000000000002,2.252,3988.392,7931.533,11057.782500000001,4355.777077597939,4045.5480166004445
38,1.788,2.21875,3524.346,7775.947,11018.820349999998,4136.012066109422,4032.4545766523343
39,1.77535,2.205,3799.136,7864.2515,11171.4149,4311.506749846335,4141.839938106422
40,1.806,2.25425,4389.3765,8332.993999999999,11594.421149999998,4653.132789554539,4257.9709690426525
41,1.803,2.21525,4151.210999999999,8263.501250000001,11545.536900000001,4501.473222659801,4219.742624991526
42,1.785,2.1825,4105.345,8166.487,11523.854899999998,4459.823332434439,4216.5067495729345
43,1.794,2.197,4157.7415,8329.40425,11503.74725,4533.904439499103,4232.531501400553
44,1.7890000000000001,2.1870000000000003,3921.383,8003.395,11253.061599999995,4336.954710458989,4137.766893859515
45,1.7726000000000002,2.177,4151.855,8319.879,11585.033599999999,4508.129207940678,4260.22993452711
46,1.79985,2.21825,4308.7744999999995,8337.298999999999,11531.833749999998,4583.060370175991,4215.959280973296
47,1.806,2.221,4275.9929999999995,8277.413,11528.195,4548.861973395469,4214.4307328667055
48,1.802,2.205,4220.929,8188.285,11474.556999999997,4518.312874317788,4193.652659025608
49,1.8039999999999998,2.229,4200.891,8236.056499999999,11419.668,4521.726369528484,4182.535627457443
50,1.794,2.221,4350.2555,8397.789499999999,11576.828249999999,4646.116373808791,4230.92256964506
51,1.7892500000000002,2.18825,4065.029,8117.219999999999,11530.771499999999,4434.764858791385,4201.672008419669
52,1.78275,2.191,4165.6735,8229.0085,11531.207000000002,4481.774621844952,4224.396074680733
53,1.7846,2.201,4192.151,8311.47,11530.723999999998,4532.190367353094,4236.5898067035905
54,1.783,2.197,4187.376,8325.93725,11435.027549999999,4491.239373525753,4208.149920535212
55,1.7757999999999998,2.208,4294.236,8342.419,11515.409800000001,4555.632205260757,4230.88564082486
56,1.795,2.176,4158.0605,8251.08275,11612.31175,4502.794234125771,4256.459677839081
57,1.787,2.201,4188.521000000001,8168.735000000001,11553.143399999999,4492.499429003474,4213.074015517842
58,1.784,2.189,4240.535,8320.659,11513.366600000001,4552.718737815135,4241.252477844716
59,1.7952500000000002,2.2119999999999997,4268.478,8418.73425,11519.326,4586.7189133108,4245.334376780269
60,1.788,2.19075,4044.4175,8127.83875,11392.769299999998,4419.9691432024165,4195.1592947255
61,1.78555,2.194,4233.6985,8241.979500000001,11498.500100000001,4523.772972139447,4212.962176016059
62,1.8016999999999999,2.197,4151.232,8208.34,11504.333799999999,4486.297363161933,4224.548175455655
63,1.774,2.2,4177.456,8082.357250000001,11536.888199999998,4477.282688656339,4172.742927095653
64,1.7792,2.198,4010.099,8146.289999999999,11337.8636,4410.647852253618,4170.036183782149
65,1.782,2.206,4259.877,8274.223000000002,11428.657499999998,4514.501825467353,4192.715629684475
66,1.7852000000000001,2.19,4209.984,8201.117,11545.8846,4503.5079357417435,4218.914926467157
67,1.7770000000000001,2.2045000000000003,4229.072,8210.769499999999,11609.109499999999,4534.073170702725,4225.735534183553
68,1.803,2.258,4058.706,8149.838999999999,11503.0351,4441.1439394874815,4187.218583697378
69,1.7970000000000002,2.222,4126.308,8229.407,11555.881,4475.468066013943,4227.6018136835555
70,1.8074,2.2645,4116.886,8128.184499999999,11509.589799999994,4464.69587059712,4200.869111226112
71,1.8005499999999999,2.23875,3870.9759999999997,7938.2395,11274.017199999998,4319.806907942791,4123.601349754969
72,1.80335,2.237,3883.3265,8044.104,11412.075799999999,4395.0349670686455,4257.310494663581
73,1.784,2.224,4166.062,8288.797999999999,11462.035800000001,4500.494275877647,4218.361970756921
74,1.78985,2.197,4278.5115,8338.350999999999,11506.2706,4561.981367633725,4244.544948773109
75,1.781,2.226,4335.619000000001,8354.048999999999,11542.245399999998,4603.383432731688,4218.338374223084
76,1.80755,2.22675,4211.364,8351.968499999999,11493.3265,4566.706158474071,4231.64765813752
77,1.8058500000000002,2.22825,4050.2014999999997,8319.274249999999,11559.5131,4520.617382895128,4282.518206145238
78,1.8010000000000002,2.19325,4214.2565,8360.2065,11551.181349999999,4539.993536046862,4252.260768368302
79,1.798,2.2,4236.3695,8253.92425,11451.860549999998,4515.960408147926,4216.996232754719
80,1.7770000000000001,2.2,4151.209,8212.652,11504.045199999997,4504.847213954868,4191.728310553631
81,1.7956000000000003,2.202,4078.2470000000003,8032.624,11282.2372,4403.580719059972,4126.589463126245
82,1.8090000000000002,2.227,4368.255999999999,8240.179,11448.9878,4557.415777116706,4185.2077044211865
83,1.782,2.19125,4194.9215,8102.19125,11421.227849999996,4489.128235939847,4150.577566542575
84,1.787,2.21325,4245.914000000001,8291.3195,11415.492999999999,4532.63793712305,4197.401578221012
85,1.7941,2.2205,4251.394,8298.4345,11462.534999999996,4536.159073531641,4188.353223284282
86,1.803,2.217,4190.102,8256.478,11448.885,4538.532560890099,4178.338841543999
87,1.7906,2.196,4099.734,8205.359,11457.4352,4495.728370150609,4188.293575590723
88,1.785,2.175,3870.1890000000003,7976.0692500000005,11353.61025,4321.19897709464,4130.133176622014
89,1.7866500000000003,2.202,4370.1585,8352.22775,11471.904649999999,4570.379087503788,4212.372354830101
90,1.802,2.226,4304.361999999999,8227.74025,11510.6065,4561.168831549201,4184.9137960457165
91,1.7978,2.215,4382.29,8268.783,11530.702399999998,4555.184246698779,4207.324885773517
92,1.786,2.193,4123.684499999999,8253.40875,11486.722550000002,4469.5886179104355,4223.847427673363
93,1.78565,2.213,4212.5285,8296.4705,11491.983449999998,4537.983429843406,4199.810114602223
94,1.796,2.2,4064.572,8206.396,11437.726,4435.360152989022,4193.3307999776025
95,1.795,2.19775,4097.1555,8114.8735,11453.825549999998,4454.995426488462,4180.582321487544
96,1.7919999999999998,2.1935000000000002,4190.406,8274.321,11365.3845,4496.818276499767,4184.46662559113
97,1.796,2.21675,4237.1695,8213.163,11521.8724,4543.060177045722,4197.850170200924
98,1.797,2.2190000000000003,4353.246499999999,8343.64,11592.3635,4592.151318291575,4219.81772118506
99,1.7944,2.203,4327.885,8353.863000000001,11599.325399999996,4601.933403077389,4235.598413385768
100,1.7790000000000001,2.172,4013.941,8165.036999999999,11464.928,4435.925480858725,4242.122528486527
101,1.83695,2.302,4197.2515,8212.95825,11391.518399999999,4491.091961585367,4161.266137952403
102,1.8050499999999998,2.258,3817.2535,7918.3955000000005,11138.7055,4299.198806100877,4079.958482949591
103,1.7863000000000002,2.2359999999999998,3962.4775,7911.591,11146.9286,4324.518083183721,4090.505455965614
104,1.8214000000000001,2.262,3933.297,8076.512,11326.7496,4416.700103679956,4242.000290393645
105,1.798,2.20725,3936.09,7850.00425,11047.6017,4296.436174369111,4037.590221742885
106,1.794,2.2095000000000002,4226.637,8443.536,11469.122900000002,4571.023047582974,4230.917377309155
107,1.7970000000000002,2.212,4095.702,8296.01,11577.1706,4505.442635433897,4234.292510453536
108,1.794,2.23,4270.3405,8255.69575,11491.022699999998,4546.281713788934,4208.414508908064
109,1.767,2.1784999999999997,3909.473,8156.2025,11439.0765,4392.516677492103,4201.352443821654
110,1.7999999999999998,2.22125,4212.969999999999,8219.894,11481.620299999999,4515.486436570567,4189.951054375462
111,1.809,2.226,4210.257,8340.876,11471.894799999998,4545.957803111168,4219.485925706724
112,1.794,2.226,4219.291499999999,8351.93075,11572.69895,4574.397791514034,4238.948256977855
113,1.7884000000000002,2.1950000000000003,4164.353,8094.3814999999995,11381.8469,4455.690069329317,4189.178825255363
114,1.6920000000000002,2.068,5713.4025,10006.938000000002,13454.2177,5503.095496177126,5086.638171489161
115,1.6790000000000003,2.041,7135.632,11332.208,14892.176799999997,6309.177273764036,5647.142325103999
116,1.682,2.058,7293.566000000001,11470.215750000001,14933.5205,6419.265922464839,5666.641420091496
117,1.6780000000000002,2.049,7007.0055,11137.282,14630.605300000001,6223.8379590178665,5534.7668285320415
118,1.676,2.0500000000000003,7021.152,11139.603500000001,14563.830199999999,6252.694458548865,5509.247437413804
119,1.689,2.067,7197.5895,11351.708750000002,14792.31625,6356.925388077759,5606.423812721184
120,1.681,2.063,7440.865,11610.686999999998,15026.555600000002,6511.771421679214,5715.895331044984
121,1.688,2.0740000000000003,7650.75,11700.287499999999,15112.49025,6638.356400634437,5733.3945749711875
122,1.6920000000000002,2.091,7501.496999999999,11614.966,15040.980799999998,6556.2860952257115,5704.790775574258
123,1.6909999999999998,2.0820000000000003,7422.6,11568.490249999999,14972.624750000003,6527.65834642733,5689.7501959286055
124,1.6870000000000003,2.089,7551.2880000000005,11595.471,14965.314999999997,6584.087992651093,5669.492926060286
125,1.6909999999999998,2.095,7643.805,11746.942000000001,15087.1768,6655.919692995475,5730.2340062762705
126,1.685,2.072,7669.464,11784.568,15120.3072,6671.380530371943,5752.903378642668
127,1.6919999999999997,2.092,7599.9794999999995,11685.532500000001,15094.456750000001,6629.497930370436,5736.774126717603
128,1.689,2.09,7467.6605,11540.696,14904.229499999998,6537.146602229791,5657.584267314349
129,1.688,2.084,7603.200999999999,11666.454749999997,15034.103899999995,6611.699981626488,5712.455108696361
130,1.6920000000000002,2.096,7587.227000000001,11693.622,15040.4852,6624.361117074693,5703.325853620304
131,1.6949999999999998,2.108,7724.448,11822.465,15139.954399999999,6720.316041612477,5737.290521504987
132,1.6960000000000002,2.104,7515.968999999999,11570.494,14947.546,6582.202314286853,5667.0824578559495
133,1.701,2.102,7601.3885,11672.857000000002,14999.954249999999,6623.301353353732,5684.118654339453
134,1.702,2.1109999999999998,7671.206,11701.1355,15038.4776,6666.797046878675,5706.588020013634
135,1.695,2.092,7651.4025,11681.022,15041.985499999999,6636.998262586249,5710.421541490874
136,1.689,2.078,7689.2985,11825.07925,15099.739249999999,6676.599152372679,5764.216860116157
137,1.6940000000000002,2.095,7642.83,11708.714,15070.585299999999,6671.680017135329,5713.194067737896
138,1.689,2.089,7717.419,11783.846749999999,15104.822,6701.808104520666,5744.534465994896
139,1.6920000000000002,2.1,7553.909,11615.43975,14972.674749999998,6613.904832614702,5715.932112672329
140,1.685,2.086,7430.175,11543.719000000001,14934.807,6589.812608259273,5776.777741005005
141,1.686,2.085,7321.671,11389.493,14688.909249999999,6468.470004225405,5564.315561378597
142,1.6938000000000002,2.085,7393.494,11478.071,14872.723399999999,6499.117104209111,5641.147369228593
143,1.689,2.0780000000000003,7702.6275000000005,11805.101250000002,15147.96505,6676.361860050833,5769.2848745405
144,1.699,2.112,7723.3135,11774.181499999999,15114.408750000002,6692.595369146828,5741.5568297683
145,1.6965500000000002,2.099,7763.3485,11792.71875,15118.224099999998,6718.895038433658,5749.551596606113
146,1.692,2.093,7750.438,11826.6945,15115.131699999996,6702.703682817877,5757.089393061428
147,1.693,2.1029999999999998,7665.637000000001,11724.16,15080.704,6653.650451272364,5717.972235082665
148,1.693,2.1,7499.961,11568.160750000001,14922.501249999998,6569.203727357781,5653.825253927842
149,1.694,2.088,7561.110000000001,11614.2085,15009.187999999998,6572.557190996917,5700.263272577498
150,1.688,2.091,7666.134,11756.0155,15073.203800000003,6676.759698551154,5726.749188646016
151,1.6909999999999998,2.092,7728.214,11825.080000000002,15124.518600000001,6701.0295656488515,5763.661230930355
152,1.694,2.106,7778.826999999999,11835.068,15120.693,6731.5119225850585,5744.3533137130635
153,1.698,2.106,7576.753500000001,11651.05075,14972.017800000001,6609.967881141937,5686.154468009648
154,1.6989999999999998,2.104,7722.849,11747.541000000001,15116.186,6683.824683728641,5734.6378306731185
155,1.693,2.089,7578.4395,11713.215499999998,15020.443699999994,6612.76936482098,5741.985921110529
156,1.693,2.105,7779.544,11821.868999999999,15112.378599999996,6730.2941428815575,5741.975974352326
157,1.693,2.097,7673.259,11765.982,15106.806199999999,6679.552251609162,5744.888702068501
158,1.699,2.112,7658.527,11746.6315,14986.54375,6680.666088341422,5695.17135781233
159,1.69,2.094,7675.93,11798.539,15106.43,6680.710121455776,5750.156429781799
160,1.6920000000000002,2.102,7762.407999999999,11794.74,15101.086599999999,6721.942185922167,5725.96678342862
161,1.6840000000000002,2.099,7634.0535,11706.179250000001,15080.2068,6638.988331698611,5715.751533176777
162,1.691,2.09525,7526.3665,11644.835,14939.23655,6596.583319555267,5682.056288481596
163,1.688,2.093,7612.639,11701.606,15056.926,6629.39979715937,5714.299588945349
164,1.693,2.102,7713.576999999999,11802.074,15080.978100000002,6704.675866447494,5728.877122984551
165,1.697,2.113,7771.151,11812.262999999999,15088.665799999999,6750.00986006308,5731.425754064053
166,1.6960000000000002,2.113,7687.239,11746.707999999999,15048.4177,6680.03530201303,5709.360071341077
167,1.6989999999999998,2.116,7691.867,11764.441,15090.6708,6696.600284985227,5729.643819424668
168,1.6949999999999998,2.11,7689.724,11725.538,15055.849,6688.122795484055,5707.575408342659
169,1.6919999999999997,2.102,7746.268,11846.039,15134.379600000004,6732.306559507817,5760.033191193203
170,1.698,2.11,7604.369000000001,11633.837500000001,14898.16235,6619.065885118584,5667.69849902931
171,1.694,2.104,7654.7355,11734.098000000002,15074.553649999998,6655.15600312473,5730.113854655835
172,1.692,2.098,7662.971,11724.077999999998,15064.97265,6658.729340474331,5731.8860565548075
173,1.692,2.105,7632.748,11724.746500000001,15103.965699999999,6701.610701610052,5802.596793863632
174,1.6920000000000002,2.114,7615.673000000001,11721.212,15097.744149999997,6659.282588390947,5729.485819637923
175,1.698,2.10225,7561.3455,11647.509,14958.4975,6620.301745860287,5671.204340663443
176,1.693,2.113,7627.492,11631.577,14982.373949999997,6631.211974884755,5682.53950375052
177,1.6900000000000002,2.1100000000000003,7656.762999999999,11773.247,15090.827000000001,6674.151244092305,5737.208040017371
178,1.687,2.123,7784.419,11951.201000000001,15394.672999999999,6927.44271966828,6080.545743373709
179,1.692,2.109,7814.058999999999,11912.166000000001,15172.5852,6814.243552979599,5836.872406018776
180,1.689,2.098,7720.679,11831.2145,15163.9428,6727.378901204976,5754.790315013423
181,1.692,2.106,7762.807000000001,11798.833,15115.88495,6719.160845849976,5754.891216133303
182,1.691,2.1029999999999998,7435.9565,11552.585999999998,14894.035349999998,6530.766979058138,5655.070613895438
183,1.6960000000000002,2.122,7802.938,11816.201,15095.114,6739.8798526291375,5735.402002886916
184,1.699,2.1159999999999997,7745.474,11774.555,15094.208999999999,6695.367202791079,5737.251528540395
185,1.696,2.125,7726.09,11798.043,15102.8394,6721.692850801393,5736.296453905938
186,1.696,2.119,7776.75,11785.6605,15055.8855,6721.727809605204,5723.325978488819
187,1.698,2.1149999999999998,7600.518,11656.027,15029.1178,6647.184928814956,5692.935423452817
188,1.695,2.109,7618.021000000001,11730.634,15075.841,6655.678493807985,5726.370309108816
189,1.6880000000000002,2.104,7323.2135,11371.181499999999,14679.37415,6466.507059043807,5548.972642166655
190,1.6880000000000002,2.095,7329.771500000001,11380.749749999999,14672.105800000001,6473.605863323373,5560.981644247016
191,1.693,2.101,7202.858,11284.741,14629.6943,6380.154283503273,5524.874816067464
192,1.686,2.091,7366.763,11419.1,14686.303,6472.78573019602,5565.021506070107
193,1.691,2.112,7773.9400000000005,11785.964750000001,15076.84505,6733.6816450279875,5721.083823417714
194,1.6949999999999998,2.114,7597.978999999999,11658.001,15025.1464,6609.940387489754,5700.164667792612
195,1.691,2.112,7623.478,11692.491000000002,15025.969999999998,6656.325866288766,5692.205931396496
196,1.6920000000000002,2.105,7626.116,11701.821,15070.929,6652.066651534933,5712.1111174645985
197,1.693,2.1069999999999998,7468.49,11558.031,14944.867600000001,6550.67655914887,5656.031935332185
198,1.692,2.108,7661.686,11768.135000000002,15057.126,6677.236216141312,5719.503519890575
199,1.6949999999999998,2.11,7711.471,11741.855,15051.754599999998,6696.438339834886,5706.021071551575
200,1.7,2.1229999999999998,7493.198,11622.62425,14956.708900000001,6585.798048034396,5667.887269540819
201,1.701,2.1310000000000002,7746.12,11776.671,15045.984399999998,6742.588824584237,5704.197160583424
202,1.694,2.12,7703.0560000000005,11726.814000000002,15090.163400000001,6708.715413614657,5706.847495710933
203,1.697,2.111,7744.818,11776.617,15102.425599999999,6712.133693696428,5729.373884883567
204,1.694,2.116,7562.3055,11643.65425,14910.2876,6607.448992123347,5659.543671391322
205,1.686,2.102,7231.837,11277.169,14632.8,6400.877283569614,5526.639508445984
206,1.692,2.1189999999999998,7330.562,11390.940999999999,14641.824999999999,6470.5376952173665,5533.786337832051
207,1.6942500000000003,2.118,7718.8925,11767.62975,15066.04725,6722.625453292338,5711.340307047803
208,1.693,2.1029999999999998,7709.205,11814.024000000001,15116.1,6721.07184781264,5738.401892048574
209,1.698,2.118,7465.801,11553.67625,15023.85025,6545.17725428459,5675.767142129174
210,1.706,2.125,7697.700000000001,11704.969000000001,15046.9572,6690.132808283951,5675.664917021266
211,1.694,2.1109999999999998,7537.592000000001,11557.858750000001,14887.380899999998,6580.0103435619685,5635.721015820391
212,1.6980000000000002,2.112,7269.164,11330.6755,14664.6704,6433.624699630724,5533.171979810161
213,1.693,2.113,7645.356,11786.761999999999,15127.371,6687.39086325617,5730.852338837708
214,1.701,2.121,7656.9255,11728.215,15086.705949999996,6682.316336290636,5707.48771895889
215,1.7100000000000002,2.138,7618.1295,11714.339499999998,15063.228749999998,6669.610267501598,5691.823126792423
216,1.7000000000000002,2.1390000000000002,7688.1645,11694.673,14961.8745,6712.2995987464765,5657.915462042538
217,1.698,2.121,7690.32,11759.0145,15045.243649999999,6711.54463743113,5696.235698024584
218,1.705,2.133,7705.1845,11747.849999999999,15069.570249999999,6705.9140502445825,5706.3844751908655
219,1.702,2.1270000000000002,7700.203,11720.1065,15052.871899999998,6686.0754648551265,5699.491466541487
220,1.697,2.118,7660.197499999999,11698.490749999999,15006.3694,6663.504802434472,5685.715589835075
221,1.701,2.12,7673.3595000000005,11692.867999999999,15054.3715,6667.230364839561,5693.831462853825
222,1.699,2.12,7323.840999999999,11391.844000000001,14806.533,6475.165099553527,5576.602840901904
223,1.702,2.1189999999999998,7581.406,11585.655,15001.047199999999,6627.529830736874,5659.435451459687
224,1.704,2.13,7543.4349999999995,11563.406249999998,14972.542149999997,6583.917380447639,5654.631867536817
225,1.705,2.1270000000000002,7586.7175,11685.04975,14984.5302,6656.497372003599,5665.579603029914
226,1.695,2.122,7676.543500000001,11740.52225,15054.478349999998,6705.344762117342,5700.726727804721
227,1.701,2.13,7693.19,11768.178,15062.9728,6695.854503163137,5703.325008040107
228,1.6960500000000005,2.1109999999999998,7615.28,11658.7125,15062.28405,6634.004860917838,5703.055154880577
229,1.7029999999999998,2.1310000000000002,7614.561,11610.537,14974.357899999997,6640.433901190049,5651.490648030976
230,1.7,2.1189999999999998,7242.752,11256.359250000001,14681.30575,6398.707137816674,5521.61994336947
231,1.7020000000000002,2.1189999999999998,7538.293,11669.480250000002,15040.517899999997,6605.15424677768,5694.589695359493
232,1.701,2.13,7456.7074999999995,11511.266749999999,14943.91195,6562.9947524188265,5622.461364525997
233,1.703,2.13225,7529.354,11581.205999999998,14917.1457,6596.665028509442,5630.858809193053
234,1.701,2.137,7341.25,11353.088749999999,14780.372650000001,6451.186818623337,5571.94706677156
235,1.698,2.102,6908.507,10923.35,14320.473399999999,6190.664317059005,5373.311468130305
236,1.704,2.107,6914.2045,10998.312249999999,14504.578649999996,6212.65530934617,5445.255839426341
237,1.6989999999999998,2.122,7076.997,11143.488000000001,14496.0964,6325.8543800569,5453.720676687401
238,1.7000000000000002,2.12,7094.353999999999,11177.719000000001,14589.023399999998,6345.992403095708,5478.552423747726
239,1.7000000000000002,2.123,7585.826,11612.977500000003,14979.880000000001,6619.426615127575,5677.940725752833
240,1.6980000000000002,2.115,7595.233,11702.73525,15017.407750000002,6656.08883473384,5687.3441089780745
241,1.705,2.124,7535.951,11587.425,14996.6555,6601.905254086699,5650.903789569331
242,1.7020000000000002,2.112,7528.102499999999,11584.569,14983.2555,6589.247374887773,5657.7798920980285
243,1.701,2.127,7435.172500000001,11449.344250000002,14909.718299999997,6526.173595189482,5600.4537565343935
244,1.71,2.1159999999999997,5710.591,9698.15325,12928.99675,5476.040967523581,4817.722424875662
245,1.717,2.12,5386.8885,9417.475750000001,12719.795999999998,5280.260796421091,4697.8940573879445
246,1.7349999999999999,2.185,5761.1835,9684.161,12800.361649999999,5508.870558594839,4735.126979922211
247,1.77265,2.24525,5395.577,9183.85175,12256.9046,5252.790601629705,4490.962929144904
248,1.8170000000000002,2.311,5161.665999999999,8864.652,11892.647400000002,5088.586581764428,4297.1254199559735
249,1.812,2.286,4985.5525,8832.104,11856.157049999998,5026.738334105088,4308.38509648632
250,1.827,2.303,4902.572,8721.099,11796.1824,4971.10334111786,4269.2986148699865
251,1.8272000000000002,2.319,4959.408,8813.966999999999,11910.9574,5018.251335143952,4314.314887501877
252,1.818,2.297,4983.446,8850.212,11841.5782,5020.098796338666,4323.741127273175
253,1.81505,2.279,4827.813,8628.9425,11639.91005,4866.205299810013,4245.807910677438
254,1.822,2.309,4582.05,8509.148,11570.856,4755.820707303452,4205.243772135206
255,1.8195999999999999,2.283,4339.737999999999,8287.888,11401.400399999995,4604.73047269358,4150.499089373508
256,1.817,2.265,4244.752,8221.418,11457.138149999999,4557.785419798096,4169.52672640228
257,1.8416000000000001,2.303,4506.221,8368.794,11526.083999999999,4690.574089242919,4179.046414014571
258,1.8109,2.276,4384.6720000000005,8321.1895,11555.850599999996,4642.000261608807,4194.699372820248
259,1.8089999999999997,2.265,4414.883,8425.383,11527.319799999997,4634.937647809443,4216.260340493272
260,1.79,2.2590000000000003,4560.9995,8465.36925,11523.107,4697.019919064746,4210.987231236565
261,1.838,2.292,4463.921,8420.135,11467.976,4669.760732806101,4200.168035691506
262,1.82085,2.245,3753.3985000000002,7753.6314999999995,10962.029449999998,4232.5387956682835,3994.0182561079673
263,1.797,2.228,4092.0299999999997,8058.963,11214.0488,4435.360330830329,4110.179810670256
264,1.8135,2.2845000000000004,4245.875,8139.672500000001,11248.072,4511.079965507215,4087.1264693909034
265,1.7960000000000003,2.255,4392.9400000000005,8372.525,11563.284500000002,4619.010120456162,4232.594468324474
266,1.8079999999999998,2.2432499999999997,4430.676,8385.67975,11575.451249999998,4659.392218813307,4265.123252750541
267,1.803,2.247,4345.4605,8391.71075,11584.526449999998,4632.8068022847,4216.246664097833
268,1.7917,2.249,4468.8279999999995,8431.308,11534.114399999991,4688.593394346286,4234.800395291828
269,1.821,2.272,4304.629,8309.882999999998,11500.679599999994,4589.384191385497,4206.440322468559
270,1.7992,2.246,4344.0380000000005,8367.791000000001,11546.193399999998,4587.312898932388,4234.345225851311
271,1.811,2.245,4323.695,8422.088,11524.805999999999,4617.7305353695565,4232.918575570553
272,1.7978,2.2199999999999998,4150.9529999999995,8167.074,11456.035999999998,4483.819613890101,4213.140575831905
273,1.811,2.24375,4320.724,8235.9905,11550.633749999999,4571.642603683292,4196.323919902297
274,1.84095,2.289,4393.115,8345.275249999999,11542.206849999999,4635.99409313432,4206.957524888679
275,1.7930499999999998,2.24525,4405.0035,8211.30825,11439.327,4576.744067509341,4139.062297947865
276,1.79665,2.237,4334.4130000000005,8198.11625,11498.933149999997,4552.393134742599,4172.288905172177
277,1.8090000000000002,2.2439999999999998,4035.116,8039.663750000001,11266.333149999999,4408.519534000603,4121.155408732455
278,1.79,2.2405,4024.4790000000003,8007.9005,11182.7291,4396.474562727659,4074.8301721419034
279,1.811,2.275,4128.335,7887.519499999999,11207.935749999999,4411.9569968436135,4043.486153220084
280,1.819,2.249,3860.6365,7801.07425,11020.0664,4292.812437627511,4019.964559056234
281,1.81875,2.24775,4163.08,8120.0645,11250.42825,4460.604423154558,4120.316225994951
282,1.81,2.26,4404.375,8399.69,11529.6628,4666.333254090198,4209.985181793208
283,1.8214500000000002,2.29425,4540.0914999999995,8445.21025,11549.111149999999,4727.404047241857,4196.080398737008
284,1.8156499999999998,2.289,4604.856,8511.2775,11590.0811,4750.26755063105,4211.654642290172
285,1.803,2.2435,4421.162,8455.2315,11579.7748,4662.832091954021,4232.88861921295
286,1.814,2.302,4480.8035,8540.951249999998,11599.809000000001,4728.3080082656725,4226.316202218026
287,1.8159999999999998,2.264,4274.798,8303.682,11475.7836,4601.223708339355,4194.024097252578
288,1.804,2.2880000000000003,4335.7175,8243.985499999999,11221.33825,4582.127039507593,4094.1730343488152
289,1.791,2.2110000000000003,3884.0460000000003,7949.5599999999995,11070.176,4327.146793848832,4078.1179203272704
290,1.8175000000000001,2.255,4080.183,8129.843000000001,11130.960000000001,4428.30347927128,4095.1819114084533
291,1.825,2.31,4581.493,8531.411,11580.413499999999,4764.156501098579,4210.3804963189905
292,1.7990000000000002,2.244,4502.227,8439.849999999999,11578.232,4676.113096994719,4241.718546863547
293,1.8279999999999998,2.28925,4684.1095,8608.0245,11533.58935,4770.6452935567695,4229.322778371573
294,1.82,2.2855000000000003,4578.615,8295.44375,11501.564999999999,4718.6228358468625,4162.873725789716
295,1.8124500000000001,2.276,4474.431500000001,8319.17075,11529.4032,4648.711547776194,4199.686232283219
296,1.8210000000000002,2.266,4232.449,8185.942500000001,11207.623899999999,4501.863395709533,4104.376120362222
297,1.815,2.271,4441.322,8441.38425,11479.4048,4677.417254027619,4183.068972555907
298,1.7761999999999998,2.266,4430.298,8352.848000000002,11510.807999999997,4667.76780844667,4166.092474519882
299,1.8159999999999998,2.27,4539.353,8383.850999999999,11523.836899999998,4682.795748396295,4188.7792728130225
300,1.797,2.2437500000000004,4282.532999999999,8311.448499999999,11435.725999999999,4575.59480465587,4172.856120871943
301,1.8170000000000002,2.2865,4451.601,8290.165,11461.4299,4648.546076912147,4177.032001004802
302,1.8170000000000002,2.2560000000000002,4338.655,8263.888500000001,11404.499699999997,4562.370239855067,4180.350843799747
303,1.8281,2.3165,4045.33,8115.968,11348.816099999998,4470.013634506732,4128.405759106804
304,1.828,2.2720000000000002,4366.3240000000005,8240.65,11444.7454,4584.293757553428,4162.106167259392
305,1.81,2.266,4512.448,8340.748749999999,11511.952299999999,4650.654883517781,4186.044092851703
306,1.826,2.3015,4484.137,8302.565999999999,11508.080600000001,4679.340719769942,4157.27864916139
307,1.8173500000000002,2.25775,4431.861,8355.2865,11623.074349999999,4650.470044830614,4229.25440901919
308,1.8110500000000003,2.28525,4507.197,8501.41225,11654.65545,4709.3558403640745,4243.50891322658
309,1.813,2.275,4446.3895,8315.2265,11563.854500000001,4660.848193627457,4206.262864421717
310,1.814,2.28125,4297.5425,8304.592499999999,11422.21825,4607.220278772362,4260.839325564612
311,1.806,2.2399999999999998,4121.85,8064.135,11264.941599999998,4441.809888360018,4121.308289613632
312,1.8290000000000002,2.29475,4461.4095,8398.687500000002,11508.922249999998,4682.780519333733,4208.792350531862
313,1.82815,2.28175,4586.1355,8417.6695,11543.467799999999,4694.396565062639,4185.383421667536
314,1.8079999999999998,2.274,4404.51,8227.92025,11553.378,4604.668620157305,4184.122828895097
315,1.79365,2.252,4506.954,8496.084499999999,11513.118149999998,4683.066053350583,4227.563935314987
316,1.8079999999999998,2.26925,4362.948,8251.00725,11558.322499999995,4615.7645886545915,4194.474386101478
317,1.802,2.275,4479.215,8402.714249999999,11586.7619,4723.852020080911,4206.302018339126
318,1.78865,2.23325,4378.7185,8405.256000000001,11528.174549999996,4658.52343561605,4207.26101656402
319,1.799,2.247,4470.6900000000005,8432.75425,11520.026499999998,4671.251155851687,4191.615006168042
320,1.8210000000000002,2.28,4493.066000000001,8360.535,11549.446,4682.287470047395,4206.563053988763
321,1.81005,2.253,4387.1695,8348.979,11571.428699999999,4641.930382548392,4222.889700393796
322,1.798,2.258,4358.200000000001,8407.883999999998,11603.735799999999,4655.576173085108,4234.058765358785
323,1.79845,2.24725,4244.892,8436.168,11551.201349999996,4614.991279680694,4222.647895614793
324,1.8148499999999999,2.27925,4562.7880000000005,8489.064750000001,11605.02425,4746.116108695658,4221.849843970983
325,1.815,2.269,4499.728999999999,8339.622,11544.447799999998,4652.473591397847,4199.371368952514
326,1.7991499999999998,2.26275,4390.495500000001,8385.0625,11544.116049999999,4640.923746054936,4207.513326887431
327,1.8065,2.269,4510.55,8301.51,11493.277,4649.268240107785,4172.566523778894
328,1.814,2.2560000000000002,4477.51,8518.438,11527.956,4706.95326663791,4239.402617273759
329,1.823,2.29425,4536.3325,8338.205,11537.927250000002,4692.6578002306105,4170.42390719956
330,1.8177,2.2685,4469.724,8526.380000000001,11546.676599999997,4705.675998541223,4225.793943731665
331,1.8190000000000002,2.2510000000000003,4401.669,8442.982,11491.07,4639.591739418974,4214.646694227924
332,1.815,2.251,4372.28,8324.884,11532.769199999999,4622.833636874736,4217.670263621848
333,1.8044000000000002,2.247,4165.898999999999,8125.4220000000005,11255.432399999998,4459.136585610874,4101.8512028868645
334,1.8079999999999998,2.22975,3946.6890000000003,7895.558500000001,11038.852350000001,4320.630941930841,4038.8489455746403
335,1.8061500000000001,2.228,4003.2355,7950.016750000001,11057.25525,4358.007840387996,4047.158792396089
336,1.7981,2.2435,4419.573,8451.280999999999,11497.0921,4642.04044619385,4221.127806457564
337,1.8242500000000001,2.27625,4669.657999999999,8542.6775,11573.796750000001,4773.156116853284,4208.965453367807
338,1.789,2.2600000000000002,4417.601000000001,8451.714,11510.084399999998,4668.070744662301,4205.032148888481
339,1.774,2.232,4268.737,8299.105500000001,11479.853,4573.858231300337,4216.2026195619455
340,1.7849999999999997,2.2399999999999998,4537.563,8527.117,11618.4052,4730.530590228295,4258.184841311095
341,1.782,2.247,4607.281000000001,8378.103,11531.2283,4701.598373605672,4212.324537675919
342,1.7892500000000002,2.276,4330.172500000001,8379.284,11536.86975,4637.133107049225,4213.352253413655
343,1.8039999999999998,2.276,4574.501,8546.060749999999,11572.120799999999,4758.2125337432435,4230.64249185752
344,1.86375,2.48175,4889.4465,8514.89225,11485.581750000001,4913.581674917497,4144.4774652477345
345,2.074,6.5985,5211.85,8635.876,11314.458,5145.066963608404,3998.6686651123005
346,2.05435,9.145,5017.9855,8576.853500000001,11361.8023,5102.102294265593,4009.590041917035
347,2.021,2.7822500000000003,4691.9505,8203.017749999999,11219.8053,4752.549463782685,4008.1588185323662
348,2.0253499999999995,2.86325,4673.6065,8205.74825,11241.062750000001,4796.235711425783,3995.922838868007
349,2.0602,2.771,4142.216,7759.066000000001,10832.612000000001,4421.249538576407,3892.592583708771
350,2.0020499999999997,2.75275,4440.468000000001,7954.3045,10939.528099999998,4610.865794205798,3941.431962157829
351,2.0484,2.862,4473.102,7876.117,10716.011600000002,4535.326358104733,3838.3725663412933
352,2.0009499999999996,2.75175,4600.5105,8387.5125,11295.880349999998,4790.805998125582,4053.5850878268875
353,2.0231,2.7867499999999996,4826.2215,8328.87425,11346.44255,4804.570933896617,4104.553716790728
354,2.012,2.7055000000000007,4696.968,8135.173750000001,11211.9996,4676.5927395209565,4021.0807631828397
355,2.0207,2.839,4670.305,8362.40075,11237.319249999997,4807.71269404517,3995.9569645751576
356,2.03305,2.75875,4516.5925,8363.2255,11304.850999999997,4750.898836163828,4067.6892433659027
357,2.037,2.7557500000000004,5025.790999999999,8678.274,11308.21005,4921.369632722006,4106.828190076414
358,2.0193,2.94625,5041.040999999999,8506.1715,11340.99655,4971.8345708775205,4015.7158263213573
359,1.976,2.7672500000000007,4764.8305,8348.478749999998,11366.222799999998,4840.655193945129,4056.483428540478
360,1.9881000000000002,2.82425,4664.131,8289.5895,11336.8063,4779.307346491231,4040.1671625283493
361,2.0,2.814,4734.593000000001,8252.499,11244.714199999999,4813.0946336206825,3990.645215383588
362,1.994,2.68775,4611.7935,8208.05775,11212.380249999998,4702.410361742431,3995.1268082238644
363,1.974,2.675,4733.65,8511.926,11259.9228,4821.3949146282985,4101.8766969175895
364,1.9872,2.7085,4625.790499999999,8340.41875,11326.59575,4762.935233753634,4070.281209232699
365,1.991,2.663,4525.200500000001,8298.89625,11281.83575,4725.7170286965,4072.1300758799293
366,2.006,9.149000000000001,4922.564,7903.651999999999,10982.536,4807.517597147948,3773.3182968712185


==> Data/dynamic-test/df_batchsize-carryon.csv <==
x,batchsize,mean_log2
0,21.92696629213483,4.4546343164725535
2,19.47738693467337,4.2837282348714325
4,19.265519516775797,4.26794918533177
6,19.043297294553575,4.251211393840315
8,18.914572864321606,4.2414262921848875
10,20.070453276483427,4.327001294166386
12,19.819095477386934,4.308819215834263
14,20.282828282828284,4.3421869338711625
16,19.457286432160803,4.282238616730946
18,19.55778894472362,4.289671374237463
20,19.83838383838384,4.310222594235084
22,19.91959798994975,4.31611662664284
24,21.025125628140703,4.394042515703292
26,19.948225978376733,4.318188546297435
28,20.020100502512562,4.323377311524432
30,21.04081632653061,4.3951187732529
32,20.151565910359878,4.3328200449723
34,20.34170854271357,4.346368954150662
36,20.434800263945995,4.352956236967595
38,20.413075478402114,4.351421653209977
40,20.140703517587937,4.332042172651559
42,20.44221105527638,4.353479343313851
44,20.160804020100503,4.333481270068532
46,20.532460281204003,4.359834602159983
48,20.292066392568906,4.342843880756516
50,20.060301507537687,4.326271384793611
52,19.839195979899497,4.310281653912749
54,20.39297497588955,4.350000349392682
56,20.072399118084398,4.327141157472694
58,19.87939698492462,4.313202090215462
60,20.14070351758794,4.33204217265156
62,20.11187249378204,4.329975503319904
64,19.909852291761837,4.315410612845167
66,20.201005025125628,4.336355165522642
68,20.663316582914575,4.368999928650229
70,20.20100502512563,4.336355165522642
72,20.303030303030305,4.343623165986681
74,20.241206030150753,4.339223347463136
76,21.065326633165828,4.396798380993801
78,20.917415359626418,4.386632692255405
80,20.26130653266332,4.340655302956268
82,20.542713567839193,4.3605548603939726
84,20.464646464646464,4.355061838721529
86,20.180904522613066,4.334918933407123
88,20.614588091975026,4.36559372935603
90,20.44221105527638,4.353479343313851
92,20.915080452768894,4.3864716424073205
94,20.593167859499516,4.364093872582133
96,20.603015075376888,4.364783573849159
98,20.52261306532663,4.359142530334153
100,20.34170854271357,4.346368954150662
102,20.373280544134815,4.348606399378206
104,20.633165829145728,4.366893291564953
106,20.56281407035176,4.3619658092016795
108,112.1608040201005,6.809424786172901
110,128.0,7.0
112,129.00827369169076,7.011319782796934
114,128.8080808080808,7.009079293910862
116,128.0,7.0
118,128.643216080402,7.007231569231076
120,128.0,7.0
122,128.32323232323233,7.003638577063349
124,128.964824120603,7.010833805911271
126,128.64646464646464,7.007268000464039
128,128.964824120603,7.010833805911271
130,128.0,7.0
132,128.643216080402,7.007231569231076
134,128.96969696969697,7.010888316142736
136,129.29130500989797,7.014481445271709
138,128.64646464646466,7.007268000464039
140,128.321608040201,7.003620315678697
142,129.93939393939394,7.021695071099319
144,128.64646464646464,7.007268000464039
146,129.29292929292927,7.014499569695115
148,128.32323232323233,7.003638577063349
150,129.29292929292927,7.014499569695115
152,128.96644840363433,7.010851976217271
154,128.643216080402,7.007231569231076
156,128.32323232323233,7.003638577063349
158,128.321608040201,7.003620315678697
160,129.6161616161616,7.01810180637531
162,128.964824120603,7.010833805911271
164,128.6381782650627,7.007175070538457
166,128.0,7.0
168,128.64484036343333,7.0072497849625535
170,128.96644840363433,7.010851976217271
172,128.643216080402,7.007231569231076
174,128.96807268666566,7.010870146294424
176,128.96807268666566,7.010870146294424
178,128.96969696969697,7.010888316142736
180,128.64484036343333,7.0072497849625535
182,129.77777777777777,7.0198995574377046
184,128.964824120603,7.010833805911271
186,129.93289680726866,7.021622932740342
188,130.5858585858586,7.028854862672185
190,128.64646464646466,7.007268000464039
192,129.612913050099,7.018065647698628
194,128.321608040201,7.003620315678697
196,130.256129130501,7.025207449097217
198,129.28968072686666,7.014463320620605
200,129.612913050099,7.018065647698628
202,129.28968072686666,7.014463320620605
204,129.93939393939394,7.021695071099319
206,129.92964824120605,7.021586862208146
208,130.9090909090909,7.0324214776923775
210,129.60804020100502,7.018011407984319
212,128.321608040201,7.003620315678697
214,129.612913050099,7.018065647698628
216,128.16242830313183,7.001829577743982
218,128.643216080402,7.007231569231076
220,128.643216080402,7.007231569231076
222,129.9345210903,7.0216409676682545
224,129.9345210903,7.0216409676682545
226,130.66504238363535,7.029729409519263
228,128.32323232323233,7.003638577063349
230,129.61128876706766,7.018047568020435
232,128.64484036343333,7.0072497849625535
234,128.4824120603015,7.005427072384328
236,127.99837571696867,6.999981692500448
238,49.8549312217654,5.639664305575721
240,28.5138825440333,4.833592589640535
242,27.356783919597987,4.773826730960345
244,26.37825491091823,4.72127721919475
246,25.79442667884879,4.688987475598778
248,25.085427135678394,4.6487775983186
250,24.36180904522613,4.606549362929302
252,24.964824120603012,4.6418248376768325
254,25.19191919191919,4.65488912975006
256,24.50251256281407,4.614857790076563
258,24.50251256281407,4.614857790076563
260,24.42251662352165,4.610139965696047
262,24.402010050251256,4.608928085712034
264,24.201512613572916,4.597025314779924
266,24.36180904522613,4.606549362929302
268,23.43576468199584,4.550639963949016
270,24.241206030150757,4.599389571356436
272,23.899497487437188,4.578908379202007
274,24.0,4.584962500721156
276,24.26130653266332,4.6005853402113726
278,24.040201005025125,4.587377053654456
280,23.959798994974875,4.582543899918512
282,23.494644941881123,4.554260060351104
284,23.920004060707576,4.580145729338187
286,23.798994974874372,4.572828745085301
288,23.87878787878788,4.577657700097923
290,24.08040201005025,4.589787572245137
292,23.396984924623116,4.548250722364635
294,23.49626922491244,4.554359796443357
296,22.78970610628902,4.510310414763355
298,22.311557788944725,4.479719340693819
300,22.492462311557787,4.491369700432745
302,22.18699558398051,4.471642415439389
304,22.186386477843765,4.47160280816304
306,21.92964824120603,4.454810765779959
308,21.44307395563677,4.422439831964092
310,21.949748743718594,4.456132520376204
312,21.467336683417088,4.424071311143905
314,22.130653266331656,4.46797413302072
316,21.7979797979798,4.446122529408408
318,21.78894472361809,4.445524420810223
320,21.84924623115578,4.449511604483661
322,22.190954773869347,4.47189983623452
324,21.05710370031978,4.3962351093831495
326,20.9157910765951,4.386520659481678
328,21.12562814070352,4.40092233341853
330,21.78391959798995,4.445191657565548
332,21.42713567839196,4.421367102215527
334,21.31972996294604,4.414117259833146
336,21.809045226130653,4.4468547067881925
338,21.25973300847673,4.410051573705332
340,21.44073904877925,4.42228273033009
342,21.366834170854272,4.417301260987456
344,21.608040201005025,4.4334963239331735
346,21.757575757575758,4.443445914464598
348,21.48743718592965,4.425421517176842
350,21.44723618090452,4.422719840280776
352,21.768844221105528,4.444192907064679
354,22.186081924775394,4.471583004117097
356,22.308715293639917,4.479535529452774
358,21.809045226130653,4.4468547067881925
360,22.0,4.459431618637297


==> Data/dynamic-test/df_batchsize-fixed.csv <==
x,batchsize,mean_log2
0,30.570063694267517,4.934047653043163
2,18.262626262626263,4.190822342335578
4,28.623115577889447,4.839108810422749
6,29.194139487245145,4.867606882442481
8,28.844221105527637,4.850210401019401
10,29.050505050505052,4.8604913403596886
12,29.14572864321608,4.865212564358648
14,29.177605197705702,4.866789571317385
16,29.547738693467338,4.884975819180078
18,29.467336683417088,4.881044767590163
20,29.22613065326633,4.869186933375945
22,28.96969696969697,4.856472688622295
24,28.904522613065325,4.853223339895649
26,29.045226130653266,4.860229156844392
28,29.460839551291812,4.880726638608951
30,30.222585006249524,4.917555157646932
32,28.949494949494948,4.855466274182536
34,29.809045226130653,4.897678261910982
36,30.538611424469288,4.932562559884743
38,29.522156235724076,4.883726191522141
40,30.18648799553322,4.91583101317784
42,29.299324907365108,4.872795518442157
44,30.02527790467489,4.908105694018633
46,29.587939698492463,4.886937335513364
48,29.28643216080402,4.872160541520864
50,29.547738693467338,4.884975819180078
52,29.92964824120603,4.903503418038451
54,29.696969696969695,4.892243819644117
56,29.386934673366834,4.877102975408788
58,29.14572864321608,4.865212564358648
60,29.407035175879397,4.878089433594838
62,29.54144459672098,4.884668471483204
64,29.37982843510482,4.876754066120352
66,29.717171717171716,4.893224911175221
68,29.407035175879397,4.878089433594838
70,29.42124765240343,4.878786522437589
72,29.661743058727986,4.8905314744834705
74,29.587939698492463,4.886937335513364
76,29.86934673366834,4.9005937799949475
78,30.00497436678341,4.907129792254535
80,29.829145728643216,4.898650756077155
82,29.8989898989899,4.902024840436702
84,29.668341708542712,4.890852385516747
86,29.809045226130653,4.897678261910982
88,30.126998629511192,4.912985048005538
90,30.030150753768844,4.908339812245588
92,29.185929648241206,4.867201117452102
94,29.919191919191917,4.902999305209238
96,30.07035175879397,4.910269839343988
98,29.889447236180906,4.9015643115087695
100,29.500431450180194,4.8826641492426415
102,29.723059743160245,4.893510731930402
104,29.78894472361809,4.896705111762185
106,29.703872899852797,4.892579142046128
108,94.31155778894473,6.5593626774848595
110,132.55266230140603,7.050421836595994
112,135.67372214608395,7.083997510379196
114,203.4170854271357,7.668297049038024
116,236.2828282828283,7.8843709758728275
118,242.8140703517588,7.923708213668792
120,242.1367443276991,7.91967821515429
122,246.94949494949495,7.948072207956139
124,244.3600744840956,7.932864775057603
126,246.32577026546875,7.944423758291004
128,246.00253794223642,7.942529389314001
130,246.63763260748186,7.946249136449555
132,246.94949494949495,7.948072207956139
134,247.3969849246231,7.950684107789896
136,247.59595959595958,7.951843961845348
138,247.6219481244607,7.951995384161215
140,244.1005025125628,7.931331454871818
142,247.59595959595958,7.951843961845348
144,246.35175879396985,7.944575961381308
146,247.91919191919192,7.953726147423324
148,246.64737830566975,7.946306142318926
150,248.6030150753769,7.9576999833811985
152,251.7897759319079,7.976075892562391
154,247.30196436729102,7.950129889153581
156,246.65387543779502,7.946344144980491
158,248.56565656565658,7.957483167882217
160,248.58514796203238,7.957596293077428
162,247.91919191919192,7.953726147423324
164,248.9221105527638,7.959550573440696
166,245.04258667072736,7.936888691000426
168,246.96736206283947,7.948176585020669
170,248.26101466930612,7.955713917422689
172,247.83838383838383,7.95325583118741
174,247.59595959595958,7.951843961845348
176,247.29871580122835,7.950110937743538
178,250.19146493890773,7.966888763849436
180,247.94030759859908,7.953849018865794
182,247.94518044769302,7.953877372328004
184,250.51804476930107,7.968770713999929
186,250.82828282828282,7.970556222107518
188,248.90838028526468,7.95947099378778
190,245.010101010101,7.936697418091482
192,248.60301507537687,7.9576999833811985
194,244.1005025125628,7.931331454871818
196,243.36112392965185,7.926954910852429
198,246.67336683417085,7.9464581469592845
200,245.95190483515358,7.942232418186599
202,240.56281407035175,7.910269839343988
204,240.52707984366276,7.910055519349404
206,246.62626262626264,7.946182626754921
208,242.13999289376173,7.919697570575637
210,242.1708542713568,7.919881434128279
212,242.74747474747477,7.923312477434663
214,240.19735038830515,7.908076426568748
216,242.1010101010101,7.919465288379142
218,243.7788944723618,7.929429417627443
220,242.1367443276991,7.91967821515429
222,240.16161616161617,7.907861780458987
224,236.0603015075377,7.883011632299564
226,234.72838942185678,7.874848530149743
228,238.22222222222223,7.89616418901546
230,235.3748540683214,7.87881639014806
232,231.82741992792245,7.856907404326618
234,236.9780214202325,7.888609452027408
236,226.73366834170855,7.8248548267425075
238,183.75757575757575,7.521659918812638
240,159.86437236688494,7.320704643060069
242,138.85427135678393,7.117427746985276
244,85.06532663316582,6.4104992915703765
246,64.70920257854931,6.015898993663663
248,42.303233338409214,5.402696031117126
250,38.633165829145725,5.271768000230101
252,36.5427135678392,5.191511863650458
254,32.12161819196995,5.005472668275754
256,31.47738693467337,4.976243876747392
258,31.353535353535353,4.970556222107518
260,31.71859296482412,4.987256869469809
262,31.578194000304556,4.980856758760963
264,31.55778894472362,4.979924223235341
266,30.55276381909548,4.933230987787299
268,30.992538449824885,4.953849018865794
270,31.03273945485001,4.955719153129407
272,30.71356783919598,4.9408042074921
274,30.673366834170857,4.938914626290882
276,31.717983858687376,4.987229164494324
278,31.55778894472362,4.979924223235341
280,31.436982894269327,4.974390859165085
282,31.354753565808842,4.970612275584219
284,31.316582914572862,4.96885489751802
286,30.70889802548094,4.940584837689644
288,31.316582914572866,4.96885489751802
290,30.770011674534288,4.943453085935795
292,31.195167757981828,4.963250662708239
294,31.55778894472362,4.979924223235341
296,31.678798030556823,4.985445692039353
298,30.653266331658294,4.937968906793962
300,31.757575757575758,4.989028882178997
302,30.95477386934673,4.952090015038615
304,31.292929292929294,4.967764808709959
306,31.396984924623116,4.972554117598331
308,31.095477386934675,4.958632860905387
310,31.516572762803918,4.978038753827051
312,31.03192731333435,4.955681396621615
314,31.437185929648244,4.974400176763703
316,31.355159636566672,4.9706309595924925
318,31.075376884422113,4.9576999833811985
320,31.276381909547737,4.967001724442543
322,31.79899497487437,4.990909263929143
324,31.83838383838384,4.992695199376767
326,31.316582914572862,4.96885489751802
328,31.417085427135678,4.973477442456016
330,30.71105527638191,4.940686181145988
332,31.636363636363637,4.983511877211431
334,31.417085427135678,4.973477442456016
336,31.43181818181818,4.9741538225131965
338,24.28140703517588,4.60178011878143
340,20.743718592964825,4.374602634879605
342,20.241206030150757,4.339223347463136
344,10.842292269427947,3.4385978973471225
346,10.371859296482413,3.374602634879605
348,10.45865692096848,3.3866256904619214
350,10.592964824120603,3.4050345310935657
352,10.700167504187604,3.4195614761464275
354,10.613065326633166,3.4077694988148046
356,10.4321608040201,3.382966107814232
358,10.861783665803767,3.441189129384361
360,10.53194544149318,3.3967000478280416
362,10.532663316582914,3.3967983809938014
364,10.371859296482413,3.374602634879605
366,11.142857142857142,3.478047296804644


==> Data/dynamic-test/df_processing-carryon.csv <==
x,ttlabel,batchcount,batchpadding,padding
0,13153295.400000004,1568.5,82.5,656638.9639122832
2,16177988.075,1883.0,101.0,822344.2253514914
4,16948574.25,1765.5,90.5,826387.9404775461
6,20353009.099999998,1835.0,93.0,980511.6541085541
8,20493667.10000001,1798.5,81.5,888625.794838128
10,20661593.324999996,1923.5,100.5,1025291.2140786619
12,16656471.55,1892.0,96.0,801023.0664360749
14,19565048.825000003,1929.0,95.0,919022.3129711916
16,19435252.875000004,1846.0,70.0,711690.5739956059
18,19425329.25,1832.5,83.5,845632.5324793367
20,16482394.249999993,1826.5,105.5,899481.9526542348
22,16415123.900000002,1892.0,92.0,761185.1808467743
24,20373779.824999996,1956.0,120.0,1175216.7957355483
26,20896930.34999999,1881.5,90.5,957816.1704972625
28,20967616.925000004,1908.0,108.0,1122557.4900465445
30,20734283.375,1948.0,116.0,1164122.851147461
32,20972371.65,1896.0,100.0,1051263.3761873874
34,21045590.574999996,1909.5,102.5,1070725.232740038
36,20869400.975,1928.0,112.0,1141559.2247387525
38,20899567.4,1942.5,113.5,1153368.7672516657
40,20814825.849999994,1862.5,81.5,868820.9234435129
42,19220468.875,1910.0,98.0,938065.661482639
44,17558188.050000004,1919.5,100.5,873619.9653058046
46,16464006.849999998,1899.5,100.5,824333.7189961417
48,14759846.774999999,1914.0,114.0,830959.2724738569
50,16599171.400000004,1889.5,106.5,870978.2422318264
52,12878262.975000001,1887.0,89.0,580134.0289840485
54,20301279.425000004,1948.0,104.0,1029239.2262064669
56,20567383.449999996,1857.0,103.0,1071604.4542193972
58,20880803.9,1863.5,84.5,906306.928815645
60,20827239.00000002,1916.5,99.5,1027931.6867559532
62,21109710.249999996,1857.5,90.5,960807.8257203395
64,20691253.1,1930.5,101.5,1034590.7214834243
66,20765558.225000005,1895.0,97.0,1012997.9701716921
68,17902635.025000006,1926.5,113.5,992057.5269188705
70,16307331.8,1919.0,97.0,781990.3625968993
72,19271243.324999996,1899.5,108.5,1040129.1973517964
74,20728703.349999998,1937.5,102.5,1043632.6339409722
76,21024180.849999998,1969.5,122.5,1231112.1401872805
78,21007212.4,1953.5,102.5,1044606.4068901155
80,21004100.449999996,1909.5,114.5,1187931.112768094
82,21129893.64999999,1935.0,105.0,1087787.8782199644
84,20845527.675000004,1990.5,117.5,1155956.038350184
86,20912128.94999999,1912.5,95.5,994092.0093779789
88,20907398.424999993,1884.0,120.0,1252547.185835081
90,20868282.000000007,1922.5,113.5,1155209.619818233
92,20911710.425000004,1921.0,103.0,1066304.5423212652
94,20847949.025000002,1914.0,94.0,977164.8490622422
96,20971258.975000005,1949.5,114.5,1162474.4988790518
98,20905134.02499999,1930.0,118.0,1206384.4894463518
100,20814635.975000005,1922.0,94.0,970125.0633687263
102,21007933.324999996,1897.5,98.5,1036783.2568152036
104,19713945.449999996,1944.5,115.5,1099607.168639354
106,21067262.700000003,1931.0,109.0,1119692.7838988628
108,35461635.89999999,9123.5,404.5,1505261.7843467651
110,37698996.55,12717.5,18.5,54814.079185112845
112,38103444.29999999,12712.0,24.0,71684.51010984846
114,38281298.14999998,12666.0,6.0,18125.614654356054
116,36500831.42500003,12650.5,21.5,61929.283115333055
118,29590316.474999994,12699.0,37.0,85686.28969776869
120,29032873.549999997,12660.0,12.0,27493.251467803027
122,28792512.15,12709.0,27.0,60825.09077142519
124,29570738.299999997,12793.0,7.0,16171.4975078125
126,29892465.99999999,12707.0,29.0,67831.27050426134
128,30072870.22500001,12834.0,30.0,69831.95886096073
130,29901526.950000018,12668.5,3.5,8258.786641808716
132,29953108.47500001,12704.0,32.0,74930.04566425981
134,29803394.224999994,12755.0,45.0,104777.55782226559
136,32787150.325000018,12756.0,44.0,112705.82924218757
138,36681590.22499998,12738.0,62.0,176490.48702178802
140,38234045.375,12726.5,9.5,28422.088654711173
142,38165738.175,12827.0,101.0,292380.1240651547
144,37929450.175,12710.5,25.5,75562.5765205078
146,38152062.65,12765.0,35.0,104322.04630859374
148,37373224.02499999,12660.5,11.5,33916.672686829224
150,37213331.07500001,12710.0,26.0,75736.41164964097
152,38065498.39999998,12723.5,12.5,37353.57264867423
154,38612453.35000001,12804.0,60.0,179203.83671101488
156,38311742.525000006,12705.0,31.0,92982.76841511799
158,38825789.974999994,12733.0,3.0,9099.794525390624
160,36903106.250000015,12742.5,57.5,164163.16274938046
162,38377781.72500001,12861.5,66.5,196709.64713825067
164,38434267.27499998,12797.5,66.5,195762.77372759642
166,37829376.99999999,12666.5,5.5,16419.000434027774
168,37970374.875,12801.5,62.5,184256.76576292736
170,37281108.425000004,12713.0,23.0,66989.49170117188
172,37924742.29999998,12671.0,1.0,2992.7984769570694
174,37041504.35,12703.5,32.5,94986.08616266178
176,37691414.2,12657.5,14.5,43128.59105902778
178,36926118.07500002,12717.5,18.5,53486.3397464193
180,37556384.525,12747.5,52.5,154039.8584033203
182,37052631.95000001,12795.5,68.5,197071.39332317453
184,37863938.09999999,12885.5,42.5,124475.35343827347
186,37943200.1,12705.5,30.5,90441.47403886521
188,37228899.349999994,12819.0,109.0,313888.4614132116
190,38286194.849999994,12761.0,39.0,116653.24993359373
192,37699156.04999999,12732.5,67.5,198804.14323242183
194,38392624.525,12710.0,26.0,78000.16717141138
196,38999331.025000006,12789.0,75.0,227139.12666517447
198,38677612.349999994,12825.5,38.5,115901.19913668006
200,38269771.27500001,12854.0,74.0,218521.09746869266
202,38665342.64999999,12713.0,23.0,69476.78757421873
204,38048712.02500001,12747.5,52.5,156059.17041503912
206,38950591.89999999,12857.0,71.0,213160.21685470277
208,39184269.250000015,12839.0,89.0,268491.47725988063
210,39009145.05,12765.5,34.5,104436.09635481123
212,38187671.5,12658.5,13.5,40682.888671875
214,38589669.60000001,12753.5,46.5,138801.02385519806
216,38435740.025000006,12681.5,22.5,68092.8587705286
218,38226464.99999999,12810.0,54.0,160439.97454362622
220,38496129.27500001,12704.5,31.5,94736.56813769534
222,37830561.974999994,12795.0,69.0,202569.66682544668
224,38431201.02499999,12849.5,78.5,233357.77231300273
226,37537038.32499999,12795.5,68.5,199415.51610156242
228,37896762.49999999,12697.5,38.5,114165.79138553502
230,38153362.92499999,12722.5,13.5,40420.52535259824
232,38032412.875000015,12771.5,28.5,84681.54429199222
234,38305832.0,12739.0,29.0,86190.5886707167
236,38647783.55,12625.0,47.0,143343.2628511679
238,25109258.774999987,6364.0,292.0,1101519.0615985906
240,20498049.099999994,2927.0,97.0,657510.172850529
242,21706708.6,2628.5,139.5,1090786.0699969474
244,21555887.200000007,2475.5,124.5,1031452.5902702041
246,21446564.275,2432.0,120.0,1010419.7470964985
248,21426091.175000004,2396.0,124.0,1055915.3551590855
250,21369033.04999999,2313.5,126.5,1107888.0210592826
252,20394645.525000002,2364.5,131.5,1074477.5186448318
254,17900785.725,2417.0,139.0,972879.7500690217
256,19155355.000000004,2318.0,146.0,1132348.2006329116
258,21421271.049999997,2281.5,130.5,1159692.3646603671
260,21338105.574999996,2249.5,130.5,1167673.78051177
262,21358118.299999997,2307.0,133.0,1163831.932218567
264,21113251.574999996,2297.0,151.0,1301188.8547870219
266,21403701.85,2221.0,135.0,1226012.1021665798
268,21283930.550000004,2200.0,116.0,1066079.2351445963
270,21436077.024999995,2318.0,162.0,1399712.2023942587
272,18423583.82499999,2183.0,125.0,997418.1470350248
274,17637223.400000002,2219.5,156.5,1160010.042484519
276,21486788.22499999,2321.0,147.0,1279792.5717496315
278,21365701.450000003,2269.5,134.5,1194757.488759739
280,21642659.525000006,2248.0,128.0,1165934.5198653203
282,21499561.074999996,2241.0,143.0,1283189.610629946
284,21568079.300000012,2260.5,131.5,1185726.2518285715
286,21588493.199999996,2235.5,116.5,1069328.000765306
288,21685976.200000018,2277.0,139.0,1238364.8846674366
290,21699206.325000003,2230.0,166.0,1506869.162326029
292,21509346.574999996,2250.5,129.5,1173018.0111955323
294,19322199.09999999,2200.0,136.0,1124922.550342465
296,15034379.024999999,2146.0,114.0,757841.9752890037
298,13992187.674999993,2136.0,116.0,719702.055674991
300,19826953.324999996,2104.5,135.5,1193130.5964014605
302,21628012.4,2064.0,124.0,1224261.5634775078
304,21898238.30000001,2135.5,140.5,1351695.504821522
306,22081152.5,2041.0,103.0,1060801.6359608208
308,21966334.87499999,2010.5,105.5,1089822.5788004103
310,22521198.175000004,2066.5,133.5,1365843.3180625467
312,22750300.075000003,1975.5,116.5,1267303.9010537846
314,21472054.000000004,2054.0,114.0,1131958.6264756
316,19090890.924999997,2048.5,115.5,1020296.3624022529
318,19610382.775,2130.5,129.5,1123281.128015057
320,18814384.650000006,2089.5,126.5,1074136.1882096275
322,19344056.074999996,2057.5,126.5,1116848.7488611888
324,23848591.42499999,2001.5,106.5,1199295.215539486
326,24096920.625000007,2012.0,100.0,1140523.0226930256
328,24635669.525,2008.5,99.5,1160884.868075901
330,24863955.85,2019.0,132.0,1526272.5823555996
332,25213396.449999996,1994.5,121.5,1447689.8428745193
334,25415116.500000007,2012.5,95.5,1151411.9915245315
336,25542431.474999998,2059.0,121.0,1417769.8843206482
338,25771458.82500001,2025.0,111.0,1337382.522357955
340,25494444.14999999,2021.5,102.5,1229471.0164482058
342,21102380.899999995,2020.5,115.5,1140159.1532144356
344,22031883.174999993,2022.0,114.0,1176002.1811162934
346,18870465.825000003,2050.0,118.0,1026726.595973954
348,18564252.550000004,2053.5,122.5,1043247.8475450535
350,22126854.899999995,2074.0,110.0,1115209.1702851274
352,23471398.175000004,2039.0,105.0,1152285.8562754607
354,27634152.70000001,1997.5,122.5,1596826.533143665
356,28455248.025000002,2072.5,119.5,1542673.2475674718
358,28517283.299999997,2043.5,120.5,1587825.536345582
360,1114749.575,164.0,12.0,76163.01444099378


==> Data/dynamic-test/df_processing-fixed.csv <==
x,ttlabel,batchcount,batchpadding,padding
0,7016698.350000001,579.0,220.0,985743.0632183909
2,8705583.049999999,2016.0,896.0,2678640.9384615384
4,18770168.399999995,1891.0,941.0,6236839.147033896
6,17851111.92499999,1566.5,608.5,4975953.599641708
8,19777212.324999996,1940.5,891.5,6225422.123447948
10,20417927.25,2003.0,885.0,6257259.622687902
12,21883926.374999996,2025.5,926.5,6873908.277878821
14,21810977.875000007,1974.5,901.5,6842290.655128374
16,21899757.150000006,1996.0,924.0,6931465.699815143
18,21936898.5,1996.0,916.0,6900480.434752747
20,21711675.17499999,2036.0,836.0,6320568.84677243
22,21327201.950000003,1982.0,858.0,6438360.668040675
24,22001552.199999996,1981.0,859.0,6654404.898573315
26,22251102.275,2022.0,898.0,6848227.760988175
28,21365139.150000006,2015.5,936.5,6777231.72237325
30,20939872.474999998,2036.0,884.0,6338168.01577234
32,20188574.700000003,1956.5,907.5,6396542.128514784
34,21867303.35,2036.0,884.0,6607596.119659534
36,20378403.675000004,2065.0,951.0,6423228.985154998
38,19681309.25,2030.5,925.5,6161446.880992227
40,22072374.249999993,2069.5,914.5,6761509.533178519
42,22001292.22500001,1997.0,939.0,7036944.387228165
44,21831801.225000005,2053.0,971.0,7009195.434934956
46,22161688.449999988,2044.0,972.0,7142966.517232358
48,21992144.125,2019.0,937.0,6971237.701399793
50,22282213.975,2055.0,933.0,6955263.717677137
52,22375973.9,2008.5,923.5,7047818.747247099
54,22092684.5,2005.5,906.5,6878949.544270832
56,22240652.65,1986.0,974.0,7315792.481147982
58,21482411.999999996,1997.0,899.0,6669717.627122006
60,22150041.450000003,1988.5,919.5,7001401.223362849
62,22297510.774999995,2015.0,905.0,6910460.091275805
64,21031248.425000016,2044.0,916.0,6504812.938028377
66,22010880.075000003,1986.5,881.5,6766143.969759853
68,22518889.124999993,2002.5,929.5,7139587.643517344
70,21806641.275000006,2096.0,880.0,6442613.240072063
72,21775994.799999993,2015.5,916.5,6807116.039508232
74,21515714.825,2076.5,867.5,6338989.231241993
76,21856960.375,2026.5,925.5,6852612.965983953
78,22061809.475,2052.5,855.5,6489514.585387943
80,21670303.07499999,2092.5,939.5,6712395.694705003
82,21527011.5,2042.5,885.5,6510762.566612923
84,22131974.35,2117.0,859.0,6388450.35475811
86,22279435.375,2083.0,881.0,6617496.663671875
88,21660752.675,2080.0,920.0,6641958.427537163
90,22155515.575000007,2057.0,927.0,6883209.963302523
92,22045172.05,1977.5,910.5,6948982.08964116
94,21443104.475,2015.0,865.0,6439932.078192728
96,20031242.85,2060.0,932.0,6239678.58830214
98,20312760.225000005,2096.5,899.5,6104642.751643259
100,21633846.324999996,2019.0,901.0,6675100.516920677
102,19958779.200000003,2085.0,895.0,5994108.39568235
104,20310503.35000001,2072.5,911.5,6203796.992452772
106,21833060.075000003,2065.5,886.5,6557427.667546219
108,32516734.224999994,4603.0,1637.0,9094348.804886853
110,37438612.975,7978.5,5393.5,13125881.805279665
112,37129131.875,8114.0,5582.0,13297324.641566217
114,50039628.02499998,10765.0,6355.0,17434908.658462152
116,53574814.37500002,13911.5,9128.5,21227899.110568486
118,54093496.024999976,14236.0,9828.0,22086124.415855106
120,56447682.55000001,14227.5,9772.5,22975479.897904385
122,55773610.42500001,14308.5,9883.5,22785325.44082767
124,56068083.95000003,14341.0,9915.0,22918150.12322651
126,56569062.000000015,14506.5,9813.5,22824658.96777344
128,56143984.075,14368.5,10015.5,23058801.28798949
130,56858288.45000002,14390.0,10058.0,23354897.618257374
132,55972629.875000015,14674.0,10094.0,22810903.460779794
134,55471705.47499997,14479.0,10113.0,22811260.105448302
136,56389927.32499999,14362.0,10278.0,23519993.824643295
138,56939922.42499998,14534.0,10106.0,23352620.335621897
140,55296604.77499999,14424.5,9895.5,22494836.449944608
142,55738758.05000001,14457.0,9991.0,22777061.6903794
144,56858621.77499999,14388.0,9740.0,22952137.695247564
146,56272896.10000002,14389.5,10250.5,23409270.969434608
148,56062991.599999994,14521.0,9927.0,22764124.57514725
150,57310625.8,14462.5,10369.5,23930125.991764374
152,56419288.4,14631.5,10392.5,23426286.74940324
154,56647795.525000006,14691.5,10076.5,23046416.32626346
156,56368267.27499999,14511.0,10001.0,22996318.607476
158,56568146.599999994,14548.5,9771.5,22729479.064575907
160,57044579.625,14654.0,9986.0,23116250.415700063
162,56298760.849999994,14495.5,10016.5,23002800.06034136
164,56773081.925,14691.5,10076.5,23096949.159301385
166,56440183.44999999,14596.5,9723.5,22565345.197362464
168,56440498.175000004,14540.5,9843.5,22763866.89360506
170,56310710.525000006,14649.0,10247.0,23175184.445585802
172,57081870.8,14576.0,9872.0,23048451.38624013
174,56564490.77500001,14512.5,9935.5,22983413.108692568
176,55881873.00000003,14586.5,9925.5,22627333.238795243
178,57107579.05,14562.5,10205.5,23530839.051469423
180,56945152.54999997,14759.0,9945.0,22924204.262862273
182,55465609.35,14476.0,9908.0,22537829.575350855
184,55208523.325,14713.5,10246.5,22661479.75393076
186,55865314.54999999,14641.0,10383.0,23177737.087170016
188,55542574.69999999,14840.5,9927.5,22262808.75222288
190,53701755.62500001,14573.0,9939.0,21774700.627130974
192,55919186.17499997,14636.5,10003.5,22701801.878335834
194,55981274.949999996,14378.5,9685.5,22523876.998731833
196,55539560.55,14400.5,9471.5,22035077.12368737
198,55350689.30000003,14648.0,10056.0,22531028.64316711
200,54867624.000000015,14593.5,9534.5,21681398.20706754
202,56370464.550000004,14572.0,9748.0,22571746.760008126
204,53907262.275,14287.5,9264.5,21204755.94877557
206,54213077.07500002,14656.0,9728.0,21627231.922216307
208,56106245.25000002,14451.0,9997.0,22942332.042058665
210,55470849.70000001,14613.0,9515.0,21869851.35804549
212,54901129.3,14321.5,9742.5,22227154.7625187
214,55842056.80000002,14316.5,9555.5,22351541.80725744
216,55029206.97499998,14357.5,9642.5,22092246.04874244
218,56338375.67499999,14316.0,10324.0,23598456.656579114
220,56117608.4,14210.0,9790.0,22889079.286763866
222,54936852.300000004,14183.5,9752.5,22376539.001368947
224,54236621.65,14134.0,9290.0,21506532.335188307
226,55035736.25,13985.0,8991.0,21536927.38593677
228,52920055.62499999,14087.0,9273.0,21008317.81988169
230,51800703.525000006,13929.5,9366.5,20827672.009573914
232,53627270.74999998,13931.5,8916.5,20917693.117942598
234,52999369.825,14099.5,9900.5,21860512.162771244
236,51590780.599999964,13675.0,8725.0,20088615.170999628
238,43829257.3,12250.5,6053.5,13414917.6276344
240,42869402.32499999,10322.5,6701.5,16333562.286251616
242,39539673.2,8609.5,5566.5,14799436.897921413
244,29375263.575000003,6790.5,1801.5,6784081.6541977255
246,27823416.650000002,4951.0,2689.0,9633309.01113467
248,23624308.0,2888.0,1400.0,7513510.730249897
250,23203586.725,2681.5,1182.5,7050020.64376009
252,23080677.050000004,2632.5,1103.5,6834066.479230727
254,21858719.874999996,2346.5,837.5,5749436.714091303
256,19630412.65,2238.0,874.0,5509504.118882294
258,21618486.124999993,2217.5,926.5,6366890.133869754
260,22783020.449999988,2229.5,898.5,6542946.52655477
262,20274483.874999993,2248.0,896.0,5779389.709492155
264,21947091.399999995,2226.0,950.0,6562686.444259886
266,22515460.175000004,2158.5,889.5,6569982.1187831545
268,22178145.200000007,2172.5,883.5,6406763.7088977145
270,21359422.05000001,2180.5,947.5,6469796.3521966515
272,20047253.64999999,2135.0,889.0,5893826.628186676
274,20496911.750000004,2144.5,839.5,5761789.825716436
276,21338529.64999999,2219.0,885.0,6084861.606103276
278,20459732.32500001,2213.5,946.5,6128288.05532142
280,20527563.099999998,2209.5,934.5,6103692.734063795
282,20111124.549999997,2274.5,877.5,5596484.0876856465
284,21284295.6,2221.5,914.5,6200605.56141361
286,22227353.000000004,2186.5,845.5,6193027.190963808
288,20399778.900000006,2284.5,851.5,5532377.538140627
290,19910611.125,2157.0,851.0,5632395.818987425
292,22155765.849999994,2244.0,892.0,6294520.541948631
294,22074423.60000001,2199.0,881.0,6313348.453446359
296,20371891.350000005,2213.0,875.0,5775668.442913596
298,22038065.674999993,2202.0,834.0,6042661.091832151
300,22262375.599999994,2220.5,923.5,6537626.820646852
302,21838973.749999996,2185.0,927.0,6505221.233245503
304,21064676.60000001,2227.5,888.5,6004072.947009641
306,22472541.999999993,2238.0,850.0,6183976.2250926215
308,22498866.200000003,2219.0,909.0,6534056.771766662
310,21494129.37500001,2190.5,897.5,6246262.392033729
312,22494812.17499999,2127.0,905.0,6709023.380008469
314,22415520.175000004,2203.0,893.0,6461024.412851637
316,22356290.599999998,2153.5,926.5,6724155.0064980155
318,22405608.775000002,2258.0,854.0,6149437.876266977
320,22427109.374999993,2202.5,917.5,6595709.584446955
322,22619549.374999993,2234.5,925.5,6625460.921000962
324,22325878.649999984,2241.5,894.5,6368143.63916613
326,21389072.72499999,2227.5,948.5,6384582.550124751
328,19895325.025,2230.5,885.5,5653409.515674982
330,22254661.799999986,2193.0,862.5,6282178.435273919
332,21452951.20000001,2171.5,932.5,6444450.69247715
334,20168405.275,2185.0,975.0,6222332.955954457
336,22118666.450000003,2203.5,884.0,6333398.978694934
338,21182069.799999997,1938.5,801.5,6238557.000734313
340,20817843.300000004,1505.0,611.0,6106670.769549057
342,19520151.099999994,1437.5,630.5,6144127.851936585
344,16752900.449999992,748.0,372.0,5585049.9217709415
346,19005119.675000004,698.5,333.5,6151054.504211503
348,18035014.275,679.5,368.5,6341510.267497614
350,17216193.475,710.0,374.0,5936891.440625767
352,19368285.300000004,703.5,360.5,6562280.874671053
354,19372002.02500001,686.5,369.5,6779505.674234181
356,19340343.050000004,691.5,328.5,6246438.342711229
358,19469386.550000004,744.0,328.0,5955980.8631194215
360,11010023.625,441.0,219.0,3795883.4882169156
362,19253818.500000007,690.0,350.0,6479650.456730772
364,19179193.849999998,691.0,341.0,6337311.14617248
366,2701130.3,217.0,95.0,822459.5464743589


==> Data/dynamic-test/df_ttlabel-carryon.csv <==
x,q05,q25,q50,q75,q95,mean,std
0,1.6976,2395.523,5948.8910000000005,9063.164999999999,20336.907399999996,6598.617965931867,5689.101502220783
1,1.711,2.129,5015.927,8584.0275,20047.1525,5588.205322378705,5713.912444202009
2,1.712,2.068,4140.739,8121.2075,20133.110899999992,5081.645258144044,5837.213752572073
3,1.724,2.0780000000000003,3537.5745,8026.928750000001,20264.27915,4905.738575821094,5893.011707685505
4,1.7309999999999999,2.08,3648.021,8102.359499999999,20241.50879999999,4933.630451879837,5899.617960369096
5,1.752,2.104,4047.21,8189.5695,20195.016499999998,5085.00352389227,5926.235176570676
6,1.75035,2.109,4047.1565,8472.9915,20227.068,5097.653295126986,5942.709919238537
7,1.744,2.088,4085.7115,8479.50025,20780.062799999996,5187.337285510346,6125.610594466087
8,1.7530000000000001,2.10175,3892.5725,8378.83725,20395.7845,5067.405876038783,5977.77397439657
9,1.7519999999999998,2.15,3768.4785,8357.882,20672.67265,5085.108679690253,6068.347198497104
10,1.7825,2.2045000000000003,4132.304,8485.9875,20536.864500000003,5171.685803183546,6004.248086553542
11,1.773,2.199,4112.492,8395.466249999998,20704.76125,5175.533090551199,6076.354876846151
12,1.787,2.206,3863.1040000000003,8190.158,20249.7866,4984.85718698504,5877.663115549846
13,1.7872,2.209,4086.2870000000003,8188.886999999999,20280.558600000004,5094.292095371167,5921.558125317271
14,1.7879999999999998,2.2199999999999998,4102.625,8476.9155,20504.3295,5161.366096106052,5990.8375290191
15,1.78725,2.216,3736.5155,8285.9055,20483.27825,5042.707984643949,5970.339958964111
16,1.76195,2.172,3677.8025,8247.355500000001,20260.169100000006,5027.38227783505,6002.646777513889
17,1.7724000000000002,2.177,4304.787,8597.9005,20494.4735,5243.239007738626,5968.915774482502
18,1.763,2.14175,4173.6005000000005,8501.39425,20528.395750000003,5129.824070833349,5960.65680502736
19,1.758,2.128,4224.349,8451.3815,20479.2362,5189.001166466027,6044.648728944361
20,1.755,2.122,3841.3559999999998,8032.47325,20153.348499999996,4939.921623044834,5859.906084203071
21,1.755,2.125,3664.1189999999997,7767.725,19307.476499999997,4721.154901787214,5527.533471364504
22,1.74865,2.114,3797.8295,8271.65825,20209.28259999997,5023.5461496425,5937.36781354501
23,1.7530000000000001,2.1239999999999997,3686.735,8071.768,19861.452799999992,4905.8312652922095,5799.0655421243
24,1.775,2.151,4129.017,8483.9015,20489.742599999998,5193.839993049812,5964.775537149966
25,1.76765,2.1479999999999997,4542.144,8746.016249999999,20556.2805,5332.713246118249,6007.568403399084
26,1.758,2.14,4404.474,8517.699,20335.932599999996,5167.142560462325,5814.86047941668
27,1.756,2.1235,4134.689,8485.5895,20268.625300000014,5119.524598134025,5903.33595875737
28,1.7720000000000002,2.154,4238.388500000001,8461.236499999999,20344.688149999998,5145.845087234767,5893.026373294296
29,1.774,2.199,4016.143,8435.215,20574.503199999992,5132.4837060509,6032.620016455685
30,1.8107,2.242,4763.419,8750.9125,20557.393600000003,5456.197866208066,5974.891754704626
31,1.7668499999999998,2.17425,4530.742,8671.964750000001,20388.062449999994,5295.906290930306,5947.7960776081045
32,1.774,2.186,4342.775,8676.045250000001,20220.88725,5250.900946404581,5924.378500374936
33,1.767,2.1630000000000003,4142.735,8500.6475,20557.802299999996,5171.073820819975,5956.957379806374
34,1.7713999999999999,2.177,4605.897,8659.422,20563.382199999993,5407.182319466115,6091.571848724028
35,1.7677,2.152,4203.0830000000005,8594.414999999999,20495.290500000003,5191.6993244370315,5931.853606063936
36,1.751,2.144,4319.913,8512.681,20648.145099999994,5223.584607790928,6030.521978347587
37,1.749,2.1229999999999998,4261.9439999999995,8396.373,20680.881699999998,5182.840351637268,5993.772313141814
38,1.76205,2.1462499999999998,4299.915999999999,8571.632249999999,20733.0233,5326.808067201588,6178.578434744205
39,1.772,2.138,4127.236,8428.826,20582.8344,5238.7803805493295,6095.089726686761
40,1.759,2.141,4444.093000000001,8525.781500000001,20519.564,5213.266650627609,5949.802150428816
41,1.76,2.149,4387.541,8453.127499999999,20494.6765,5212.809073826637,5900.950385310045
42,1.78515,2.1790000000000003,4382.8189999999995,8665.871000000001,20532.15359999999,5283.17437858118,5951.964517447333
43,1.7666,2.168,4153.860000000001,8293.757000000001,20255.618799999997,5101.094768772345,5858.81042880771
44,1.751,2.154,4119.4705,8314.670999999998,20271.961849999996,5150.811037661896,5927.355316250343
45,1.751,2.11875,3817.179,8106.476,20250.424049999998,4964.150599763675,5870.806121806542
46,1.751,2.125,3673.934,8129.451,19965.001,4953.77393742562,5869.297123292946
47,1.76395,2.15,3712.6459999999997,8061.059249999998,20080.112500000003,4925.542539438937,5783.62394952586
48,1.73805,2.124,4046.1085000000003,8146.06025,20002.071499999995,5038.456733424947,5841.567521492031
49,1.7440000000000002,2.1079999999999997,3690.3265,7915.449750000001,20121.742,4929.703971579302,5891.179152029112
50,1.742,2.102,3681.682,7904.92425,20063.634049999997,4906.792795423946,5869.965736056914
51,1.7764000000000002,2.197,4006.724,8281.957999999999,20169.88239999999,5065.599089488872,5860.737913134243
52,1.7550000000000001,2.154,3470.3895,7634.548249999999,19812.914099999995,4739.4821109047925,5723.873939224153
53,1.75445,2.148,3539.893,7660.790999999999,19724.010650000004,4767.06571239243,5701.906087728578
54,1.7651000000000003,2.166,4179.79,8558.897,20468.456899999997,5179.65947164228,5984.404920631577
55,1.775,2.203,4393.3099999999995,8571.649,20812.044599999994,5353.099989827053,6172.560808617188
56,1.7840000000000003,2.192,4428.0779999999995,8760.402750000001,20807.446200000002,5368.453106599856,6212.370095559188
57,1.7536,2.137,4402.5869999999995,8455.582,20314.393399999997,5153.635103309244,5865.8817113299065
58,1.7429999999999999,2.133,4380.220499999999,8645.043,20797.7437,5340.282012169681,6166.185969592303
59,1.7570000000000001,2.135,4564.511,8633.060000000001,20470.0836,5308.306196626347,5979.064799462043
60,1.752,2.138,4070.085,8371.631,20281.7258,5042.115207222123,5798.593166846583
61,1.7574999999999998,2.1430000000000002,4616.058,8766.461500000001,20926.332499999997,5455.917237866576,6236.440985229018
62,1.7610000000000001,2.133,4012.8869999999997,8415.415,20295.7512,5037.45485026108,5836.35504888174
63,1.7742,2.141,4249.397,8421.45,20493.843600000004,5124.390484253927,5919.616651301897
64,1.76185,2.154,4400.508,8533.6275,20510.222699999995,5287.9657204445975,6011.43521708712
65,1.74695,2.141,3924.738,8346.615249999999,20470.4398,5054.848703092794,5926.938605148209
66,1.762,2.145,4144.732,8567.615,20865.1824,5207.62156517329,6072.077730317946
67,1.76085,2.15,4229.02,8520.92575,20471.774049999993,5206.663940980333,5970.260691928885
68,1.775,2.1505,4223.221,8453.326000000001,20488.6513,5190.353963404242,5941.259960383522
69,1.771,2.1630000000000003,3964.3109999999997,8111.0175,19955.483500000002,4993.915104142383,5758.471381099677
70,1.7870000000000001,2.145,3746.744,8086.321,20304.5708,5017.503746329113,5941.78498956571
71,1.75,2.122,3845.7725,7973.400000000001,19662.448150000004,4872.165397661802,5694.6406051749955
72,1.776,2.138,3895.563,8516.557,20658.7451,5143.847998998324,6071.98744492606
73,1.7810000000000001,2.168,4289.762000000001,8546.940999999999,20656.85089999999,5256.497482054756,6064.536402672986
74,1.7721,2.143,4397.996,8616.0955,20791.96739999999,5310.542621761652,6058.867543051747
75,1.7644,2.151,4461.896,8553.194,20715.9786,5320.5007704407935,6064.199729822498
76,1.7821,2.178,4559.255999999999,8480.492,20309.8151,5208.732098450778,5776.367855696875
77,1.763,2.165,4419.65,8471.53425,20491.87435,5271.951159613449,5956.73235394539
78,1.7610000000000001,2.1479999999999997,4476.0115000000005,8636.77175,20470.79615,5293.553902898082,5991.5619599475785
79,1.7637,2.173,4610.273,8572.728,20589.757900000004,5356.67825740588,5975.98453767027
80,1.7610000000000001,2.18175,4521.402,8553.49525,20637.416749999997,5286.221191116402,5974.090922088477
81,1.755,2.142,4501.238,8734.266000000001,20807.794199999997,5314.390245712351,6028.6102337962275
82,1.7525499999999998,2.16275,4410.763,8701.017,20705.5857,5365.330832713118,6124.633403024116
83,1.791,2.185,4482.687,8577.372500000001,20735.9175,5313.583247194778,6063.259660539345
84,1.7993500000000002,2.215,4679.7495,8708.2235,20656.690049999994,5463.936324074069,6120.460373053972
85,1.779,2.191,4198.794,8449.657,20473.944699999982,5121.512378017022,5950.14095759469
86,1.77725,2.152,4432.124,8694.819,20648.983,5302.7333218970625,6053.589605275222
87,1.7600000000000002,2.148,4352.011,8614.701,20684.5118,5292.234139186679,6017.8621705854
88,1.7635999999999998,2.16,4134.949,8348.206,20501.203999999998,5126.918368616215,5997.206089343114
89,1.7838500000000002,2.1759999999999997,4502.197999999999,8598.831999999999,20766.58035,5330.687825608548,6024.430114299635
90,1.779,2.159,4453.9355,8588.52875,20565.559,5246.323478509054,5953.813886110964
91,1.7719499999999997,2.159,4199.878,8500.302749999999,20569.100550000003,5198.432252188553,5982.851122592037
92,1.7730000000000001,2.162,4494.057000000001,8610.659,20743.485350000003,5341.034255479459,6075.7678864590725
93,1.7747000000000002,2.1544999999999996,4251.08,8463.880000000001,20072.841799999995,5109.3474398050275,5715.761245982883
94,1.765,2.144,4281.2065,8336.6095,20240.852750000002,5102.1646480923655,5830.590795972805
95,1.7759,2.1675000000000004,4497.665,8565.6695,20477.49659999999,5277.980561555074,5936.888621819897
96,1.7489999999999999,2.153,4525.364,8610.776749999999,20676.644749999992,5308.420553487605,6050.321330228563
97,1.75135,2.134,4314.003000000001,8734.385000000002,20646.492749999998,5318.006465639812,6104.942526502736
98,1.778,2.168,4353.5905,8459.855749999999,20335.362849999998,5215.21923735671,5923.033331481969
99,1.763,2.13875,4624.8115,8641.71675,20485.724599999994,5303.391733625921,5947.183429941199
100,1.754,2.132,4279.2355,8560.4345,20796.393600000003,5300.50317271186,6136.721009000927
101,1.774,2.15175,4424.360000000001,8573.98125,20452.34595,5291.690970657277,6011.450511494745
102,1.759,2.146,4314.832,8420.69825,20539.6295,5186.58292985126,5938.8343410706975
103,1.748,2.148,4296.711,8531.351999999999,20198.749,5180.7642877649805,5932.57734879801
104,1.7812000000000001,2.175,4184.885,8396.938,20153.4746,5136.850946545648,5856.508181072419
105,1.76235,2.14575,4386.0689999999995,8667.99325,20535.96664999999,5304.389550609345,5977.367724103646
106,1.758,2.16075,4537.6935,8522.663,20611.8148,5299.282768543494,5951.752465964936
107,1.798,2.2399999999999998,4262.1935,8556.589,20328.253349999995,5170.501413781617,5866.555363210197
108,1.677,2.036,5584.201,9791.307,13571.217999999999,5632.279179739342,5855.084373044644
109,1.671,2.015,6050.129,10014.976,13910.097399999933,5842.323095663268,6198.698172991299
110,1.667,2.001,6201.8015,10158.091499999999,22723.699750000003,5980.467577572828,6472.1553954088295
111,1.667,2.008,6147.347,10056.1595,22685.1169,5938.281822531909,6419.5599448165685
112,1.6680000000000001,2.019,6449.688,10338.55,23018.656799999997,6230.0048749174675,6770.719101629488
113,1.6709999999999998,2.017,6499.563,10332.9995,23003.581799999996,6228.124320710781,6716.90580465603
114,1.669,2.006,6308.808,10247.403,22901.1474,6085.991092342226,6643.639924635668
115,1.674,2.025,6461.731,10302.8105,22982.4825,6231.571356752791,6791.783502380103
116,1.675,2.032,6247.5515,10077.356749999999,22740.224500000004,6053.6066016348495,6624.674394190516
117,1.671,2.013,6318.237,10173.775249999999,22933.02985,6074.5495734097685,6715.122991938328
118,1.6720000000000002,2.0220000000000002,5707.339,9507.012999999999,22118.961,5772.208194118401,6419.099562251093
119,1.674,2.021,5636.3075,9460.0295,22205.02725,5748.295039309656,6445.117047719006
120,1.671,2.001,5564.8845,9441.359499999999,22176.67815,5726.873227631045,6472.606072554264
121,1.673,2.009,5520.9595,9440.018,22142.18585,5649.496362219274,6353.557690155722
122,1.674,2.015,5653.475,9443.6945,22190.261349999993,5775.872690199937,6503.60977817805
123,1.6710000000000003,2.009,5486.318,9339.640500000001,22091.9194,5610.886266192461,6318.771044323297
124,1.6759999999999997,2.019,5671.848,9480.52975,22190.580050000004,5769.77235157702,6440.118312645444
125,1.673,2.015,5607.464,9510.49575,22254.6421,5825.810617409563,6603.695817915314
126,1.677,2.013,5660.314,9550.358,22280.6191,5828.000359504537,6600.121518395726
127,1.681,2.019,5845.678,9572.221,22242.7264,5851.153332976908,6546.986937626907
128,1.677,2.021,5738.48,9447.491999999998,22228.1985,5796.795958836106,6506.762674386104
129,1.6760500000000003,2.011,5793.488,9590.143,22305.760299999998,5874.70401776484,6614.210028783237
130,1.6760000000000002,2.012,5676.404,9530.359,22282.9083,5797.386942913132,6561.518042748767
131,1.673,2.005,5776.726,9612.443500000001,22363.5403,5880.955753490582,6635.433877612675
132,1.6759999999999997,2.011,5859.2480000000005,9636.532500000001,22340.6172,5917.383363154996,6720.677501538903
133,1.673,2.018,5684.7335,9516.687,22249.79725,5798.2560685410635,6499.156088813981
134,1.676,2.018,5803.455,9624.465,22337.867,5873.898053704238,6603.539153004208
135,1.679,2.016,5773.801,9581.363,22266.489999999998,5841.321692294347,6563.977764401955
136,1.681,2.033,5759.73,9596.8115,22308.6595,5802.783485684996,6492.206355104664
137,1.6789999999999998,2.042,6189.485,10062.915,22714.6446,6152.491017211254,6852.184209478313
138,1.677,2.037,6161.347,10092.77425,22612.867749999998,6075.816823973486,6644.110062445981
139,1.6740000000000002,2.028,6566.0635,10352.992999999999,23058.1512,6270.788786999427,6890.719247274716
140,1.674,2.023,6652.329,10368.039,23100.602,6276.077191212445,6860.40331853632
141,1.673,2.029,6576.6215,10400.378499999999,23087.61285,6322.3926788469125,6941.1930341386715
142,1.681,2.042,6856.7835,10540.526,23160.49035,6506.7806437882355,7085.924826202386
143,1.6750000000000003,2.0260000000000002,6597.92,10428.051,23124.352,6376.728466727665,7031.402716727211
144,1.6720000000000002,2.028,6669.674,10426.619999999999,23103.603,6363.970243469047,6955.135392674803
145,1.671,2.0260000000000002,6496.525,10290.381,23099.649,6235.218357215193,6937.4831704828
146,1.675,2.032,6641.281000000001,10339.00075,23069.758,6311.333005928214,6914.033444859084
147,1.681,2.036,6721.434,10392.668,23130.423399999996,6358.925555217255,6972.150146061642
148,1.6789999999999998,2.038,6339.022999999999,10235.683,22940.849000000002,6181.484827017679,6881.866133492677
149,1.68,2.0340000000000003,6566.281999999999,10382.38325,23166.79095,6292.507125055343,7004.239039163339
150,1.6840000000000002,2.046,6480.300499999999,10278.8045,22962.84205,6286.111111542297,6955.378786115916
151,1.681,2.039,6546.9130000000005,10366.0,23105.822999999997,6265.427809374157,6914.330455865662
152,1.677,2.02,6590.512000000001,10434.39725,23195.0749,6367.583117490763,7083.944751258481
153,1.6789999999999998,2.031,6668.906000000001,10420.224999999999,23138.4594,6338.024223833966,6994.655068127755
154,1.6760000000000002,2.036,6765.469,10497.08,23172.5592,6407.93397681208,7068.662106546877
155,1.671,2.026,6669.536,10368.182,23100.832,6321.499424764821,6940.026011544582
156,1.673,2.027,6531.8595,10392.792749999999,23100.431099999998,6272.168178980087,6878.274292762261
157,1.6700000000000002,2.017,6600.76,10351.412,23103.3554,6299.633584940728,6959.445431913175
158,1.676,2.0260000000000002,6722.737999999999,10449.89925,23162.05375,6389.911411451332,7038.286486634595
159,1.681,2.033,6827.994000000001,10566.639,23259.268,6518.726574327937,7250.186859889465
160,1.6740000000000002,2.026,6556.885,10344.347,23012.2972,6316.061817074037,6973.711531511919
161,1.682,2.042,6303.835999999999,10191.553,22831.944750000002,6230.432941889841,6887.212641385233
162,1.6811500000000001,2.0380000000000003,6748.644,10446.930750000001,23180.4736,6385.2686313576005,6958.716373692985
163,1.6800000000000002,2.044,6710.3855,10419.996,23135.13885,6356.470322261632,6984.996088409639
164,1.6820000000000002,2.037,6688.179,10505.271499999999,23183.145900000003,6407.781068591048,7057.3435613532965
165,1.676,2.0220000000000002,6606.4335,10447.51875,23156.8514,6364.905074692551,7051.941570410025
166,1.676,2.021,6472.8735,10343.25775,23071.2515,6260.148187961164,6960.150129143648
167,1.678,2.026,6617.808,10336.041000000001,23072.143,6290.8101270686975,6939.297701507982
168,1.6780000000000002,2.033,6576.749,10325.02275,23017.443349999998,6273.047033323435,6899.043661007173
169,1.677,2.022,6637.692999999999,10374.690999999999,23066.6291,6316.815178612281,6986.233673218686
170,1.677,2.029,6523.082,10322.884,22968.260799999996,6306.342711530315,6942.0300800412815
171,1.675,2.0292499999999998,6544.4529999999995,10365.459,23137.358799999998,6295.770335381189,6959.354235047073
172,1.675,2.023,6537.87,10375.317,23091.372100000004,6325.153881063854,7012.784384844472
173,1.681,2.029,6667.3345,10412.553499999998,23146.7521,6382.161567516538,7064.134521274642
174,1.681,2.039,6383.757,10229.6815,22945.008149999998,6262.192254277151,6982.486828606815
175,1.6760000000000002,2.028,6609.292,10380.061,23105.8882,6298.930812964139,6941.1252152168
176,1.6759,2.028,6497.3189999999995,10323.706,23060.0331,6270.27517774087,6952.333144979199
177,1.683,2.0380000000000003,6733.289,10383.625250000001,23118.9117,6358.778520579037,6995.985631055343
178,1.6790000000000003,2.023,6597.433,10363.950499999999,23112.6218,6353.168949983837,7083.935693822422
179,1.678,2.039,6573.372,10265.420999999998,22995.658799999997,6291.7488764683885,6960.255760990848
180,1.6740000000000002,2.0260000000000002,6591.335,10404.842,23104.519799999995,6378.73327072137,7104.184585409015
181,1.679,2.031,6654.194,10397.606,23123.464,6324.213952559511,6939.835663831929
182,1.682,2.035,6629.696,10369.34675,23138.9715,6339.770333580232,7003.504750366134
183,1.6840000000000002,2.045,6387.778,10260.476,22982.269800000002,6319.5260060366,7051.787386603657
184,1.6860000000000002,2.0549999999999997,6713.6939999999995,10437.7235,23112.7416,6420.116277186715,7083.556761286713
185,1.683,2.047,6586.4025,10372.905499999999,23100.961449999995,6299.384334767534,6967.3519163324345
186,1.6789999999999998,2.042,6589.461,10330.7575,23104.752500000002,6311.815575658815,6990.950880963544
187,1.6820000000000004,2.05525,6790.433999999999,10499.97525,23196.66405,6504.157617337597,7127.560687030427
188,1.6839999999999997,2.041,6387.373,10214.835,22979.995999999996,6196.1442893508265,6886.289311868941
189,1.683,2.039,6703.855,10454.966,23169.5055,6415.3264623354935,7085.064312945202
190,1.677,2.034,6752.9495,10478.11,23165.62565,6451.678161821051,7199.026010345816
191,1.677,2.0260000000000002,6652.897000000001,10483.457999999999,23178.8853,6363.27772706338,7072.267248141237
192,1.683,2.039,6416.5735,10259.7115,23080.48485,6289.466213951829,7061.829359184579
193,1.683,2.0460000000000003,6732.47,10458.297999999999,23160.875399999997,6396.4683250736025,6978.762971598781
194,1.677,2.023,6664.53,10518.889000000001,23209.2004,6399.052855501536,7109.820575041774
195,1.678,2.0300000000000002,6658.933,10490.46025,23226.0,6430.5711760767535,7145.895102017191
196,1.6789999999999998,2.0340000000000003,6791.609,10533.945,23246.7978,6482.388671214839,7149.480873419698
197,1.677,2.041,6735.7865,10507.63175,23235.194050000002,6439.356031658385,7085.771447211851
198,1.678,2.029,6606.418000000001,10470.105,23204.979250000004,6383.512496320647,7073.296661816327
199,1.678,2.027,6718.798,10538.957999999999,23208.694000000003,6453.830514937413,7122.2828606826515
200,1.6720000000000002,2.025,6915.969000000001,10565.17725,23227.2314,6529.917219815923,7184.33081925313
201,1.677,2.0469999999999997,6540.855,10373.297,23050.5898,6337.176147694557,6953.602251550946
202,1.6800000000000002,2.047,6577.969,10390.633,23098.6694,6305.821632825922,6926.665921862925
203,1.686,2.0469999999999997,6739.630499999999,10488.154750000002,23163.823,6413.207674603153,7009.989233176113
204,1.682,2.037,6830.6990000000005,10528.675,23263.002800000002,6495.794713949937,7183.052907482125
205,1.687,2.053,6685.511,10460.9725,23144.597300000005,6459.359856279538,7172.741897524934
206,1.685,2.052,6850.7970000000005,10504.943,23185.1515,6469.6504087643925,7110.524624653868
207,1.679,2.043,6826.454,10479.3655,23212.60875,6444.4238121407425,7083.737274849963
208,1.682,2.041,6901.4805,10533.854749999999,23236.3399,6482.569937199493,7103.439666073516
209,1.683,2.058,6900.241,10700.7525,23271.35765,6597.453760627434,7207.603715737478
210,1.679,2.033,6874.371999999999,10644.846,23246.63375,6563.83012071472,7279.7833860247765
211,1.6760000000000002,2.037,6785.2585,10470.383749999999,23098.825699999998,6410.579151448325,6981.803832179785
212,1.678,2.033,6565.245500000001,10396.031500000001,23138.309749999993,6334.429123397356,7027.217140678735
213,1.676,2.029,6671.371,10487.6975,23214.768249999997,6409.829593248198,7066.489821654357
214,1.677,2.03,6656.865,10473.7615,23133.679,6396.725414345815,7066.470167662056
215,1.681,2.043,6779.054,10456.6315,23177.2265,6471.944611062684,7046.0099752950455
216,1.6790000000000003,2.034,6628.419,10455.412499999999,23071.4902,6340.588534771639,6953.669065542641
217,1.685,2.0420000000000003,6639.973,10451.573,23113.282,6353.930701654988,6981.403243088505
218,1.682,2.049,6641.0419999999995,10428.937,23064.6488,6352.515222263558,6928.536787519641
219,1.6800000000000002,2.035,6662.214,10451.824,23117.762099999996,6365.821647075022,6979.813666321819
220,1.681,2.03725,6740.6745,10434.086,23185.01225,6449.887558111523,7152.285892067516
221,1.6760000000000002,2.0300000000000002,6651.493,10485.74,23174.941,6392.611730837222,7074.510608083247
222,1.677,2.027,6703.543,10553.269,23227.051399999997,6471.770532456567,7220.954504334816
223,1.683,2.0460000000000003,6640.398999999999,10389.675,23143.197199999995,6405.481530523925,7113.494913027657
224,1.674,2.0380000000000003,6708.327,10476.509000000002,23131.313000000002,6395.2829244420645,6999.406284400985
225,1.681,2.044,6719.4785,10463.717,23143.292250000002,6380.047403333173,6940.348404687928
226,1.6860000000000002,2.068,6452.6055,10185.655999999999,22866.91225,6236.975244137555,6772.051867149849
227,1.683,2.067,6875.210999999999,10592.973,23198.8534,6557.131847782979,7109.268344474277
228,1.682,2.056,6632.532,10357.357250000001,22999.9764,6305.292896353038,6818.964781286014
229,1.683,2.06,6689.6165,10392.5145,23048.167299999994,6341.818831298456,6890.280559530518
230,1.682,2.049,6656.239,10385.006,23021.689000000002,6314.195753334472,6775.872286198805
231,1.683,2.046,6804.7775,10426.256000000001,23151.237500000003,6435.987133039414,7018.1049223965365
232,1.6829999999999998,2.05,6655.483,10372.479749999999,23089.713600000003,6358.894418578533,6929.659224278813
233,1.6860000000000002,2.0549999999999997,6559.25,10287.89,22864.68535,6230.73395631162,6713.956925727616
234,1.681,2.042,6645.925,10344.997000000001,23039.7738,6346.166634220043,6911.321000531272
235,1.6840000000000002,2.048,6675.2654999999995,10496.8525,23140.18825,6458.083345077096,7052.412172659469
236,1.6778,2.041,6664.588,10383.859,23029.4562,6343.306886775406,6895.14508139464
237,1.685,2.061,6488.5195,10358.946,22787.014000000003,6220.822239790714,6573.945883372371
238,1.701,2.1189999999999998,5876.7390000000005,9642.442,21753.6336,6096.33864002757,6436.075915105311
239,1.7690000000000001,2.253,5663.465,9080.649,21184.55425,5947.978726899394,6054.764138144259
240,1.809,2.298,5276.775500000001,8738.84875,20604.683299999997,5607.776463539148,5693.355622662557
241,1.815,2.3,5248.064,8977.875,20270.774,5639.3937763047925,5784.511965042403
242,1.8304,2.325,5320.558,8871.037,20300.682999999994,5686.22563760405,5730.411199193304
243,1.826,2.3209999999999997,5294.3405,8917.05825,20396.787249999998,5712.368585946249,5785.103851972089
244,1.851,2.308,5199.778,8860.081999999999,19968.129,5580.7981528861155,5640.3094662126905
245,1.8239999999999998,2.304,5305.246,8974.626,19980.601799999986,5642.571179867281,5633.313119904171
246,1.849,2.3095,5263.228000000001,8955.211500000001,19999.17599999999,5604.292072698365,5670.7525522281485
247,1.82785,2.295,5179.626,8831.3045,20044.590749999992,5576.885638114414,5707.293447104561
248,1.8090000000000002,2.284,5266.46,8900.971000000001,20138.71,5628.421113346064,5749.927248447621
249,1.819,2.282,4907.665500000001,8654.9535,19711.8968,5413.132143827532,5652.366788850668
250,1.82,2.27625,4965.7625,8760.7585,20045.687250000003,5452.297418415619,5688.028005409779
251,1.808,2.2569999999999997,4960.5085,8786.471249999999,20220.477949999997,5500.403621290125,5818.626523912586
252,1.816,2.2840000000000003,5116.251,8839.351,20248.587599999995,5585.2557150656685,5770.294244104625
253,1.7915,2.258,4765.049,8519.875499999998,19649.437,5309.92248338504,5624.050958326606
254,1.8170000000000002,2.2720000000000002,4684.17,8406.947,19329.5164,5221.791474306031,5503.761723324043
255,1.826,2.265,4570.856,8386.90675,19637.863099999995,5236.360212976854,5618.094817814877
256,1.79,2.24575,4429.205,8327.348750000001,19952.326500000003,5199.0458330873835,5688.093422955485
257,1.806,2.27,4996.098,8778.6415,20477.604249999997,5524.411121969692,5855.730752816373
258,1.8253500000000003,2.2695,5044.2405,8837.11125,20129.58479999999,5530.856714068201,5780.641447958475
259,1.804,2.24525,4998.4395,8745.095,19769.612649999974,5430.253209101565,5716.35015319035
260,1.795,2.231,4935.9845000000005,8740.2875,19847.636,5424.690683874905,5723.940516263397
261,1.8161500000000002,2.2840000000000003,4986.6085,8725.461,19680.91929999999,5424.82293487393,5612.0525820547655
262,1.797,2.26,5049.136,8766.682,20317.361,5505.882024026264,5773.591029946597
263,1.7934,2.2359999999999998,5014.271,8745.692,20514.051599999995,5547.748790043631,5973.811931334002
264,1.801,2.23725,4839.9805,8800.21875,20339.3576,5492.734530737104,5871.29295068719
265,1.8150000000000002,2.253,4939.036,8677.741,20345.923000000003,5506.204203179941,5913.021812307056
266,1.7950000000000002,2.218,4658.8099999999995,8627.23275,20473.611049999996,5385.854602420578,5914.327952909681
267,1.803,2.2735000000000003,5023.168,8853.82,20160.262499999997,5582.8971446399055,5782.878417472123
268,1.8210000000000002,2.265,4979.91,8838.100999999999,20484.539999999997,5543.163844228973,5874.073239129219
269,1.77955,2.227,4999.8835,9020.931250000001,20502.566399999996,5597.934008034617,5973.877725531937
270,1.79895,2.251,4779.4225,8789.147,19712.67964999999,5375.1176875000065,5662.73291563526
271,1.8155,2.276,4988.7029999999995,8778.409500000002,20431.6575,5538.546574872513,5910.881798727756
272,1.7994500000000002,2.2472499999999997,4714.448,8507.49425,20221.753600000004,5380.769420436824,5829.384704502297
273,1.8003000000000002,2.24675,4722.675,8511.2405,19748.007149999998,5319.379047561705,5639.495993124548
274,1.788,2.2439999999999998,4387.8105000000005,8311.977,19253.1495,5115.4705790994885,5562.26941053777
275,1.8,2.247,4631.363,8411.301,19941.582599999998,5273.781160018332,5698.901880724689
276,1.7975,2.2685000000000004,4992.529,8744.555,19764.0425,5505.454912157087,5662.480713803874
277,1.80355,2.246,4870.0470000000005,8622.229500000001,20224.98615,5442.343772713234,5790.537773609985
278,1.7900500000000001,2.237,5065.701,8829.62775,20087.656,5542.602154387033,5759.218775034794
279,1.7930000000000001,2.242,4908.162,8780.14,20595.8237,5534.361213159906,5964.527258318526
280,1.812,2.268,4853.351000000001,8778.618,20070.678399999997,5498.0788923691125,5813.015014137831
281,1.814,2.257,4881.9335,8759.143750000001,20406.226749999998,5499.976347965736,5838.869791922226
282,1.791,2.231,4987.42,8840.785999999998,20368.003,5481.840830033497,5775.841405956579
283,1.7810000000000001,2.221,4904.567999999999,8747.33675,20402.54039999999,5468.571495125794,5906.039229931212
284,1.81,2.253,5072.499,8866.148,20512.499599999992,5601.7555766946125,5954.747283604199
285,1.814,2.26875,5202.112,8733.684000000001,20341.385099999992,5576.3751834804525,5803.324631415374
286,1.796,2.237,4799.451999999999,8678.78575,20250.593299999993,5417.17079297821,5822.002113068022
287,1.8150500000000003,2.27025,4936.451,8835.39475,20344.8625,5506.297595032408,5815.597435826906
288,1.8132000000000001,2.2720000000000002,5087.918,8790.215,19920.592199999992,5518.215844478292,5714.696916577586
289,1.8105000000000002,2.242,4886.437,8720.065999999999,20350.732500000002,5485.296659677682,5825.637301992085
290,1.8131,2.27475,4851.328,8625.634250000001,19451.309999999998,5352.378998931633,5592.979107751723
291,1.7950000000000002,2.25075,4954.467500000001,8797.8935,20208.868899999998,5475.1404350152925,5745.166790855686
292,1.794,2.261,4968.511,8792.911,20056.437299999998,5498.987866148922,5721.223843602166
293,1.794,2.24025,4923.0815,8711.898,20182.59375,5457.150747254453,5845.401594646543
294,1.809,2.248,4514.441,8554.23,20194.106799999998,5312.252171034468,5829.730141828105
295,1.81,2.221,4487.856,8407.925000000001,20168.162,5249.023939052611,5768.84980181505
296,1.7773500000000002,2.194,4355.4905,8326.633249999999,20059.963849999996,5178.294011463559,5784.292584380015
297,1.776,2.194,4137.548,8110.4974999999995,19482.2175,4995.837374980252,5588.804175034909
298,1.79,2.219,4079.0640000000003,8035.1025,19852.782099999997,5049.229810668776,5739.953058773836
299,1.795,2.2005,4082.741,8088.014,19939.891499999983,5005.961773603232,5675.360883575642
300,1.78035,2.202,4379.3645,8511.39425,19884.487950000002,5223.234515364922,5777.481507885443
301,1.78985,2.204,4744.951,8715.59725,20312.562949999996,5382.762785441221,5896.240509688126
302,1.7950000000000002,2.2,4634.358,8701.547,20674.684399999984,5362.4612723465925,5920.788748247024
303,1.7970000000000002,2.20525,4636.873,8521.68525,20308.437049999993,5345.189620479992,5876.532509877736
304,1.791,2.205,4630.138999999999,8746.585,20085.230399999993,5308.7532046692695,5751.978323735591
305,1.7797999999999998,2.18,4705.104,8660.413,20485.2028,5354.541223073179,5930.875239939981
306,1.798,2.20325,4607.5554999999995,8657.82675,20612.701900000004,5422.073374629315,6039.912521822485
307,1.7891500000000002,2.181,4746.0869999999995,8675.49875,20590.769149999996,5396.851668406063,5979.59981897657
308,1.7810000000000001,2.189,4529.6655,8747.5085,20639.91635,5331.803362569294,5966.676417872145
309,1.77265,2.19925,4712.9125,8849.939999999999,20927.997049999994,5533.891158269818,6180.971986141326
310,1.773,2.216,4682.91,8574.75875,20400.5834,5356.3486070622375,5884.419526064467
311,1.7829000000000002,2.20675,4889.48,9045.514,20753.52155,5573.419591147528,6048.523404682929
312,1.7802499999999999,2.173,4462.499,8783.292749999999,20461.929000000004,5333.321549785686,6012.524219294517
313,1.7781500000000001,2.211,4802.786,8854.514,20567.0005,5455.574729396485,5939.438830023916
314,1.786,2.1895,4600.049999999999,8760.5355,20529.0583,5405.453818914131,5985.4785901686755
315,1.7954,2.193,4392.921,8642.904,20001.335999999996,5212.241196555521,5751.308088761626
316,1.759,2.164,4258.784,8378.757000000001,20011.0318,5131.728923089363,5778.856801762115
317,1.7779,2.191,4284.741,8381.4255,19918.233099999998,5137.605053742503,5823.035265609032
318,1.7944,2.205,4413.145,8563.783,19637.46939999999,5226.2972231000085,5740.2327480840095
319,1.783,2.185,4314.5145,8435.54225,19992.850549999996,5189.518316816808,5878.298350742166
320,1.77495,2.18,4196.534,8313.0615,19777.68929999999,5090.0664458730125,5675.969958308758
321,1.7891000000000004,2.203,4210.6625,8357.684000000001,20044.625,5172.4727744163,5878.026342490946
322,1.786,2.2024999999999997,4290.981,8497.5235,19942.0892,5214.543310725294,5821.281003113466
323,1.791,2.18675,4387.3445,8487.50975,20108.83065,5235.769864550095,5820.325935701562
324,1.7879999999999998,2.186,4663.043000000001,8921.8195,20827.0051,5491.419894928739,6157.141368404136
325,1.7985,2.213,4629.007,8764.0815,20542.1005,5375.829573526973,5991.014050660066
326,1.798,2.197,4733.853999999999,8779.050500000001,20658.576199999996,5433.683451877343,6071.094194524822
327,1.785,2.18475,4667.0435,8892.974999999999,20796.031000000003,5468.135168561889,6214.3812298829525
328,1.791,2.186,4362.053,8587.081,20528.611599999986,5265.457377130897,5999.559071444103
329,1.7821,2.1875,4708.718,8969.609,20313.613800000003,5420.788335854025,5991.785104730541
330,1.802,2.2199999999999998,4923.192,8956.7855,20709.6582,5495.412731818168,6005.578428174143
331,1.7930000000000001,2.214,4864.9619999999995,8921.507,20662.675000000003,5529.408493933028,6047.65986550371
332,1.7610000000000001,2.173,4761.5725,8886.13275,20733.359950000002,5449.958065772248,6051.818556604827
333,1.759,2.176,4521.791,8976.998,20864.114799999996,5468.515627315178,6141.30326108296
334,1.7730000000000001,2.1864999999999997,4983.404,9097.447,20527.978,5493.137951064857,5959.889381041617
335,1.7710000000000001,2.194,4909.221500000001,9030.129,20839.494749999998,5573.011126684186,6153.434404284896
336,1.788,2.187,4821.5185,9053.469,20656.658499999998,5490.89519630818,5989.391138395526
337,1.7875999999999999,2.207,5098.241,9282.410499999998,20743.536099999998,5700.723559194355,6146.686892779426
338,1.7831,2.192,4824.049,9123.226999999999,20877.2782,5606.319256638623,6209.296948582531
339,1.778,2.193,4755.71,9085.6715,20996.676399999997,5578.48955276801,6205.273217392768
340,1.76,2.1790000000000003,4789.255,9103.385,20900.791,5569.9354164352235,6197.080574724607
341,1.776,2.2110000000000003,4859.646,8884.77,20388.6555,5471.412970617017,6061.090390884294
342,1.7857500000000002,2.182,4246.951999999999,8550.517749999999,20361.90275,5270.879291010497,6037.314857693074
343,1.7630000000000001,2.1550000000000002,3993.9880000000003,8601.1475,20202.93005,5157.62694788643,5943.270146353218
344,1.766,2.1795,4222.4,8598.5205,19939.131500000003,5206.354410014624,5870.260220972555
345,1.7661000000000002,2.184,4279.126,8576.8405,20072.009699999988,5215.354944865382,5898.1912856021045
346,1.774,2.201,4037.856,8457.6445,19949.183649999995,5143.4510583788915,5873.423745361683
347,1.7790000000000001,2.17225,3931.6115,8180.718000000001,19410.494849999992,4951.007334505915,5668.615477374917
348,1.782,2.192,3991.031,8155.79125,19767.1352,4995.201497742684,5702.461809936751
349,1.77525,2.159,4041.9875,8530.07175,19999.329,5133.126330266183,5858.112509978205
350,1.779,2.1710000000000003,4442.531,8609.174,19969.862199999974,5291.4879549200095,5885.971471931233
351,1.7875999999999999,2.194,4177.945,8735.75,19891.962999999996,5261.766027183808,5929.722006773813
352,1.777,2.173,4306.7245,8708.098999999998,20350.1024,5316.325491429502,5988.943102477996
353,1.7827,2.1985,4739.762000000001,8975.645499999999,20299.486199999996,5482.80915593219,6056.239577116999
354,1.764,2.169,4884.557,9289.8,20791.858,5618.5952777686225,6205.886575466996
355,1.795,2.215,5068.505,9202.081999999999,20427.486599999986,5655.990602482493,5981.3388921461155
356,1.785,2.2085,5091.83,9488.466,20880.178200000002,5751.345668728635,6194.0816799055165
357,1.7930499999999998,2.2072499999999997,4991.1435,9266.665,20581.088699999997,5624.727307023093,6065.347384644443
358,1.7770000000000001,2.194,4875.601000000001,9405.003,20635.318399999996,5661.688488545898,6192.435434418851
359,1.7610000000000001,2.19,5009.4130000000005,9377.16,20858.406,5732.57512920527,6237.0787205274855
360,1.88115,2.35525,6688.7775,10200.76075,20572.55935,6476.338610859729,6191.741828745186


==> Data/dynamic-test/df_ttlabel-fixed-70k.csv <==
x,q05,q25,q50,q75,q95,mean,std
0,3141.82325,6175.686,7100.911499999999,9350.6795,10815.62875,7221.3405,2755.271259717605
3,2547.587,2547.587,2547.587,2547.587,2547.587,2547.587,
6,1.767,2865.368,6074.9535,9111.105249999999,11528.07685,5879.613797690021,3787.958336014446
7,1.738,2.331,4660.861000000001,8281.002,11136.391,4776.664677121479,3968.9993022343283
8,1.787,2.24075,3771.5960000000005,7847.2935,11038.988250000002,4269.634916875804,4047.7537829260164
9,1.795,2.177,3387.2414999999996,7596.7605,11034.213949999998,4075.5287608010185,4040.911023648282
10,1.76945,2.16525,3441.8785,7589.093750000001,11041.841049999999,4102.014686887836,4013.372752780016
11,1.79,2.18,4133.501,8263.079,11391.088,4472.081067769904,4185.53745094955
12,1.7857,2.2035,3928.1220000000003,8142.961499999999,11446.808899999996,4382.801657559474,4188.935552033134
13,1.8283999999999998,2.263,3953.8599999999997,8146.016,11343.944399999998,4384.672567018422,4183.123217607466
14,1.7959999999999998,2.207,3779.2235,8153.728,11547.959749999998,4348.194985816719,4255.163758480003
15,1.7919500000000002,2.199,4107.6,8176.3949999999995,11486.31755,4450.865175468736,4206.109245802464
16,1.8128,2.264,4066.0950000000003,8170.974,11473.684199999998,4453.618021571867,4195.401244809757
17,1.7741,2.2030000000000003,4047.5910000000003,8189.4169999999995,11399.6274,4421.7305474586565,4185.016527284548
18,1.7930000000000001,2.202,3969.8150000000005,8051.725,11421.7832,4392.036048918719,4172.421106350556
19,1.8031499999999998,2.21,4234.8835,8200.67675,11483.939400000001,4479.665293368936,4201.03007025176
20,1.7719999999999998,2.177,4105.663500000001,8163.288750000001,11396.52925,4440.605896372274,4183.209794129591
21,1.772,2.1905,4085.58,7996.9890000000005,11413.636999999999,4401.226630070884,4173.895313342211
22,1.782,2.175,4011.101,8154.317000000001,11441.022199999998,4392.303569280344,4190.735070297291
23,1.7650000000000001,2.181,4140.8045,8272.326500000001,11458.3593,4499.824415626931,4210.655436700264
24,1.7640000000000002,2.16525,4111.2325,8221.11825,11423.943599999999,4449.648068174774,4194.6969270496575
25,1.782,2.183,4246.9349999999995,8151.8765,11494.2615,4496.271795351733,4199.744414044148
26,1.7810000000000001,2.178,4068.7495,7993.311500000001,11433.320649999996,4385.110450619181,4160.7644345431345
27,1.784,2.178,3963.5009999999997,8139.103000000001,11516.625999999997,4400.028500840335,4227.570533240267
28,1.798,2.1734999999999998,3962.607,8057.03,11317.789599999998,4364.737100107328,4150.226906050427
29,1.795,2.19,4106.573,8140.031000000001,11531.5308,4470.330140033459,4201.101339879336
30,1.7759999999999998,2.1665,4108.134,8168.236000000001,11469.591299999993,4467.79167143291,4208.8067315509115
31,1.79105,2.185,4243.612499999999,8311.454749999999,11508.276600000001,4566.579174577287,4234.62902168204
32,1.766,2.1870000000000003,4196.3015,8339.025249999999,11579.470249999998,4567.859611693919,4245.585044154082
33,1.769,2.1565000000000003,3937.353,8049.5095,11495.383799999996,4376.16239055927,4194.8612100033
34,1.784,2.178,3998.076,8097.251250000001,11507.894149999996,4419.7587191198845,4191.003931438782
35,1.7930000000000001,2.206,3802.8,7968.62575,11370.382049999993,4285.516675075977,4151.01815435282
36,1.826,2.287,4342.8855,8371.89825,11679.534,4656.323283059782,4296.619134649676
37,1.7970000000000002,2.252,3988.392,7931.533,11057.782500000001,4355.777077597939,4045.5480166004445
38,1.788,2.21875,3524.346,7775.947,11018.820349999998,4136.012066109422,4032.4545766523343
39,1.77535,2.205,3799.136,7864.2515,11171.4149,4311.506749846335,4141.839938106422
40,1.806,2.25425,4389.3765,8332.993999999999,11594.421149999998,4653.132789554539,4257.9709690426525
41,1.803,2.21525,4151.210999999999,8263.501250000001,11545.536900000001,4501.473222659801,4219.742624991526
42,1.785,2.1825,4105.345,8166.487,11523.854899999998,4459.823332434439,4216.5067495729345
43,1.794,2.197,4157.7415,8329.40425,11503.74725,4533.904439499103,4232.531501400553
44,1.7890000000000001,2.1870000000000003,3921.383,8003.395,11253.061599999995,4336.954710458989,4137.766893859515
45,1.7726000000000002,2.177,4151.855,8319.879,11585.033599999999,4508.129207940678,4260.22993452711
46,1.79985,2.21825,4308.7744999999995,8337.298999999999,11531.833749999998,4583.060370175991,4215.959280973296
47,1.806,2.221,4275.9929999999995,8277.413,11528.195,4548.861973395469,4214.4307328667055
48,1.802,2.205,4220.929,8188.285,11474.556999999997,4518.312874317788,4193.652659025608
49,1.8039999999999998,2.229,4200.891,8236.056499999999,11419.668,4521.726369528484,4182.535627457443
50,1.794,2.221,4350.2555,8397.789499999999,11576.828249999999,4646.116373808791,4230.92256964506
51,1.7892500000000002,2.18825,4065.029,8117.219999999999,11530.771499999999,4434.764858791385,4201.672008419669
52,1.78275,2.191,4165.6735,8229.0085,11531.207000000002,4481.774621844952,4224.396074680733
53,1.7846,2.201,4192.151,8311.47,11530.723999999998,4532.190367353094,4236.5898067035905
54,1.783,2.197,4187.376,8325.93725,11435.027549999999,4491.239373525753,4208.149920535212
55,1.7757999999999998,2.208,4294.236,8342.419,11515.409800000001,4555.632205260757,4230.88564082486
56,1.795,2.176,4158.0605,8251.08275,11612.31175,4502.794234125771,4256.459677839081
57,1.787,2.201,4188.521000000001,8168.735000000001,11553.143399999999,4492.499429003474,4213.074015517842
58,1.784,2.189,4240.535,8320.659,11513.366600000001,4552.718737815135,4241.252477844716
59,1.7952500000000002,2.2119999999999997,4268.478,8418.73425,11519.326,4586.7189133108,4245.334376780269
60,1.788,2.19075,4044.4175,8127.83875,11392.769299999998,4419.9691432024165,4195.1592947255
61,1.78555,2.194,4233.6985,8241.979500000001,11498.500100000001,4523.772972139447,4212.962176016059
62,1.8016999999999999,2.197,4151.232,8208.34,11504.333799999999,4486.297363161933,4224.548175455655
63,1.774,2.2,4177.456,8082.357250000001,11536.888199999998,4477.282688656339,4172.742927095653
64,1.7792,2.198,4010.099,8146.289999999999,11337.8636,4410.647852253618,4170.036183782149
65,1.782,2.206,4259.877,8274.223000000002,11428.657499999998,4514.501825467353,4192.715629684475
66,1.7852000000000001,2.19,4209.984,8201.117,11545.8846,4503.5079357417435,4218.914926467157
67,1.7770000000000001,2.2045000000000003,4229.072,8210.769499999999,11609.109499999999,4534.073170702725,4225.735534183553
68,1.803,2.258,4058.706,8149.838999999999,11503.0351,4441.1439394874815,4187.218583697378
69,1.7970000000000002,2.222,4126.308,8229.407,11555.881,4475.468066013943,4227.6018136835555
70,1.8074,2.2645,4116.886,8128.184499999999,11509.589799999994,4464.69587059712,4200.869111226112
71,1.8005499999999999,2.23875,3870.9759999999997,7938.2395,11274.017199999998,4319.806907942791,4123.601349754969
72,1.80335,2.237,3883.3265,8044.104,11412.075799999999,4395.0349670686455,4257.310494663581
73,1.784,2.224,4166.062,8288.797999999999,11462.035800000001,4500.494275877647,4218.361970756921
74,1.78985,2.197,4278.5115,8338.350999999999,11506.2706,4561.981367633725,4244.544948773109
75,1.781,2.226,4335.619000000001,8354.048999999999,11542.245399999998,4603.383432731688,4218.338374223084
76,1.80755,2.22675,4211.364,8351.968499999999,11493.3265,4566.706158474071,4231.64765813752
77,1.8058500000000002,2.22825,4050.2014999999997,8319.274249999999,11559.5131,4520.617382895128,4282.518206145238
78,1.8010000000000002,2.19325,4214.2565,8360.2065,11551.181349999999,4539.993536046862,4252.260768368302
79,1.798,2.2,4236.3695,8253.92425,11451.860549999998,4515.960408147926,4216.996232754719
80,1.7770000000000001,2.2,4151.209,8212.652,11504.045199999997,4504.847213954868,4191.728310553631
81,1.7956000000000003,2.202,4078.2470000000003,8032.624,11282.2372,4403.580719059972,4126.589463126245
82,1.8090000000000002,2.227,4368.255999999999,8240.179,11448.9878,4557.415777116706,4185.2077044211865
83,1.782,2.19125,4194.9215,8102.19125,11421.227849999996,4489.128235939847,4150.577566542575
84,1.787,2.21325,4245.914000000001,8291.3195,11415.492999999999,4532.63793712305,4197.401578221012
85,1.7941,2.2205,4251.394,8298.4345,11462.534999999996,4536.159073531641,4188.353223284282
86,1.803,2.217,4190.102,8256.478,11448.885,4538.532560890099,4178.338841543999
87,1.7906,2.196,4099.734,8205.359,11457.4352,4495.728370150609,4188.293575590723
88,1.785,2.175,3870.1890000000003,7976.0692500000005,11353.61025,4321.19897709464,4130.133176622014
89,1.7866500000000003,2.202,4370.1585,8352.22775,11471.904649999999,4570.379087503788,4212.372354830101
90,1.802,2.226,4304.361999999999,8227.74025,11510.6065,4561.168831549201,4184.9137960457165
91,1.7978,2.215,4382.29,8268.783,11530.702399999998,4555.184246698779,4207.324885773517
92,1.786,2.193,4123.684499999999,8253.40875,11486.722550000002,4469.5886179104355,4223.847427673363
93,1.78565,2.213,4212.5285,8296.4705,11491.983449999998,4537.983429843406,4199.810114602223
94,1.796,2.2,4064.572,8206.396,11437.726,4435.360152989022,4193.3307999776025
95,1.795,2.19775,4097.1555,8114.8735,11453.825549999998,4454.995426488462,4180.582321487544
96,1.7919999999999998,2.1935000000000002,4190.406,8274.321,11365.3845,4496.818276499767,4184.46662559113
97,1.796,2.21675,4237.1695,8213.163,11521.8724,4543.060177045722,4197.850170200924
98,1.797,2.2190000000000003,4353.246499999999,8343.64,11592.3635,4592.151318291575,4219.81772118506
99,1.7944,2.203,4327.885,8353.863000000001,11599.325399999996,4601.933403077389,4235.598413385768
100,1.7790000000000001,2.172,4013.941,8165.036999999999,11464.928,4435.925480858725,4242.122528486527
101,1.83695,2.302,4197.2515,8212.95825,11391.518399999999,4491.091961585367,4161.266137952403
102,1.8050499999999998,2.258,3817.2535,7918.3955000000005,11138.7055,4299.198806100877,4079.958482949591
103,1.7863000000000002,2.2359999999999998,3962.4775,7911.591,11146.9286,4324.518083183721,4090.505455965614
104,1.8214000000000001,2.262,3933.297,8076.512,11326.7496,4416.700103679956,4242.000290393645
105,1.798,2.20725,3936.09,7850.00425,11047.6017,4296.436174369111,4037.590221742885
106,1.794,2.2095000000000002,4226.637,8443.536,11469.122900000002,4571.023047582974,4230.917377309155
107,1.7970000000000002,2.212,4095.702,8296.01,11577.1706,4505.442635433897,4234.292510453536
108,1.794,2.23,4270.3405,8255.69575,11491.022699999998,4546.281713788934,4208.414508908064
109,1.767,2.1784999999999997,3909.473,8156.2025,11439.0765,4392.516677492103,4201.352443821654
110,1.7999999999999998,2.22125,4212.969999999999,8219.894,11481.620299999999,4515.486436570567,4189.951054375462
111,1.809,2.226,4210.257,8340.876,11471.894799999998,4545.957803111168,4219.485925706724
112,1.794,2.226,4219.291499999999,8351.93075,11572.69895,4574.397791514034,4238.948256977855
113,1.7884000000000002,2.1950000000000003,4164.353,8094.3814999999995,11381.8469,4455.690069329317,4189.178825255363
114,1.6920000000000002,2.068,5713.4025,10006.938000000002,13454.2177,5503.095496177126,5086.638171489161
115,1.6790000000000003,2.041,7135.632,11332.208,14892.176799999997,6309.177273764036,5647.142325103999
116,1.682,2.058,7293.566000000001,11470.215750000001,14933.5205,6419.265922464839,5666.641420091496
117,1.6780000000000002,2.049,7007.0055,11137.282,14630.605300000001,6223.8379590178665,5534.7668285320415
118,1.676,2.0500000000000003,7021.152,11139.603500000001,14563.830199999999,6252.694458548865,5509.247437413804
119,1.689,2.067,7197.5895,11351.708750000002,14792.31625,6356.925388077759,5606.423812721184
120,1.681,2.063,7440.865,11610.686999999998,15026.555600000002,6511.771421679214,5715.895331044984
121,1.688,2.0740000000000003,7650.75,11700.287499999999,15112.49025,6638.356400634437,5733.3945749711875
122,1.6920000000000002,2.091,7501.496999999999,11614.966,15040.980799999998,6556.2860952257115,5704.790775574258
123,1.6909999999999998,2.0820000000000003,7422.6,11568.490249999999,14972.624750000003,6527.65834642733,5689.7501959286055
124,1.6870000000000003,2.089,7551.2880000000005,11595.471,14965.314999999997,6584.087992651093,5669.492926060286
125,1.6909999999999998,2.095,7643.805,11746.942000000001,15087.1768,6655.919692995475,5730.2340062762705
126,1.685,2.072,7669.464,11784.568,15120.3072,6671.380530371943,5752.903378642668
127,1.6919999999999997,2.092,7599.9794999999995,11685.532500000001,15094.456750000001,6629.497930370436,5736.774126717603
128,1.689,2.09,7467.6605,11540.696,14904.229499999998,6537.146602229791,5657.584267314349
129,1.688,2.084,7603.200999999999,11666.454749999997,15034.103899999995,6611.699981626488,5712.455108696361
130,1.6920000000000002,2.096,7587.227000000001,11693.622,15040.4852,6624.361117074693,5703.325853620304
131,1.6949999999999998,2.108,7724.448,11822.465,15139.954399999999,6720.316041612477,5737.290521504987
132,1.6960000000000002,2.104,7515.968999999999,11570.494,14947.546,6582.202314286853,5667.0824578559495
133,1.701,2.102,7601.3885,11672.857000000002,14999.954249999999,6623.301353353732,5684.118654339453
134,1.702,2.1109999999999998,7671.206,11701.1355,15038.4776,6666.797046878675,5706.588020013634
135,1.695,2.092,7651.4025,11681.022,15041.985499999999,6636.998262586249,5710.421541490874
136,1.689,2.078,7689.2985,11825.07925,15099.739249999999,6676.599152372679,5764.216860116157
137,1.6940000000000002,2.095,7642.83,11708.714,15070.585299999999,6671.680017135329,5713.194067737896
138,1.689,2.089,7717.419,11783.846749999999,15104.822,6701.808104520666,5744.534465994896
139,1.6920000000000002,2.1,7553.909,11615.43975,14972.674749999998,6613.904832614702,5715.932112672329
140,1.685,2.086,7430.175,11543.719000000001,14934.807,6589.812608259273,5776.777741005005
141,1.686,2.085,7321.671,11389.493,14688.909249999999,6468.470004225405,5564.315561378597
142,1.6938000000000002,2.085,7393.494,11478.071,14872.723399999999,6499.117104209111,5641.147369228593
143,1.689,2.0780000000000003,7702.6275000000005,11805.101250000002,15147.96505,6676.361860050833,5769.2848745405
144,1.699,2.112,7723.3135,11774.181499999999,15114.408750000002,6692.595369146828,5741.5568297683
145,1.6965500000000002,2.099,7763.3485,11792.71875,15118.224099999998,6718.895038433658,5749.551596606113
146,1.692,2.093,7750.438,11826.6945,15115.131699999996,6702.703682817877,5757.089393061428
147,1.693,2.1029999999999998,7665.637000000001,11724.16,15080.704,6653.650451272364,5717.972235082665
148,1.693,2.1,7499.961,11568.160750000001,14922.501249999998,6569.203727357781,5653.825253927842
149,1.694,2.088,7561.110000000001,11614.2085,15009.187999999998,6572.557190996917,5700.263272577498
150,1.688,2.091,7666.134,11756.0155,15073.203800000003,6676.759698551154,5726.749188646016
151,1.6909999999999998,2.092,7728.214,11825.080000000002,15124.518600000001,6701.0295656488515,5763.661230930355
152,1.694,2.106,7778.826999999999,11835.068,15120.693,6731.5119225850585,5744.3533137130635
153,1.698,2.106,7576.753500000001,11651.05075,14972.017800000001,6609.967881141937,5686.154468009648
154,1.6989999999999998,2.104,7722.849,11747.541000000001,15116.186,6683.824683728641,5734.6378306731185
155,1.693,2.089,7578.4395,11713.215499999998,15020.443699999994,6612.76936482098,5741.985921110529
156,1.693,2.105,7779.544,11821.868999999999,15112.378599999996,6730.2941428815575,5741.975974352326
157,1.693,2.097,7673.259,11765.982,15106.806199999999,6679.552251609162,5744.888702068501
158,1.699,2.112,7658.527,11746.6315,14986.54375,6680.666088341422,5695.17135781233
159,1.69,2.094,7675.93,11798.539,15106.43,6680.710121455776,5750.156429781799
160,1.6920000000000002,2.102,7762.407999999999,11794.74,15101.086599999999,6721.942185922167,5725.96678342862
161,1.6840000000000002,2.099,7634.0535,11706.179250000001,15080.2068,6638.988331698611,5715.751533176777
162,1.691,2.09525,7526.3665,11644.835,14939.23655,6596.583319555267,5682.056288481596
163,1.688,2.093,7612.639,11701.606,15056.926,6629.39979715937,5714.299588945349
164,1.693,2.102,7713.576999999999,11802.074,15080.978100000002,6704.675866447494,5728.877122984551
165,1.697,2.113,7771.151,11812.262999999999,15088.665799999999,6750.00986006308,5731.425754064053
166,1.6960000000000002,2.113,7687.239,11746.707999999999,15048.4177,6680.03530201303,5709.360071341077
167,1.6989999999999998,2.116,7691.867,11764.441,15090.6708,6696.600284985227,5729.643819424668
168,1.6949999999999998,2.11,7689.724,11725.538,15055.849,6688.122795484055,5707.575408342659
169,1.6919999999999997,2.102,7746.268,11846.039,15134.379600000004,6732.306559507817,5760.033191193203
170,1.698,2.11,7604.369000000001,11633.837500000001,14898.16235,6619.065885118584,5667.69849902931
171,1.694,2.104,7654.7355,11734.098000000002,15074.553649999998,6655.15600312473,5730.113854655835
172,1.692,2.098,7662.971,11724.077999999998,15064.97265,6658.729340474331,5731.8860565548075
173,1.692,2.105,7632.748,11724.746500000001,15103.965699999999,6701.610701610052,5802.596793863632
174,1.6920000000000002,2.114,7615.673000000001,11721.212,15097.744149999997,6659.282588390947,5729.485819637923
175,1.698,2.10225,7561.3455,11647.509,14958.4975,6620.301745860287,5671.204340663443
176,1.693,2.113,7627.492,11631.577,14982.373949999997,6631.211974884755,5682.53950375052
177,1.6900000000000002,2.1100000000000003,7656.762999999999,11773.247,15090.827000000001,6674.151244092305,5737.208040017371
178,1.687,2.123,7784.419,11951.201000000001,15394.672999999999,6927.44271966828,6080.545743373709
179,1.692,2.109,7814.058999999999,11912.166000000001,15172.5852,6814.243552979599,5836.872406018776
180,1.689,2.098,7720.679,11831.2145,15163.9428,6727.378901204976,5754.790315013423
181,1.692,2.106,7762.807000000001,11798.833,15115.88495,6719.160845849976,5754.891216133303
182,1.691,2.1029999999999998,7435.9565,11552.585999999998,14894.035349999998,6530.766979058138,5655.070613895438
183,1.6960000000000002,2.122,7802.938,11816.201,15095.114,6739.8798526291375,5735.402002886916
184,1.699,2.1159999999999997,7745.474,11774.555,15094.208999999999,6695.367202791079,5737.251528540395
185,1.696,2.125,7726.09,11798.043,15102.8394,6721.692850801393,5736.296453905938
186,1.696,2.119,7776.75,11785.6605,15055.8855,6721.727809605204,5723.325978488819
187,1.698,2.1149999999999998,7600.518,11656.027,15029.1178,6647.184928814956,5692.935423452817
188,1.695,2.109,7618.021000000001,11730.634,15075.841,6655.678493807985,5726.370309108816
189,1.6880000000000002,2.104,7323.2135,11371.181499999999,14679.37415,6466.507059043807,5548.972642166655
190,1.6880000000000002,2.095,7329.771500000001,11380.749749999999,14672.105800000001,6473.605863323373,5560.981644247016
191,1.693,2.101,7202.858,11284.741,14629.6943,6380.154283503273,5524.874816067464
192,1.686,2.091,7366.763,11419.1,14686.303,6472.78573019602,5565.021506070107
193,1.691,2.112,7773.9400000000005,11785.964750000001,15076.84505,6733.6816450279875,5721.083823417714
194,1.6949999999999998,2.114,7597.978999999999,11658.001,15025.1464,6609.940387489754,5700.164667792612
195,1.691,2.112,7623.478,11692.491000000002,15025.969999999998,6656.325866288766,5692.205931396496
196,1.6920000000000002,2.105,7626.116,11701.821,15070.929,6652.066651534933,5712.1111174645985
197,1.693,2.1069999999999998,7468.49,11558.031,14944.867600000001,6550.67655914887,5656.031935332185
198,1.692,2.108,7661.686,11768.135000000002,15057.126,6677.236216141312,5719.503519890575
199,1.6949999999999998,2.11,7711.471,11741.855,15051.754599999998,6696.438339834886,5706.021071551575
200,1.7,2.1229999999999998,7493.198,11622.62425,14956.708900000001,6585.798048034396,5667.887269540819
201,1.701,2.1310000000000002,7746.12,11776.671,15045.984399999998,6742.588824584237,5704.197160583424
202,1.694,2.12,7703.0560000000005,11726.814000000002,15090.163400000001,6708.715413614657,5706.847495710933
203,1.697,2.111,7744.818,11776.617,15102.425599999999,6712.133693696428,5729.373884883567
204,1.694,2.116,7562.3055,11643.65425,14910.2876,6607.448992123347,5659.543671391322
205,1.686,2.102,7231.837,11277.169,14632.8,6400.877283569614,5526.639508445984
206,1.692,2.1189999999999998,7330.562,11390.940999999999,14641.824999999999,6470.5376952173665,5533.786337832051
207,1.6942500000000003,2.118,7718.8925,11767.62975,15066.04725,6722.625453292338,5711.340307047803
208,1.693,2.1029999999999998,7709.205,11814.024000000001,15116.1,6721.07184781264,5738.401892048574
209,1.698,2.118,7465.801,11553.67625,15023.85025,6545.17725428459,5675.767142129174
210,1.706,2.125,7697.700000000001,11704.969000000001,15046.9572,6690.132808283951,5675.664917021266
211,1.694,2.1109999999999998,7537.592000000001,11557.858750000001,14887.380899999998,6580.0103435619685,5635.721015820391
212,1.6980000000000002,2.112,7269.164,11330.6755,14664.6704,6433.624699630724,5533.171979810161
213,1.693,2.113,7645.356,11786.761999999999,15127.371,6687.39086325617,5730.852338837708
214,1.701,2.121,7656.9255,11728.215,15086.705949999996,6682.316336290636,5707.48771895889
215,1.7100000000000002,2.138,7618.1295,11714.339499999998,15063.228749999998,6669.610267501598,5691.823126792423
216,1.7000000000000002,2.1390000000000002,7688.1645,11694.673,14961.8745,6712.2995987464765,5657.915462042538
217,1.698,2.121,7690.32,11759.0145,15045.243649999999,6711.54463743113,5696.235698024584
218,1.705,2.133,7705.1845,11747.849999999999,15069.570249999999,6705.9140502445825,5706.3844751908655
219,1.702,2.1270000000000002,7700.203,11720.1065,15052.871899999998,6686.0754648551265,5699.491466541487
220,1.697,2.118,7660.197499999999,11698.490749999999,15006.3694,6663.504802434472,5685.715589835075
221,1.701,2.12,7673.3595000000005,11692.867999999999,15054.3715,6667.230364839561,5693.831462853825
222,1.699,2.12,7323.840999999999,11391.844000000001,14806.533,6475.165099553527,5576.602840901904
223,1.702,2.1189999999999998,7581.406,11585.655,15001.047199999999,6627.529830736874,5659.435451459687
224,1.704,2.13,7543.4349999999995,11563.406249999998,14972.542149999997,6583.917380447639,5654.631867536817
225,1.705,2.1270000000000002,7586.7175,11685.04975,14984.5302,6656.497372003599,5665.579603029914
226,1.695,2.122,7676.543500000001,11740.52225,15054.478349999998,6705.344762117342,5700.726727804721
227,1.701,2.13,7693.19,11768.178,15062.9728,6695.854503163137,5703.325008040107
228,1.6960500000000005,2.1109999999999998,7615.28,11658.7125,15062.28405,6634.004860917838,5703.055154880577
229,1.7029999999999998,2.1310000000000002,7614.561,11610.537,14974.357899999997,6640.433901190049,5651.490648030976
230,1.7,2.1189999999999998,7242.752,11256.359250000001,14681.30575,6398.707137816674,5521.61994336947
231,1.7020000000000002,2.1189999999999998,7538.293,11669.480250000002,15040.517899999997,6605.15424677768,5694.589695359493
232,1.701,2.13,7456.7074999999995,11511.266749999999,14943.91195,6562.9947524188265,5622.461364525997
233,1.703,2.13225,7529.354,11581.205999999998,14917.1457,6596.665028509442,5630.858809193053
234,1.701,2.137,7341.25,11353.088749999999,14780.372650000001,6451.186818623337,5571.94706677156
235,1.698,2.102,6908.507,10923.35,14320.473399999999,6190.664317059005,5373.311468130305
236,1.704,2.107,6914.2045,10998.312249999999,14504.578649999996,6212.65530934617,5445.255839426341
237,1.6989999999999998,2.122,7076.997,11143.488000000001,14496.0964,6325.8543800569,5453.720676687401
238,1.7000000000000002,2.12,7094.353999999999,11177.719000000001,14589.023399999998,6345.992403095708,5478.552423747726
239,1.7000000000000002,2.123,7585.826,11612.977500000003,14979.880000000001,6619.426615127575,5677.940725752833
240,1.6980000000000002,2.115,7595.233,11702.73525,15017.407750000002,6656.08883473384,5687.3441089780745
241,1.705,2.124,7535.951,11587.425,14996.6555,6601.905254086699,5650.903789569331
242,1.7020000000000002,2.112,7528.102499999999,11584.569,14983.2555,6589.247374887773,5657.7798920980285
243,1.701,2.127,7435.172500000001,11449.344250000002,14909.718299999997,6526.173595189482,5600.4537565343935
244,1.71,2.1159999999999997,5710.591,9698.15325,12928.99675,5476.040967523581,4817.722424875662
245,1.717,2.12,5386.8885,9417.475750000001,12719.795999999998,5280.260796421091,4697.8940573879445
246,1.7349999999999999,2.185,5761.1835,9684.161,12800.361649999999,5508.870558594839,4735.126979922211
247,1.77265,2.24525,5395.577,9183.85175,12256.9046,5252.790601629705,4490.962929144904
248,1.8170000000000002,2.311,5161.665999999999,8864.652,11892.647400000002,5088.586581764428,4297.1254199559735
249,1.812,2.286,4985.5525,8832.104,11856.157049999998,5026.738334105088,4308.38509648632
250,1.827,2.303,4902.572,8721.099,11796.1824,4971.10334111786,4269.2986148699865
251,1.8272000000000002,2.319,4959.408,8813.966999999999,11910.9574,5018.251335143952,4314.314887501877
252,1.818,2.297,4983.446,8850.212,11841.5782,5020.098796338666,4323.741127273175
253,1.81505,2.279,4827.813,8628.9425,11639.91005,4866.205299810013,4245.807910677438
254,1.822,2.309,4582.05,8509.148,11570.856,4755.820707303452,4205.243772135206
255,1.8195999999999999,2.283,4339.737999999999,8287.888,11401.400399999995,4604.73047269358,4150.499089373508
256,1.817,2.265,4244.752,8221.418,11457.138149999999,4557.785419798096,4169.52672640228
257,1.8416000000000001,2.303,4506.221,8368.794,11526.083999999999,4690.574089242919,4179.046414014571
258,1.8109,2.276,4384.6720000000005,8321.1895,11555.850599999996,4642.000261608807,4194.699372820248
259,1.8089999999999997,2.265,4414.883,8425.383,11527.319799999997,4634.937647809443,4216.260340493272
260,1.79,2.2590000000000003,4560.9995,8465.36925,11523.107,4697.019919064746,4210.987231236565
261,1.838,2.292,4463.921,8420.135,11467.976,4669.760732806101,4200.168035691506
262,1.82085,2.245,3753.3985000000002,7753.6314999999995,10962.029449999998,4232.5387956682835,3994.0182561079673
263,1.797,2.228,4092.0299999999997,8058.963,11214.0488,4435.360330830329,4110.179810670256
264,1.8135,2.2845000000000004,4245.875,8139.672500000001,11248.072,4511.079965507215,4087.1264693909034
265,1.7960000000000003,2.255,4392.9400000000005,8372.525,11563.284500000002,4619.010120456162,4232.594468324474
266,1.8079999999999998,2.2432499999999997,4430.676,8385.67975,11575.451249999998,4659.392218813307,4265.123252750541
267,1.803,2.247,4345.4605,8391.71075,11584.526449999998,4632.8068022847,4216.246664097833
268,1.7917,2.249,4468.8279999999995,8431.308,11534.114399999991,4688.593394346286,4234.800395291828
269,1.821,2.272,4304.629,8309.882999999998,11500.679599999994,4589.384191385497,4206.440322468559
270,1.7992,2.246,4344.0380000000005,8367.791000000001,11546.193399999998,4587.312898932388,4234.345225851311
271,1.811,2.245,4323.695,8422.088,11524.805999999999,4617.7305353695565,4232.918575570553
272,1.7978,2.2199999999999998,4150.9529999999995,8167.074,11456.035999999998,4483.819613890101,4213.140575831905
273,1.811,2.24375,4320.724,8235.9905,11550.633749999999,4571.642603683292,4196.323919902297
274,1.84095,2.289,4393.115,8345.275249999999,11542.206849999999,4635.99409313432,4206.957524888679
275,1.7930499999999998,2.24525,4405.0035,8211.30825,11439.327,4576.744067509341,4139.062297947865
276,1.79665,2.237,4334.4130000000005,8198.11625,11498.933149999997,4552.393134742599,4172.288905172177
277,1.8090000000000002,2.2439999999999998,4035.116,8039.663750000001,11266.333149999999,4408.519534000603,4121.155408732455
278,1.79,2.2405,4024.4790000000003,8007.9005,11182.7291,4396.474562727659,4074.8301721419034
279,1.811,2.275,4128.335,7887.519499999999,11207.935749999999,4411.9569968436135,4043.486153220084
280,1.819,2.249,3860.6365,7801.07425,11020.0664,4292.812437627511,4019.964559056234
281,1.81875,2.24775,4163.08,8120.0645,11250.42825,4460.604423154558,4120.316225994951
282,1.81,2.26,4404.375,8399.69,11529.6628,4666.333254090198,4209.985181793208
283,1.8214500000000002,2.29425,4540.0914999999995,8445.21025,11549.111149999999,4727.404047241857,4196.080398737008
284,1.8156499999999998,2.289,4604.856,8511.2775,11590.0811,4750.26755063105,4211.654642290172
285,1.803,2.2435,4421.162,8455.2315,11579.7748,4662.832091954021,4232.88861921295
286,1.814,2.302,4480.8035,8540.951249999998,11599.809000000001,4728.3080082656725,4226.316202218026
287,1.8159999999999998,2.264,4274.798,8303.682,11475.7836,4601.223708339355,4194.024097252578
288,1.804,2.2880000000000003,4335.7175,8243.985499999999,11221.33825,4582.127039507593,4094.1730343488152
289,1.791,2.2110000000000003,3884.0460000000003,7949.5599999999995,11070.176,4327.146793848832,4078.1179203272704
290,1.8175000000000001,2.255,4080.183,8129.843000000001,11130.960000000001,4428.30347927128,4095.1819114084533
291,1.825,2.31,4581.493,8531.411,11580.413499999999,4764.156501098579,4210.3804963189905
292,1.7990000000000002,2.244,4502.227,8439.849999999999,11578.232,4676.113096994719,4241.718546863547
293,1.8279999999999998,2.28925,4684.1095,8608.0245,11533.58935,4770.6452935567695,4229.322778371573
294,1.82,2.2855000000000003,4578.615,8295.44375,11501.564999999999,4718.6228358468625,4162.873725789716
295,1.8124500000000001,2.276,4474.431500000001,8319.17075,11529.4032,4648.711547776194,4199.686232283219
296,1.8210000000000002,2.266,4232.449,8185.942500000001,11207.623899999999,4501.863395709533,4104.376120362222
297,1.815,2.271,4441.322,8441.38425,11479.4048,4677.417254027619,4183.068972555907
298,1.7761999999999998,2.266,4430.298,8352.848000000002,11510.807999999997,4667.76780844667,4166.092474519882
299,1.8159999999999998,2.27,4539.353,8383.850999999999,11523.836899999998,4682.795748396295,4188.7792728130225
300,1.797,2.2437500000000004,4282.532999999999,8311.448499999999,11435.725999999999,4575.59480465587,4172.856120871943
301,1.8170000000000002,2.2865,4451.601,8290.165,11461.4299,4648.546076912147,4177.032001004802
302,1.8170000000000002,2.2560000000000002,4338.655,8263.888500000001,11404.499699999997,4562.370239855067,4180.350843799747
303,1.8281,2.3165,4045.33,8115.968,11348.816099999998,4470.013634506732,4128.405759106804
304,1.828,2.2720000000000002,4366.3240000000005,8240.65,11444.7454,4584.293757553428,4162.106167259392
305,1.81,2.266,4512.448,8340.748749999999,11511.952299999999,4650.654883517781,4186.044092851703
306,1.826,2.3015,4484.137,8302.565999999999,11508.080600000001,4679.340719769942,4157.27864916139
307,1.8173500000000002,2.25775,4431.861,8355.2865,11623.074349999999,4650.470044830614,4229.25440901919
308,1.8110500000000003,2.28525,4507.197,8501.41225,11654.65545,4709.3558403640745,4243.50891322658
309,1.813,2.275,4446.3895,8315.2265,11563.854500000001,4660.848193627457,4206.262864421717
310,1.814,2.28125,4297.5425,8304.592499999999,11422.21825,4607.220278772362,4260.839325564612
311,1.806,2.2399999999999998,4121.85,8064.135,11264.941599999998,4441.809888360018,4121.308289613632
312,1.8290000000000002,2.29475,4461.4095,8398.687500000002,11508.922249999998,4682.780519333733,4208.792350531862
313,1.82815,2.28175,4586.1355,8417.6695,11543.467799999999,4694.396565062639,4185.383421667536
314,1.8079999999999998,2.274,4404.51,8227.92025,11553.378,4604.668620157305,4184.122828895097
315,1.79365,2.252,4506.954,8496.084499999999,11513.118149999998,4683.066053350583,4227.563935314987
316,1.8079999999999998,2.26925,4362.948,8251.00725,11558.322499999995,4615.7645886545915,4194.474386101478
317,1.802,2.275,4479.215,8402.714249999999,11586.7619,4723.852020080911,4206.302018339126
318,1.78865,2.23325,4378.7185,8405.256000000001,11528.174549999996,4658.52343561605,4207.26101656402
319,1.799,2.247,4470.6900000000005,8432.75425,11520.026499999998,4671.251155851687,4191.615006168042
320,1.8210000000000002,2.28,4493.066000000001,8360.535,11549.446,4682.287470047395,4206.563053988763
321,1.81005,2.253,4387.1695,8348.979,11571.428699999999,4641.930382548392,4222.889700393796
322,1.798,2.258,4358.200000000001,8407.883999999998,11603.735799999999,4655.576173085108,4234.058765358785
323,1.79845,2.24725,4244.892,8436.168,11551.201349999996,4614.991279680694,4222.647895614793
324,1.8148499999999999,2.27925,4562.7880000000005,8489.064750000001,11605.02425,4746.116108695658,4221.849843970983
325,1.815,2.269,4499.728999999999,8339.622,11544.447799999998,4652.473591397847,4199.371368952514
326,1.7991499999999998,2.26275,4390.495500000001,8385.0625,11544.116049999999,4640.923746054936,4207.513326887431
327,1.8065,2.269,4510.55,8301.51,11493.277,4649.268240107785,4172.566523778894
328,1.814,2.2560000000000002,4477.51,8518.438,11527.956,4706.95326663791,4239.402617273759
329,1.823,2.29425,4536.3325,8338.205,11537.927250000002,4692.6578002306105,4170.42390719956
330,1.8177,2.2685,4469.724,8526.380000000001,11546.676599999997,4705.675998541223,4225.793943731665
331,1.8190000000000002,2.2510000000000003,4401.669,8442.982,11491.07,4639.591739418974,4214.646694227924
332,1.815,2.251,4372.28,8324.884,11532.769199999999,4622.833636874736,4217.670263621848
333,1.8044000000000002,2.247,4165.898999999999,8125.4220000000005,11255.432399999998,4459.136585610874,4101.8512028868645
334,1.8079999999999998,2.22975,3946.6890000000003,7895.558500000001,11038.852350000001,4320.630941930841,4038.8489455746403
335,1.8061500000000001,2.228,4003.2355,7950.016750000001,11057.25525,4358.007840387996,4047.158792396089
336,1.7981,2.2435,4419.573,8451.280999999999,11497.0921,4642.04044619385,4221.127806457564
337,1.8242500000000001,2.27625,4669.657999999999,8542.6775,11573.796750000001,4773.156116853284,4208.965453367807
338,1.789,2.2600000000000002,4417.601000000001,8451.714,11510.084399999998,4668.070744662301,4205.032148888481
339,1.774,2.232,4268.737,8299.105500000001,11479.853,4573.858231300337,4216.2026195619455
340,1.7849999999999997,2.2399999999999998,4537.563,8527.117,11618.4052,4730.530590228295,4258.184841311095
341,1.782,2.247,4607.281000000001,8378.103,11531.2283,4701.598373605672,4212.324537675919
342,1.7892500000000002,2.276,4330.172500000001,8379.284,11536.86975,4637.133107049225,4213.352253413655
343,1.8039999999999998,2.276,4574.501,8546.060749999999,11572.120799999999,4758.2125337432435,4230.64249185752
344,1.86375,2.48175,4889.4465,8514.89225,11485.581750000001,4913.581674917497,4144.4774652477345
345,2.074,6.5985,5211.85,8635.876,11314.458,5145.066963608404,3998.6686651123005
346,2.05435,9.145,5017.9855,8576.853500000001,11361.8023,5102.102294265593,4009.590041917035
347,2.021,2.7822500000000003,4691.9505,8203.017749999999,11219.8053,4752.549463782685,4008.1588185323662
348,2.0253499999999995,2.86325,4673.6065,8205.74825,11241.062750000001,4796.235711425783,3995.922838868007
349,2.0602,2.771,4142.216,7759.066000000001,10832.612000000001,4421.249538576407,3892.592583708771
350,2.0020499999999997,2.75275,4440.468000000001,7954.3045,10939.528099999998,4610.865794205798,3941.431962157829
351,2.0484,2.862,4473.102,7876.117,10716.011600000002,4535.326358104733,3838.3725663412933
352,2.0009499999999996,2.75175,4600.5105,8387.5125,11295.880349999998,4790.805998125582,4053.5850878268875
353,2.0231,2.7867499999999996,4826.2215,8328.87425,11346.44255,4804.570933896617,4104.553716790728
354,2.012,2.7055000000000007,4696.968,8135.173750000001,11211.9996,4676.5927395209565,4021.0807631828397
355,2.0207,2.839,4670.305,8362.40075,11237.319249999997,4807.71269404517,3995.9569645751576
356,2.03305,2.75875,4516.5925,8363.2255,11304.850999999997,4750.898836163828,4067.6892433659027
357,2.037,2.7557500000000004,5025.790999999999,8678.274,11308.21005,4921.369632722006,4106.828190076414
358,2.0193,2.94625,5041.040999999999,8506.1715,11340.99655,4971.8345708775205,4015.7158263213573
359,1.976,2.7672500000000007,4764.8305,8348.478749999998,11366.222799999998,4840.655193945129,4056.483428540478
360,1.9881000000000002,2.82425,4664.131,8289.5895,11336.8063,4779.307346491231,4040.1671625283493
361,2.0,2.814,4734.593000000001,8252.499,11244.714199999999,4813.0946336206825,3990.645215383588
362,1.994,2.68775,4611.7935,8208.05775,11212.380249999998,4702.410361742431,3995.1268082238644
363,1.974,2.675,4733.65,8511.926,11259.9228,4821.3949146282985,4101.8766969175895
364,1.9872,2.7085,4625.790499999999,8340.41875,11326.59575,4762.935233753634,4070.281209232699
365,1.991,2.663,4525.200500000001,8298.89625,11281.83575,4725.7170286965,4072.1300758799293
366,2.006,9.149000000000001,4922.564,7903.651999999999,10982.536,4807.517597147948,3773.3182968712185


==> Data/flowperseries_pkt.csv <==
prefix,nb_prefixes,nb_floats per nb_prefix
2,7990,124.23591989987484
3,15353,64.65479059467205
4,27376,36.25968001168907
5,44790,22.16220138423755
6,72679,13.657934203827791
7,104860,9.466383749761587
8,135898,7.304338548028668
9,168973,5.874577595237109


==> Data/flowperseries_xj0314_2.csv <==
prefix,nb_prefixes,nb_floats per nb_prefix
2,105,525.7238095238096
3,736,75.00135869565217
4,2860,19.30104895104895
5,5835,9.460325621251071
6,8329,6.627566334493937
7,11044,4.998279608837378
8,14855,3.7159878828677213
9,19289,2.8617865104463682


==> Data/flowperseries_xj0314_3.csv <==
prefix,nb_prefixes,nb_floats per nb_prefix
2,556,99.28237410071942
3,4110,13.430900243309003
4,23220,2.3773040482342807
5,38209,1.4447119788531497
6,44066,1.2526891480960378
7,46489,1.187399169696057
8,51779,1.0660885687247725
9,53821,1.0256405492279965


==> Data/flowperseries_xj0314_4.csv <==
prefix,nb_prefixes,nb_floats per nb_prefix
2,2261,24.414418398938523
3,19773,2.7917362059373896
4,54016,1.0219379443127963
5,55096,1.00190576448381
6,55158,1.0007795786649263
7,55186,1.0002718080672635
8,55195,1.0001087054986866
9,55198,1.0000543497952825


==> Data/flowperseries_xj0314_5.csv <==
prefix,nb_prefixes,nb_floats per nb_prefix
2,7530,7.330810092961487
3,46268,1.1930708048759402
4,55159,1.0007614351239145
5,55194,1.0001268253795703
6,55200,1.000018115942029
7,55200,1.000018115942029
8,55201,1.0
9,55201,1.0


==> Data/hit_error.csv <==
cache_size,hit_3,app_3,cat_3,hit_4,app_4,cat_4,hit_5,app_5,cat_5,hit_6,app_6,cat_6,hit_7,app_7,cat_7,hit_8,app_8,cat_8,hit_9,app_9,cat_9,hit_10,app_10,cat_10
25,0.6887371529913218,0.6035588558597651,0.32298038752790836,0.08068781028377713,0.008974602308051891,0.003274557842473815,0.07640366696824567,0.008228591076078167,0.0029569944756716953,0.056498669944913205,0.0017533611304674608,0.00048690814001761185,0.05381899849389342,0.0012772955270847683,0.0003761354203763232,0.051705039186268745,0.00031991072009421605,9.534725515037257e-05,0.039585207024264706,0.00012552751176303446,3.308650354573304e-05,0.03844070462627565,0.0,0.0
50,0.7702168037856325,0.6520492506018726,0.3510852484941729,0.129760125084868,0.01727517888508767,0.0063974319507869555,0.1217103799739019,0.0158332332913716,0.005776724673119876,0.09195376474109923,0.0033600685695430238,0.00097728142060927,0.08714482029669204,0.0025577208585589976,0.000758754006987959,0.08305617797677373,0.0006427276871215033,0.00019863080000259326,0.0678931699396596,0.00024535430838812166,6.438454744034537e-05,0.06578267577260898,0.0,0.0
75,0.807191418612902,0.6678846076890799,0.36016458747054353,0.1622136256928325,0.024581819011013112,0.009206990283969388,0.15090217729313501,0.022509664947733383,0.008300688355763971,0.11433231324065983,0.004818892751216544,0.0014450753981055293,0.10784814099679352,0.003768731599824105,0.0011220348736218522,0.10198836472862473,0.000964538645595035,0.00029531939989130637,0.08707294657446263,0.00036954047541281563,9.691215734510318e-05,0.08416882343722719,0.0,0.0
100,0.8300251300936728,0.6761596987160872,0.364732425198234,0.18681780044948462,0.0311521726543178,0.011790867364926025,0.17267276129004278,0.028488597340158097,0.010625015229851717,0.1301978505844798,0.006172309592202137,0.0018987852558492132,0.12225194791200689,0.004912451546715796,0.0014806210336715535,0.11473013373430599,0.001263993858429558,0.000390890212498069,0.1008362613771184,0.0004870199187458069,0.00013066933326000648,0.09730081198303736,0.0,0.0
150,0.857279913832014,0.6847900225412983,0.36922894809733603,0.22412003872909375,0.0424001307364005,0.01629577366864269,0.2053065609865859,0.03867689307895177,0.01465609150474959,0.15265442063632054,0.008695490823748866,0.002761493480058563,0.14239693386477412,0.007057373562050496,0.0021629183905741024,0.13189040408680916,0.0018394307511776448,0.0005823671738961794,0.11952778852716547,0.0007134836220689661,0.00019494210197215682,0.1150182992955928,0.0,0.0
200,0.8732542118783677,0.6892694432949865,0.37137834126179853,0.252911332865204,0.05189495124547212,0.02013280207139397,0.23043889023395958,0.04721600546195578,0.018061654016667997,0.16944593296450824,0.011020041255293002,0.003533213819517147,0.15737617767273557,0.009046028915368525,0.0027781485105596248,0.14426844511094375,0.002390946996091992,0.0007605424666390797,0.13249300321050864,0.0009360350699052988,0.00025820886213055174,0.1272610880586114,0.0,0.0


==> Data/hit_error_adjusted_size.csv <==
cache_size,hit_4,app_4,cat_4,hit_6,app_6,cat_6,hit_7,app_7,cat_7,hit_10,app_10,cat_10
50,0.20690913261271823,0.037010384020291866,0.014143586035975313,0.11992236743769398,0.005261536514868918,0.0015775331910166566,0.10504115357435957,0.0035696536849087316,0.0010602212369299928,0.0657348344769415,0.0,0.0
100,0.27693582313743664,0.0602383390754066,0.023565191478079187,0.1584471296675723,0.009449438345424438,0.0029706314805114905,0.13964863027464258,0.006732209241731113,0.002025654112350588,0.09730964250256477,0.0,0.0
150,0.3240233948406963,0.07738262506977787,0.03073758535144238,0.1833951357921524,0.013138136375860893,0.004197291243723904,0.16114792729822094,0.009573512733720937,0.002907700056537681,0.11506882328073698,0.0,0.0
200,0.36013407187774626,0.09139397687029845,0.03675754053711467,0.202714524058471,0.01628045998287997,0.005246222829106197,0.17772538336191515,0.012035215664760393,0.0036810970769191906,0.12729842215382856,0.0,0.0
250,0.38973978582748564,0.10345445452763091,0.04200510471095921,0.2190082857100062,0.019137077160632517,0.006186952605595688,0.19198868441578737,0.014281073871655217,0.004378819898312655,0.13695878695935704,0.0,0.0
300,0.4150888540288295,0.11422243475084409,0.04675324152722829,0.23320943779100195,0.021692227108443027,0.007036135603693437,0.20438114489585912,0.016344397415407535,0.0050264658494747405,0.14520369772975167,0.0,0.0


==> Data/mean_flows_per_series.csv <==
prefix,nb_flows,nb_series
3,8946246,27963
4,8946246,83852
5,8946246,390361
6,8946246,767675
7,8946246,1046573
8,8946246,1322678
9,8946246,1534132
10,8946246,1708781


==> Data/mean_queries_per_rounded.csv <==
rounding,wkby,2020,xj
2,4.168042877562286,12.413228106722217,3.7968832361292955
3,1.1495802776480546,2.211756672194609,1.0802938777089923
4,1.006776106190538,1.051592190241535,1.003367234088204
5,1.0036871629894437,1.006464877880828,1.0033413107666143


==> Data/mean_queries_per_series.csv <==
prefix,wkby,2020,xj
3,636.8651991095721,1205.6770428015564,605.966078697422
4,97.60598938589841,146.7830412126954,79.83856983240223
5,19.023753407856727,134.40962984384038,16.010791044508576
6,9.84467801198255,51.73514024933215,9.167357746941457
7,7.754999638580344,49.42718136863934,7.357749495448742
8,5.515454907656124,23.670825800208807,5.369172136863113
9,4.379995407108775,22.8430972624957,4.335514372530556
10,3.6917313176469575,9.895959972321286,3.6545875979681144


==> Data/parsed_dead.csv <==
timeout,empty,q01_fixed,q01_carryon_0.1,q01_carryon_0.2,q01_carryon_0.3,q05_fixed,q05_carryon_0.1,q05_carryon_0.2,q05_carryon_0.3,q25_fixed,q25_carryon_0.1,q25_carryon_0.2,q25_carryon_0.3,q50_fixed,q50_carryon_0.1,q50_carryon_0.2,q50_carryon_0.3,q75_fixed,q75_carryon_0.1,q75_carryon_0.2,q75_carryon_0.3,q95_fixed,q95_carryon_0.1,q95_carryon_0.2,q95_carryon_0.3,q99_fixed,q99_carryon_0.1,q99_carryon_0.2,q99_carryon_0.3
5,0,0.09570000000000001,0.09989,0.09773,0.09622,0.09707,0.10015,0.09846,0.09657,0.09897,0.10307000000000001,0.10019,0.09893,0.09996000000000001,0.10436,0.10112,0.1001,0.10107,0.10625,0.10278000000000001,0.10109,0.10321999999999999,0.10865999999999999,0.10423,0.10342000000000001,0.1038,0.10935,0.10575,0.10404999999999999
10,0,0.11649,0.12853,0.12380000000000001,0.12012,0.11818,0.12892,0.12407,0.12087999999999999,0.12069,0.13035,0.12584,0.12261,0.1225,0.13232,0.12673,0.12415,0.12319000000000001,0.13319,0.12808999999999998,0.12539999999999998,0.12555,0.13565,0.12953,0.12757,0.12595,0.1366,0.12987,0.12938
20,0,0.15993000000000002,0.16765999999999998,0.16594,0.15918,0.16131,0.16794,0.16629000000000002,0.16018999999999997,0.16469,0.17207,0.16959,0.16262000000000001,0.1661,0.17448,0.17082,0.16412,0.16768,0.17593,0.17215,0.16571000000000002,0.16960999999999998,0.17859999999999998,0.17405,0.16757000000000002,0.16995000000000002,0.17947,0.17511,0.1689


==> Data/parsed_dead_second.csv <==
timeout,empty,q01_fixed,q01_carryon,q01_fixed-identity,q01_carryon-identity,q01_fixed-prefix6,q01_carryon-prefix6,q05_fixed,q05_carryon,q05_fixed-identity,q05_carryon-identity,q05_fixed-prefix6,q05_carryon-prefix6,q25_fixed,q25_carryon,q25_fixed-identity,q25_carryon-identity,q25_fixed-prefix6,q25_carryon-prefix6,q50_fixed,q50_carryon,q50_fixed-identity,q50_carryon-identity,q50_fixed-prefix6,q50_carryon-prefix6,q75_fixed,q75_carryon,q75_fixed-identity,q75_carryon-identity,q75_fixed-prefix6,q75_carryon-prefix6,q95_fixed,q95_carryon,q95_fixed-identity,q95_carryon-identity,q95_fixed-prefix6,q95_carryon-prefix6,q99_fixed,q99_carryon,q99_fixed-identity,q99_carryon-identity,q99_fixed-prefix6,q99_carryon-prefix6
10,0,0.11649,0.12380000000000001,0.08177,0.08039999999999999,0.0808,0.07852,0.11818,0.12407,0.08413999999999999,0.08144,0.08092,0.07966000000000001,0.12069,0.12584,0.08487,0.08374000000000001,0.083,0.08207,0.1225,0.12673,0.08616,0.08421,0.08407,0.08344,0.12319000000000001,0.12808999999999998,0.08717000000000001,0.08513,0.08539,0.08442999999999999,0.12555,0.12953,0.08881,0.08707000000000001,0.08698,0.0851,0.12595,0.12987,0.08954000000000001,0.08804000000000001,0.08919,0.08616


==> Data/parsed_padding.csv <==
timeout,empty,q01_fixed,q01_carryon_0.1,q01_carryon_0.2,q01_carryon_0.3,q05_fixed,q05_carryon_0.1,q05_carryon_0.2,q05_carryon_0.3,q25_fixed,q25_carryon_0.1,q25_carryon_0.2,q25_carryon_0.3,q50_fixed,q50_carryon_0.1,q50_carryon_0.2,q50_carryon_0.3,q75_fixed,q75_carryon_0.1,q75_carryon_0.2,q75_carryon_0.3,q95_fixed,q95_carryon_0.1,q95_carryon_0.2,q95_carryon_0.3,q99_fixed,q99_carryon_0.1,q99_carryon_0.2,q99_carryon_0.3
5,0,0.31841,0.01137,0.06171,0.12461,0.32125,0.011779999999999999,0.061950000000000005,0.12789,0.32703000000000004,0.013859999999999999,0.06491,0.13187,0.33121,0.01542,0.0672,0.13555,0.33703000000000005,0.016819999999999998,0.0711,0.14126,0.34041,0.01921,0.07544,0.14476,0.34130000000000005,0.02035,0.07566,0.14683
10,0,0.3299,0.010320000000000001,0.06575,0.12879,0.33131,0.01106,0.0674,0.13066,0.3368,0.013389999999999999,0.06994,0.13468,0.33877,0.014790000000000001,0.07378,0.14021,0.34149,0.01709,0.07613,0.14573,0.34625,0.021419999999999998,0.08034000000000001,0.15361,0.34848,0.022099999999999998,0.08268,0.15525
20,0,0.32828,0.00709,0.057539999999999994,0.12279,0.331,0.00919,0.06373000000000001,0.12480000000000001,0.33734000000000003,0.01161,0.07189,0.12717,0.33963,0.01284,0.07623,0.13119999999999998,0.34304,0.016579999999999998,0.07966000000000001,0.13787000000000002,0.34572,0.02073,0.09124,0.14265,0.34586,0.021789999999999997,0.09205999999999999,0.147


==> Data/parsed_padding_second.csv <==
timeout,empty,q01_fixed,q01_carryon,q01_fixed-identity,q01_carryon-identity,q01_fixed-prefix6,q01_carryon-prefix6,q05_fixed,q05_carryon,q05_fixed-identity,q05_carryon-identity,q05_fixed-prefix6,q05_carryon-prefix6,q25_fixed,q25_carryon,q25_fixed-identity,q25_carryon-identity,q25_fixed-prefix6,q25_carryon-prefix6,q50_fixed,q50_carryon,q50_fixed-identity,q50_carryon-identity,q50_fixed-prefix6,q50_carryon-prefix6,q75_fixed,q75_carryon,q75_fixed-identity,q75_carryon-identity,q75_fixed-prefix6,q75_carryon-prefix6,q95_fixed,q95_carryon,q95_fixed-identity,q95_carryon-identity,q95_fixed-prefix6,q95_carryon-prefix6,q99_fixed,q99_carryon,q99_fixed-identity,q99_carryon-identity,q99_fixed-prefix6,q99_carryon-prefix6
10,0,0.3299,0.06575,0.28668,0.0408,0.17549,0.06683,0.33131,0.0674,0.29072,0.045570000000000006,0.17920999999999998,0.06774,0.3368,0.06994,0.29601,0.04874,0.18697,0.07257,0.33877,0.07378,0.30125,0.05126,0.19433,0.07978,0.34149,0.07613,0.30694,0.05453,0.19746,0.08778999999999999,0.34625,0.08034000000000001,0.31181000000000003,0.05918999999999999,0.20364000000000002,0.09261,0.34848,0.08268,0.31204,0.06129,0.2069,0.09435


==> Data/parsed_ttlabel.csv <==
timeout,empty,q01_fixed,q01_carryon_0.1,q01_carryon_0.2,q01_carryon_0.3,q05_fixed,q05_carryon_0.1,q05_carryon_0.2,q05_carryon_0.3,q25_fixed,q25_carryon_0.1,q25_carryon_0.2,q25_carryon_0.3,q50_fixed,q50_carryon_0.1,q50_carryon_0.2,q50_carryon_0.3,q75_fixed,q75_carryon_0.1,q75_carryon_0.2,q75_carryon_0.3,q95_fixed,q95_carryon_0.1,q95_carryon_0.2,q95_carryon_0.3,q99_fixed,q99_carryon_0.1,q99_carryon_0.2,q99_carryon_0.3
5,0,5.056,4.363,4.231,4.239,5.302,4.993,4.807,4.795,6.348,6.013,5.835,5.866,7.634,7.196,7.033,7.08,8.925,9.716,9.333,9.028,9.955,19.75,15.121,14.76,10.957,30.418,20.11,15.22
10,0,9.248,7.687,7.549,7.43,9.663,8.821,8.539,8.382,11.693,10.925,10.637,10.643,14.221,13.129,12.914,13.057,16.749,18.47,17.583,17.139,18.772,38.374,29.105,28.433,19.186,48.474,38.921,29.245
20,0,17.724,14.395,14.299,14.149,18.543,16.411,16.078,15.819,22.586,20.69,20.399,20.322,27.629,24.778,24.823,25.019,32.663,35.814,34.293,33.494,36.697,75.592,57.41,55.969,37.508,77.678,76.906,57.467


==> Data/parsed_ttlabel_second.csv <==
timeout,empty,q01_fixed,q01_carryon,q01_fixed-identity,q01_carryon-identity,q01_fixed-prefix6,q01_carryon-prefix6,q05_fixed,q05_carryon,q05_fixed-identity,q05_carryon-identity,q05_fixed-prefix6,q05_carryon-prefix6,q25_fixed,q25_carryon,q25_fixed-identity,q25_carryon-identity,q25_fixed-prefix6,q25_carryon-prefix6,q50_fixed,q50_carryon,q50_fixed-identity,q50_carryon-identity,q50_fixed-prefix6,q50_carryon-prefix6,q75_fixed,q75_carryon,q75_fixed-identity,q75_carryon-identity,q75_fixed-prefix6,q75_carryon-prefix6,q95_fixed,q95_carryon,q95_fixed-identity,q95_carryon-identity,q95_fixed-prefix6,q95_carryon-prefix6,q99_fixed,q99_carryon,q99_fixed-identity,q99_carryon-identity,q99_fixed-prefix6,q99_carryon-prefix6
10,0,9.248,7.549,0.002,0.002,0.001,0.001,9.663,8.539,0.002,0.002,0.001,0.001,11.693,10.637,0.002,0.002,0.001,0.001,14.221,12.914,5.548,5.339,6.868,7.012,16.749,17.583,10.344,10.058,11.014,11.172,18.772,29.105,14.174,23.41,14.328,21.742,19.186,38.921,14.945,24.885,14.987,24.634


==> Data/percentile_shift_japanese.csv <==
1.000000000000000000e+00,4.252605381863431427e-02,2.873650645512521251e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.000000000000000000e+01,6.900000000000000000e+01
2.000000000000000000e+00,5.254316378908072821e-02,3.351049930004666333e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.000000000000000000e+01,8.800000000000000000e+01
3.000000000000000000e+00,6.235806501788769551e-02,3.664535697620158849e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.000000000000000000e+01,8.800000000000000000e+01
4.000000000000000000e+00,6.850209986000933837e-02,3.863571317467724420e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.000000000000000000e+01,1.230000000000000000e+02
5.000000000000000000e+00,7.197075750505521619e-02,4.039586249805568130e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.350000000000000000e+02
6.000000000000000000e+00,7.547052418727639989e-02,4.203561984756571945e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.500000000000000000e+02
7.000000000000000000e+00,7.881474568362109578e-02,4.362606937315289812e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.540000000000000000e+02
8.000000000000000000e+00,8.219007621714108369e-02,4.516067817701042486e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.740000000000000000e+02
9.000000000000000000e+00,8.943848187898584268e-02,4.799097837921916465e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.200000000000000000e+01,2.120000000000000000e+02
1.000000000000000000e+01,9.435370975268315974e-02,5.233644423705086091e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.200000000000000000e+01,2.590000000000000000e+02
1.100000000000000000e+01,9.931560118214341482e-02,5.843910405972935429e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,1.200000000000000000e+01,2.750000000000000000e+02
1.200000000000000000e+01,1.039664022398506804e-01,6.322942914916783508e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,1.300000000000000000e+01,3.400000000000000000e+02
1.300000000000000000e+01,1.089749572250738874e-01,6.696111370353087899e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,1.400000000000000000e+01,4.080000000000000000e+02
1.400000000000000000e+01,1.159744905895162548e-01,7.025976046041375156e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,1.400000000000000000e+01,4.840000000000000000e+02
1.500000000000000000e+01,1.211385907606159634e-01,7.310328200342198990e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,1.500000000000000000e+01,5.290000000000000000e+02
1.600000000000000000e+01,1.259916005599626687e-01,7.624202830922382823e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,1.600000000000000000e+01,5.910000000000000000e+02
1.700000000000000000e+01,1.304557473946181267e-01,7.979530253538652751e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,1.600000000000000000e+01,6.870000000000000000e+02
1.800000000000000000e+01,1.344999222274070594e-01,8.309721574117281406e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,1.600000000000000000e+01,8.090000000000000000e+02
1.900000000000000000e+01,1.388551874319489676e-01,8.704339710685953690e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,1.700000000000000000e+01,8.430000000000000000e+02
2.000000000000000000e+01,1.433193342666044534e-01,9.093653756416239631e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,1.800000000000000000e+01,9.120000000000000000e+02
2.100000000000000000e+01,1.480012443614870110e-01,9.452294291491678990e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,1.800000000000000000e+01,1.069000000000000000e+03
2.200000000000000000e+01,1.515165655622958407e-01,9.773588427438170356e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,1.900000000000000000e+01,1.187000000000000000e+03
2.300000000000000000e+01,1.543163789080727877e-01,1.012698708974957285e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.000000000000000000e+01,1.290000000000000000e+03
2.400000000000000000e+01,1.567273292891585013e-01,1.046990200653289804e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.000000000000000000e+01,1.416000000000000000e+03
2.500000000000000000e+01,1.596982423393995820e-01,1.078175454969668756e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.100000000000000000e+01,1.538000000000000000e+03
2.600000000000000000e+01,1.625136102037642027e-01,1.109012288069684260e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.200000000000000000e+01,1.657000000000000000e+03
2.700000000000000000e+01,1.650489967335510844e-01,1.138990511743661571e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.200000000000000000e+01,1.798000000000000000e+03
2.800000000000000000e+01,1.677088194120391895e-01,1.171082594493700491e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.400000000000000000e+01,1.863000000000000000e+03
2.900000000000000000e+01,1.698397884585472195e-01,1.205856276248250047e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00,2.400000000000000000e+01,1.993000000000000000e+03
3.000000000000000000e+01,1.723440659511588091e-01,1.239695131435682107e+01,0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00,2.500000000000000000e+01,2.067000000000000000e+03
3.100000000000000000e+01,1.753149790013999176e-01,1.273782858920516325e+01,0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00,2.600000000000000000e+01,2.251000000000000000e+03
3.200000000000000000e+01,1.776326022709597274e-01,1.310564629024731609e+01,0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00,2.700000000000000000e+01,2.380000000000000000e+03
3.300000000000000000e+01,1.799035619847565715e-01,1.340748172344065914e+01,0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00,2.800000000000000000e+01,2.460000000000000000e+03
3.400000000000000000e+01,1.835588738528542430e-01,1.373745528075906108e+01,0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00,2.900000000000000000e+01,2.576000000000000000e+03
3.500000000000000000e+01,1.862498055685176679e-01,1.406025820500855517e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.000000000000000000e+01,2.669000000000000000e+03
3.600000000000000000e+01,1.893607092860475904e-01,1.440693731529009192e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.000000000000000000e+01,2.742000000000000000e+03
3.700000000000000000e+01,1.917094415927826923e-01,1.474797013532431222e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.200000000000000000e+01,2.865000000000000000e+03
3.800000000000000000e+01,1.937781925649401105e-01,1.510759060507077223e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.200000000000000000e+01,2.969000000000000000e+03
3.900000000000000000e+01,1.960802613159122743e-01,1.546890651734328870e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.300000000000000000e+01,3.087000000000000000e+03
4.000000000000000000e+01,1.979623580650178849e-01,1.581081039041841585e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.400000000000000000e+01,3.187000000000000000e+03
4.100000000000000000e+01,1.999688909628246913e-01,1.616410017109970454e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.400000000000000000e+01,3.342000000000000000e+03
4.200000000000000000e+01,2.018976512676932678e-01,1.651337688598538023e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.500000000000000000e+01,3.446000000000000000e+03
4.300000000000000000e+01,2.039664022398506860e-01,1.683398662311401495e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.600000000000000000e+01,3.563000000000000000e+03
4.400000000000000000e+01,2.059884896562451384e-01,1.714974335044330545e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.600000000000000000e+01,3.667000000000000000e+03
4.500000000000000000e+01,2.077150412194742612e-01,1.747435059884896447e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.700000000000000000e+01,3.745000000000000000e+03
4.600000000000000000e+01,2.099704464146834593e-01,1.781163477990356370e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.800000000000000000e+01,3.902000000000000000e+03
4.700000000000000000e+01,2.121169699797791353e-01,1.815990045108103956e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.800000000000000000e+01,3.996000000000000000e+03
4.800000000000000000e+01,2.142012754705241995e-01,1.848558096126924966e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,3.900000000000000000e+01,4.031000000000000000e+03
4.900000000000000000e+01,2.177165966713330292e-01,1.879380930160211705e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.000000000000000000e+01,4.031000000000000000e+03
5.000000000000000000e+01,2.216207808368330923e-01,1.910074661689220576e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.000000000000000000e+01,4.031000000000000000e+03
5.100000000000000000e+01,2.235495411417016687e-01,1.939060507077305928e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.100000000000000000e+01,4.031000000000000000e+03
5.200000000000000000e+01,2.261315912272515161e-01,1.969533364442370527e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.200000000000000000e+01,4.031000000000000000e+03
5.300000000000000000e+01,2.281381241250583225e-01,2.000762171410794821e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.200000000000000000e+01,4.031000000000000000e+03
5.400000000000000000e+01,2.299268937626380571e-01,2.031177477057084957e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.300000000000000000e+01,4.039000000000000000e+03
5.500000000000000000e+01,2.321356354020843171e-01,2.063787525276092794e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.400000000000000000e+01,4.045000000000000000e+03
5.600000000000000000e+01,2.340643957069528658e-01,2.098534764349043513e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.400000000000000000e+01,4.083000000000000000e+03
5.700000000000000000e+01,2.356976201586560848e-01,2.134162389174055008e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.400000000000000000e+01,4.127000000000000000e+03
5.800000000000000000e+01,2.374552807590604997e-01,2.167967024420594058e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00,4.500000000000000000e+01,4.133000000000000000e+03
5.900000000000000000e+01,2.394307046196920141e-01,2.199785347643490496e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.600000000000000000e+01,4.184000000000000000e+03
6.000000000000000000e+01,2.414839010732617863e-01,2.231910094882563556e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.600000000000000000e+01,4.200000000000000000e+03
6.100000000000000000e+01,2.436770881941204003e-01,2.264347487945248005e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.700000000000000000e+01,4.220000000000000000e+03
6.200000000000000000e+01,2.462124747239072819e-01,2.297928138124125041e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.800000000000000000e+01,4.226000000000000000e+03
6.300000000000000000e+01,2.493233784414372323e-01,2.333434437704153197e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.800000000000000000e+01,4.270000000000000000e+03
6.400000000000000000e+01,2.525276092704930586e-01,2.366738217452169835e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.800000000000000000e+01,4.278000000000000000e+03
6.500000000000000000e+01,2.550318867631046760e-01,2.398802302068751047e+01,0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+00,4.800000000000000000e+01,4.300000000000000000e+03
6.600000000000000000e+01,2.576606004044174614e-01,2.430309534919894077e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,4.900000000000000000e+01,4.322000000000000000e+03
6.700000000000000000e+01,2.594027064862342580e-01,2.463283558873852996e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.000000000000000000e+01,4.362000000000000000e+03
6.800000000000000000e+01,2.613314667911028066e-01,2.497520609737128794e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.000000000000000000e+01,4.362000000000000000e+03
6.900000000000000000e+01,2.631046819100948952e-01,2.530928604759682798e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.000000000000000000e+01,4.394000000000000000e+03
7.000000000000000000e+01,2.646601337688598288e-01,2.563418883185565278e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.000000000000000000e+01,4.525000000000000000e+03
7.100000000000000000e+01,2.659822678488100722e-01,2.597343288225229330e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.100000000000000000e+01,4.600000000000000000e+03
7.200000000000000000e+01,2.675066106703997693e-01,2.631049930004666493e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.200000000000000000e+01,4.674000000000000000e+03
7.300000000000000000e+01,2.686576450458858512e-01,2.665436304246383514e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.200000000000000000e+01,4.718000000000000000e+03
7.400000000000000000e+01,2.699020065328978091e-01,2.699785347643490496e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.300000000000000000e+01,4.822000000000000000e+03
7.500000000000000000e+01,2.710841499455591830e-01,2.733992844921449716e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.300000000000000000e+01,4.915000000000000000e+03
7.600000000000000000e+01,2.722662933582205569e-01,2.768386996422460555e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.400000000000000000e+01,4.963000000000000000e+03
7.700000000000000000e+01,2.735106548452325148e-01,2.800217763260227244e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.400000000000000000e+01,5.032000000000000000e+03
7.800000000000000000e+01,2.745994711463680127e-01,2.835811168144346084e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.400000000000000000e+01,5.122000000000000000e+03
7.900000000000000000e+01,2.763415772281848093e-01,2.870525742728262486e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.500000000000000000e+01,5.250000000000000000e+03
8.000000000000000000e+01,2.775703841966091212e-01,2.903773526209363709e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.600000000000000000e+01,5.275000000000000000e+03
8.100000000000000000e+01,2.788769637579716631e-01,2.939239384041064085e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.600000000000000000e+01,5.344000000000000000e+03
8.200000000000000000e+01,2.799502255405195150e-01,2.973703530875719281e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.600000000000000000e+01,5.421000000000000000e+03
8.300000000000000000e+01,2.812412505832944665e-01,3.006845543630424800e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.700000000000000000e+01,5.499000000000000000e+03
8.400000000000000000e+01,2.825167211074817164e-01,3.041306579561362611e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.800000000000000000e+01,5.582000000000000000e+03
8.500000000000000000e+01,2.836988645201430903e-01,3.077494167055529672e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.800000000000000000e+01,5.663000000000000000e+03
8.600000000000000000e+01,2.849898895629180418e-01,3.114307046196920226e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.800000000000000000e+01,5.663000000000000000e+03
8.700000000000000000e+01,2.861253694198164776e-01,3.147562606937315266e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,5.900000000000000000e+01,5.663000000000000000e+03
8.800000000000000000e+01,2.872297402395395660e-01,3.181647223518432099e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.000000000000000000e+01,5.663000000000000000e+03
8.900000000000000000e+01,2.885674288380774555e-01,3.216312023642868212e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.000000000000000000e+01,5.663000000000000000e+03
9.000000000000000000e+01,2.900295535853165130e-01,3.254081505677399377e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.100000000000000000e+01,5.663000000000000000e+03
9.100000000000000000e+01,2.913361331466791104e-01,3.291611448125680539e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.200000000000000000e+01,5.710000000000000000e+03
9.200000000000000000e+01,2.926893762638046459e-01,3.329583138901850958e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.200000000000000000e+01,5.918000000000000000e+03
9.300000000000000000e+01,2.944470368642090330e-01,3.366159589360709248e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.300000000000000000e+01,6.196000000000000000e+03
9.400000000000000000e+01,2.991133924405039446e-01,3.406808212785814050e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.400000000000000000e+01,6.511000000000000000e+03
9.500000000000000000e+01,3.117903250894384914e-01,3.451782547830144665e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.400000000000000000e+01,6.840000000000000000e+03
9.600000000000000000e+01,3.268470990822833766e-01,3.492496500233318102e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.500000000000000000e+01,7.115000000000000000e+03
9.700000000000000000e+01,3.371752994244828217e-01,3.529433815523409379e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.500000000000000000e+01,7.417000000000000000e+03
9.800000000000000000e+01,3.441281692331622510e-01,3.564243272670710638e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.600000000000000000e+01,7.850000000000000000e+03
9.900000000000000000e+01,3.493078239228495918e-01,3.599194275937159659e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,6.600000000000000000e+01,8.163000000000000000e+03
1.000000000000000000e+02,3.532431171255249747e-01,3.633128013687976221e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.100000000000000000e+01,6.700000000000000000e+01,8.441000000000000000e+03


==> Data/percentile_shift_wkby4.csv <==
1.000000000000000000e+00,2.223631425853678581e-02,1.355505314382607907e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,5.900000000000000000e+01
2.000000000000000000e+00,7.332607287114517591e-02,1.647169109031004108e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,8.700000000000000000e+01
3.000000000000000000e+00,7.699306579908739290e-02,1.881360371662140318e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,8.700000000000000000e+01
4.000000000000000000e+00,8.322419663904934151e-02,2.210603950978094367e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,8.700000000000000000e+01
5.000000000000000000e+00,8.804918733371014383e-02,2.632445994568438863e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,8.700000000000000000e+01
6.000000000000000000e+00,9.288796371606997115e-02,3.078371634568990434e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,8.800000000000000000e+01
7.000000000000000000e+00,9.665145645790540474e-02,3.518066143729579931e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,7.000000000000000000e+00,1.170000000000000000e+02
8.000000000000000000e+00,9.856766704807069790e-02,3.871600104771226292e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,7.000000000000000000e+00,1.170000000000000000e+02
9.000000000000000000e+00,1.007044486414204743e-01,4.187361281517528511e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,8.000000000000000000e+00,1.260000000000000000e+02
1.000000000000000000e+01,1.025517307930906147e-01,4.569776258288644755e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,9.000000000000000000e+00,1.370000000000000000e+02
1.100000000000000000e+01,1.041646562538772192e-01,5.047436551372364910e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,9.000000000000000000e+00,1.650000000000000000e+02
1.200000000000000000e+01,1.058878672162560791e-01,5.509587945794676145e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.810000000000000000e+02
1.300000000000000000e+01,1.078178634941203973e-01,5.897723982960889622e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.860000000000000000e+02
1.400000000000000000e+01,1.099822164628682514e-01,6.241456320048525797e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,2.140000000000000000e+02
1.500000000000000000e+01,1.127669253780724801e-01,6.593032713436909553e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,2.650000000000000000e+02
1.600000000000000000e+01,1.164752753691117859e-01,6.956781869063537904e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.200000000000000000e+01,2.930000000000000000e+02
1.700000000000000000e+01,1.198251974799762892e-01,7.295234287762444758e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.200000000000000000e+01,2.930000000000000000e+02
1.800000000000000000e+01,1.230924054646466009e-01,7.614951956878369010e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.300000000000000000e+01,3.030000000000000000e+02
1.900000000000000000e+01,1.256014006258702187e-01,7.944030107941935093e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.300000000000000000e+01,3.130000000000000000e+02
2.000000000000000000e+01,1.278622534085112894e-01,8.259460428183459157e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.300000000000000000e+01,3.130000000000000000e+02
2.100000000000000000e+01,1.296543928093852882e-01,8.578792098043811265e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.400000000000000000e+01,3.220000000000000000e+02
2.200000000000000000e+01,1.314603178979583398e-01,8.906119466769599313e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.400000000000000000e+01,3.600000000000000000e+02
2.300000000000000000e+01,1.331008147341430081e-01,9.236741614855457527e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.500000000000000000e+01,3.860000000000000000e+02
2.400000000000000000e+01,1.341898840623664546e-01,9.560843132659671895e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.500000000000000000e+01,4.540000000000000000e+02
2.500000000000000000e+01,1.353340961413860011e-01,9.884034795075752555e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.500000000000000000e+01,4.710000000000000000e+02
2.600000000000000000e+01,1.367402362866871612e-01,1.020191896772770512e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.500000000000000000e+01,4.710000000000000000e+02
2.700000000000000000e+01,1.379120197411047855e-01,1.051176608445112315e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.600000000000000000e+01,4.720000000000000000e+02
2.800000000000000000e+01,1.390424461324253069e-01,1.082526640841478383e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.600000000000000000e+01,5.020000000000000000e+02
2.900000000000000000e+01,1.399247301451632952e-01,1.113668509353589187e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.700000000000000000e+01,5.930000000000000000e+02
3.000000000000000000e+01,1.410413708487847917e-01,1.145104013013689226e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.700000000000000000e+01,6.400000000000000000e+02
3.100000000000000000e+01,1.420615117385130854e-01,1.175955003515350406e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.700000000000000000e+01,6.610000000000000000e+02
3.200000000000000000e+01,1.431781524421345819e-01,1.207147879071947472e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.800000000000000000e+01,6.700000000000000000e+02
3.300000000000000000e+01,1.444877927735425116e-01,1.237885826934476619e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.800000000000000000e+01,6.830000000000000000e+02
3.400000000000000000e+01,1.460180041081349245e-01,1.269437130371248657e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.900000000000000000e+01,7.260000000000000000e+02
3.500000000000000000e+01,1.477136436951157206e-01,1.302202952894305099e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.900000000000000000e+01,7.750000000000000000e+02
3.600000000000000000e+01,1.490508554019217280e-01,1.333365499937964493e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.900000000000000000e+01,7.800000000000000000e+02
3.700000000000000000e+01,1.505121382980189881e-01,1.364918181943506248e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.900000000000000000e+01,8.320000000000000000e+02
3.800000000000000000e+01,1.517942072540288678e-01,1.397084327051654995e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.000000000000000000e+01,8.830000000000000000e+02
3.900000000000000000e+01,1.531314189608348475e-01,1.428874122885620146e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.000000000000000000e+01,9.090000000000000000e+02
4.000000000000000000e+01,1.544824163553398799e-01,1.460552254649223158e+01,0.000000000000000000e+00,1.000000000000000000e+00,3.000000000000000000e+00,2.000000000000000000e+01,9.340000000000000000e+02
4.100000000000000000e+01,1.558609851252429623e-01,1.491024138739160954e+01,0.000000000000000000e+00,1.000000000000000000e+00,3.000000000000000000e+00,2.100000000000000000e+01,9.840000000000000000e+02
4.200000000000000000e+01,1.578736955293014721e-01,1.522319028384730899e+01,0.000000000000000000e+00,1.000000000000000000e+00,3.000000000000000000e+00,2.100000000000000000e+01,1.016000000000000000e+03
4.300000000000000000e+01,1.620507589021078221e-01,1.552043728201381256e+01,0.000000000000000000e+00,1.000000000000000000e+00,3.000000000000000000e+00,2.100000000000000000e+01,1.079000000000000000e+03
4.400000000000000000e+01,1.680475330511862486e-01,1.580689008671197548e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.100000000000000000e+01,1.138000000000000000e+03
4.500000000000000000e+01,1.748163057114104080e-01,1.610415087056617978e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.200000000000000000e+01,1.166000000000000000e+03
4.600000000000000000e+01,1.815988640593335923e-01,1.639631094997173832e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.200000000000000000e+01,1.189000000000000000e+03
4.700000000000000000e+01,1.885744220350432099e-01,1.668403203793821277e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.200000000000000000e+01,1.217000000000000000e+03
4.800000000000000000e+01,1.952604805690731915e-01,1.696647320751595700e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.300000000000000000e+01,1.269000000000000000e+03
4.900000000000000000e+01,2.019327534154041204e-01,1.724950716166475928e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.300000000000000000e+01,1.321000000000000000e+03
5.000000000000000000e+01,2.072816002426280946e-01,1.753543611023035709e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.300000000000000000e+01,1.371000000000000000e+03
5.100000000000000000e+01,2.140365872151532289e-01,1.781412757275396785e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.300000000000000000e+01,1.396000000000000000e+03
5.200000000000000000e+01,2.204745033706006496e-01,1.809153696632156638e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.400000000000000000e+01,1.430000000000000000e+03
5.300000000000000000e+01,2.246653524311060246e-01,1.837040764278525984e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.400000000000000000e+01,1.451000000000000000e+03
5.400000000000000000e+01,2.275603468479024949e-01,1.863689877169522546e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.400000000000000000e+01,1.475000000000000000e+03
5.500000000000000000e+01,2.301934131984174070e-01,1.890796674892126816e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.400000000000000000e+01,1.529000000000000000e+03
5.600000000000000000e+01,2.327024083596410109e-01,1.918303257558003239e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.500000000000000000e+01,1.578000000000000000e+03
5.700000000000000000e+01,2.347702615144956484e-01,1.944742827995974466e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.500000000000000000e+01,1.628000000000000000e+03
5.800000000000000000e+01,2.367691862308551332e-01,1.971187912709025625e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.500000000000000000e+01,1.669000000000000000e+03
5.900000000000000000e+01,2.385475399440301070e-01,1.997604047477908296e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.500000000000000000e+01,1.695000000000000000e+03
6.000000000000000000e+01,2.400226085278264199e-01,2.023871296819641685e+01,0.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000000e+00,2.500000000000000000e+01,1.722000000000000000e+03
6.100000000000000000e+01,2.415803912378169105e-01,2.049024662595293478e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.600000000000000000e+01,1.766000000000000000e+03
6.200000000000000000e+01,2.431106025724093234e-01,2.073353644246543226e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.600000000000000000e+01,1.820000000000000000e+03
6.300000000000000000e+01,2.443375287776230753e-01,2.099815271784833115e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.600000000000000000e+01,1.847000000000000000e+03
6.400000000000000000e+01,2.458677401122154882e-01,2.124075324997587444e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.600000000000000000e+01,1.884000000000000000e+03
6.500000000000000000e+01,2.473428086960118011e-01,2.148841312948896487e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.700000000000000000e+01,1.918000000000000000e+03
6.600000000000000000e+01,2.487627345290119862e-01,2.174981733963798902e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.700000000000000000e+01,1.951000000000000000e+03
6.700000000000000000e+01,2.500172321096237882e-01,2.198855787920980376e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.700000000000000000e+01,1.975000000000000000e+03
6.800000000000000000e+01,2.511476585009443374e-01,2.223307462192751416e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.700000000000000000e+01,1.978000000000000000e+03
6.900000000000000000e+01,2.523607990184590366e-01,2.248110671500847957e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.800000000000000000e+01,2.022000000000000000e+03
7.000000000000000000e+01,2.532568687188960221e-01,2.273832007609699701e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.800000000000000000e+01,2.071000000000000000e+03
7.100000000000000000e+01,2.542770096086243159e-01,2.299241787176553231e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.800000000000000000e+01,2.127000000000000000e+03
7.200000000000000000e+01,2.554350073753429151e-01,2.323743089924040817e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.800000000000000000e+01,2.176000000000000000e+03
7.300000000000000000e+01,2.564000055142750534e-01,2.348055528750051835e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.900000000000000000e+01,2.193000000000000000e+03
7.400000000000000000e+01,2.574615034671004499e-01,2.371823432911950746e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.900000000000000000e+01,2.197000000000000000e+03
7.500000000000000000e+01,2.585092157322267936e-01,2.394276182467362446e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.900000000000000000e+01,2.214000000000000000e+03
7.600000000000000000e+01,2.595155709342560346e-01,2.417095631315568127e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.900000000000000000e+01,2.244000000000000000e+03
7.700000000000000000e+01,2.602599980700037174e-01,2.440805635589131484e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,2.900000000000000000e+01,2.253000000000000000e+03
7.800000000000000000e+01,2.612525675843339612e-01,2.463975240904892416e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.000000000000000000e+01,2.253000000000000000e+03
7.900000000000000000e+01,2.621899943478680495e-01,2.486951846592867454e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.000000000000000000e+01,2.253000000000000000e+03
8.000000000000000000e+01,2.634582776161789042e-01,2.510157294696645991e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.000000000000000000e+01,2.253000000000000000e+03
8.100000000000000000e+01,2.646300610705965006e-01,2.533027750589338112e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.000000000000000000e+01,2.253000000000000000e+03
8.200000000000000000e+01,2.659672727774025081e-01,2.555823763768455592e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.300000000000000000e+01,2.672355560457133627e-01,2.577901542618453590e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.400000000000000000e+01,2.685314106894222674e-01,2.599371372640924349e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.500000000000000000e+01,2.696894084561408111e-01,2.621002495209473437e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.600000000000000000e+01,2.707233350335681576e-01,2.644230000413570636e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.700000000000000000e+01,2.719364755510828568e-01,2.667110106287652016e+01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.800000000000000000e+01,2.731634017562966088e-01,2.691076524352417465e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
8.900000000000000000e+01,2.743903279615103608e-01,2.713332138573732877e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.100000000000000000e+01,2.253000000000000000e+03
9.000000000000000000e+01,2.753001833496463990e-01,2.734355312314754727e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.200000000000000000e+01,2.253000000000000000e+03
9.100000000000000000e+01,2.760997532361901818e-01,2.754621651801100057e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.200000000000000000e+01,2.253000000000000000e+03
9.200000000000000000e+01,2.770785370628213728e-01,2.775683425467679299e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.200000000000000000e+01,2.253000000000000000e+03
9.300000000000000000e+01,2.781813920787438721e-01,2.795755386757468486e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.200000000000000000e+01,2.253000000000000000e+03
9.400000000000000000e+01,2.790912474668799104e-01,2.816345689904740723e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.200000000000000000e+01,2.253000000000000000e+03
9.500000000000000000e+01,2.799735314796178431e-01,2.836132287459160040e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.300000000000000000e+01,2.253000000000000000e+03
9.600000000000000000e+01,2.808558154923558314e-01,2.855696935441624618e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.300000000000000000e+01,2.253000000000000000e+03
9.700000000000000000e+01,2.818897420697831779e-01,2.875473883014654319e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.300000000000000000e+01,2.253000000000000000e+03
9.800000000000000000e+01,2.828133831456182135e-01,2.895238423468754618e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.300000000000000000e+01,2.253000000000000000e+03
9.900000000000000000e+01,2.837232385337542517e-01,2.915816319497098164e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.300000000000000000e+01,2.253000000000000000e+03
1.000000000000000000e+02,2.846744509849873928e-01,2.935379588910792847e+01,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,3.300000000000000000e+01,2.253000000000000000e+03


==> Data/percentile_shift_xj0314.csv <==
1.000000000000000000e+00,3.807902030760312168e-02,1.848100577888081686e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,5.500000000000000000e+01
2.000000000000000000e+00,4.302458288799115849e-02,2.046068006014383656e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,8.200000000000000000e+01
3.000000000000000000e+00,4.664770565750620684e-02,2.306733573667143933e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e+00,9.900000000000000000e+01
4.000000000000000000e+00,5.005344106085034966e-02,2.493578014891034478e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,6.000000000000000000e+00,9.900000000000000000e+01
5.000000000000000000e+00,5.403887610731689800e-02,2.658828644408615993e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,7.000000000000000000e+00,9.900000000000000000e+01
6.000000000000000000e+00,5.768011449067951546e-02,2.857828662524229735e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,7.000000000000000000e+00,9.900000000000000000e+01
7.000000000000000000e+00,6.152062462636546242e-02,3.049183891596166873e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,8.000000000000000000e+00,9.900000000000000000e+01
8.000000000000000000e+00,6.523432546511838404e-02,3.230195105161138169e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,8.000000000000000000e+00,9.900000000000000000e+01
9.000000000000000000e+00,6.894802630387131259e-02,3.427474139961232513e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,8.000000000000000000e+00,9.900000000000000000e+01
1.000000000000000000e+01,7.291534573649027795e-02,3.640930417927211504e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000000e+00,9.900000000000000000e+01
1.100000000000000000e+01,7.704570569373743461e-02,3.853988152388543753e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+01,9.900000000000000000e+01
1.200000000000000000e+01,8.123041249252731244e-02,4.069092951214652309e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+01,1.040000000000000000e+02
1.300000000000000000e+01,8.523396315284142988e-02,4.269687143348852132e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+01,1.130000000000000000e+02
1.400000000000000000e+01,8.860346732849042062e-02,4.459937319976087444e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.180000000000000000e+02
1.500000000000000000e+01,9.190050904874912108e-02,4.665640115215303751e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.360000000000000000e+02
1.600000000000000000e+01,9.543305374902628924e-02,4.876216010579518922e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.100000000000000000e+01,1.410000000000000000e+02
1.700000000000000000e+01,9.851270810311407722e-02,5.072063911885654086e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.200000000000000000e+01,1.410000000000000000e+02
1.800000000000000000e+01,1.013749750910309527e-01,5.270212496150431747e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.200000000000000000e+01,1.580000000000000000e+02
1.900000000000000000e+01,1.046176699697469181e-01,5.480770275900798794e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.300000000000000000e+01,1.780000000000000000e+02
2.000000000000000000e+01,1.075161681853589596e-01,5.696871433488523984e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.300000000000000000e+01,1.780000000000000000e+02
2.100000000000000000e+01,1.108313255194652291e-01,5.922211554138511858e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.400000000000000000e+01,1.780000000000000000e+02
2.200000000000000000e+01,1.137479393489248397e-01,6.137642434013876880e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.400000000000000000e+01,1.910000000000000000e+02
2.300000000000000000e+01,1.162116628321950701e-01,6.334921468813970336e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.400000000000000000e+01,1.940000000000000000e+02
2.400000000000000000e+01,1.184217677215992498e-01,6.533740330791109052e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.500000000000000000e+01,2.000000000000000000e+02
2.500000000000000000e+01,1.206862194525461507e-01,6.721363743410445402e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.500000000000000000e+01,2.010000000000000000e+02
2.600000000000000000e+01,1.227876306588648742e-01,6.911414648285357565e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.600000000000000000e+01,2.010000000000000000e+02
2.700000000000000000e+01,1.247441169544030032e-01,7.112896505498088828e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.600000000000000000e+01,2.090000000000000000e+02
2.800000000000000000e+01,1.268455281607217267e-01,7.302259017046792700e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00,1.700000000000000000e+01,2.210000000000000000e+02
2.900000000000000000e+01,1.289288237531928671e-01,7.493505552435644645e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.700000000000000000e+01,2.210000000000000000e+02
3.000000000000000000e+01,1.307947319794931229e-01,7.680331878045687510e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.700000000000000000e+01,2.410000000000000000e+02
3.100000000000000000e+01,1.329323744135069985e-01,7.879893480190576227e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.800000000000000000e+01,2.500000000000000000e+02
3.200000000000000000e+01,1.347077045705693810e-01,8.076900780782956701e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.800000000000000000e+01,2.660000000000000000e+02
3.300000000000000000e+01,1.364649191137841666e-01,8.283364431803772021e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.900000000000000000e+01,2.740000000000000000e+02
3.400000000000000000e+01,1.383308273400844224e-01,8.480371732396152495e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,1.900000000000000000e+01,2.930000000000000000e+02
3.500000000000000000e+01,1.402691980217749546e-01,8.690386043731091803e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.000000000000000000e+01,3.120000000000000000e+02
3.600000000000000000e+01,1.419901813372946020e-01,8.900490933135269955e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.000000000000000000e+01,3.270000000000000000e+02
3.700000000000000000e+01,1.434394304451006297e-01,9.099110523360083747e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.100000000000000000e+01,3.530000000000000000e+02
3.800000000000000000e+01,1.457038821760475444e-01,9.301697433017517724e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.100000000000000000e+01,3.640000000000000000e+02
3.900000000000000000e+01,1.476784840854332426e-01,9.499429358163801851e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.200000000000000000e+01,3.840000000000000000e+02
4.000000000000000000e+01,1.492001956486295466e-01,9.693429466857484300e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.200000000000000000e+01,3.840000000000000000e+02
4.100000000000000000e+01,1.510661038749298024e-01,9.904349558884803173e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.300000000000000000e+01,3.860000000000000000e+02
4.200000000000000000e+01,1.528957808735348922e-01,1.011891088929548310e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.300000000000000000e+01,4.070000000000000000e+02
4.300000000000000000e+01,1.544899548921215282e-01,1.031965000634046525e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.300000000000000000e+01,4.110000000000000000e+02
4.400000000000000000e+01,1.565732504845926687e-01,1.050649444756435535e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.400000000000000000e+01,4.480000000000000000e+02
4.500000000000000000e+01,1.579319215231608231e-01,1.069601999963768790e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.400000000000000000e+01,4.570000000000000000e+02
4.600000000000000000e+01,1.598521765910037862e-01,1.089099835147914064e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.400000000000000000e+01,4.890000000000000000e+02
4.700000000000000000e+01,1.615006974511331295e-01,1.108170141845256396e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.400000000000000000e+01,4.940000000000000000e+02
4.800000000000000000e+01,1.633122588358906502e-01,1.126311117552218199e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.500000000000000000e+01,4.990000000000000000e+02
4.900000000000000000e+01,1.650513577652578667e-01,1.145587942247423108e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.500000000000000000e+01,4.990000000000000000e+02
5.000000000000000000e+01,1.669897284469484267e-01,1.163837611637470282e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.600000000000000000e+01,5.190000000000000000e+02
5.100000000000000000e+01,1.688375210594010856e-01,1.183310084962228892e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+00,2.600000000000000000e+01,5.280000000000000000e+02
5.200000000000000000e+01,1.707577761272440764e-01,1.202885817285918790e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.700000000000000000e+01,5.280000000000000000e+02
5.300000000000000000e+01,1.726780311950870395e-01,1.221682578214162795e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.700000000000000000e+01,5.280000000000000000e+02
5.400000000000000000e+01,1.744895925798445602e-01,1.239578993134182383e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.700000000000000000e+01,5.420000000000000000e+02
5.500000000000000000e+01,1.763192695784496777e-01,1.258567779569210643e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.800000000000000000e+01,5.560000000000000000e+02
5.600000000000000000e+01,1.777685186862556777e-01,1.275491386025615448e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.800000000000000000e+01,5.840000000000000000e+02
5.700000000000000000e+01,1.794351551602326178e-01,1.292608829550189320e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.800000000000000000e+01,5.840000000000000000e+02
5.800000000000000000e+01,1.811017916342095302e-01,1.309621202514447269e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.900000000000000000e+01,5.840000000000000000e+02
5.900000000000000000e+01,1.829133530189670509e-01,1.326733211354866704e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.900000000000000000e+01,5.870000000000000000e+02
6.000000000000000000e+01,1.844350645821633550e-01,1.344049926631763903e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,2.900000000000000000e+01,6.140000000000000000e+02
6.100000000000000000e+01,1.861017010561402951e-01,1.361868444412238865e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.000000000000000000e+01,6.150000000000000000e+02
6.200000000000000000e+01,1.875509501639462950e-01,1.380092751942899554e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.000000000000000000e+01,6.150000000000000000e+02
6.300000000000000000e+01,1.893262803210086775e-01,1.397222876397166758e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.100000000000000000e+01,6.150000000000000000e+02
6.400000000000000000e+01,1.907030669734244011e-01,1.414307711816814894e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.100000000000000000e+01,6.150000000000000000e+02
6.500000000000000000e+01,1.920073911704498204e-01,1.430167931740366960e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.100000000000000000e+01,6.150000000000000000e+02
6.600000000000000000e+01,1.930943280013043273e-01,1.445953877647144026e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.200000000000000000e+01,6.150000000000000000e+02
6.700000000000000000e+01,1.944167678121773157e-01,1.461645622361913688e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.200000000000000000e+01,6.560000000000000000e+02
6.800000000000000000e+01,1.958479013061357465e-01,1.478433361714461647e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.200000000000000000e+01,6.560000000000000000e+02
6.900000000000000000e+01,1.974964221662651176e-01,1.494606981757576847e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.200000000000000000e+01,6.560000000000000000e+02
7.000000000000000000e+01,1.986014746109671936e-01,1.511329504900273513e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.300000000000000000e+01,6.560000000000000000e+02
7.100000000000000000e+01,2.001775330157062327e-01,1.528365428162533313e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.300000000000000000e+01,6.690000000000000000e+02
7.200000000000000000e+01,2.013550479157986406e-01,1.545879603630369026e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.300000000000000000e+01,7.050000000000000000e+02
7.300000000000000000e+01,2.028224126374522096e-01,1.562819514139236610e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.300000000000000000e+01,7.080000000000000000e+02
7.400000000000000000e+01,2.042354305175630991e-01,1.578456912012463498e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.300000000000000000e+01,7.080000000000000000e+02
7.500000000000000000e+01,2.055759859422836566e-01,1.595020017753301644e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.400000000000000000e+01,7.080000000000000000e+02
7.600000000000000000e+01,2.067897320700712027e-01,1.609650187496603380e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.400000000000000000e+01,7.090000000000000000e+02
7.700000000000000000e+01,2.081302874947917603e-01,1.625486857122153594e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.400000000000000000e+01,7.220000000000000000e+02
7.800000000000000000e+01,2.095614209887501911e-01,1.641095270013224550e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.400000000000000000e+01,7.220000000000000000e+02
7.900000000000000000e+01,2.110831325519465229e-01,1.656252604119490712e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.500000000000000000e+01,7.220000000000000000e+02
8.000000000000000000e+01,2.124599192043622464e-01,1.672375500443832408e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00,3.500000000000000000e+01,7.220000000000000000e+02
8.100000000000000000e+01,2.136555497183021957e-01,1.688061810474447810e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.500000000000000000e+01,7.220000000000000000e+02
8.200000000000000000e+01,2.147787177768518685e-01,1.703358634807340621e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.500000000000000000e+01,7.250000000000000000e+02
8.300000000000000000e+01,2.159200014492491104e-01,1.719456169272295654e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.600000000000000000e+01,7.660000000000000000e+02
8.400000000000000000e+01,2.169888226662560482e-01,1.733836343544501091e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.600000000000000000e+01,7.700000000000000000e+02
8.500000000000000000e+01,2.180032970417202509e-01,1.748118693501929144e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.600000000000000000e+01,7.770000000000000000e+02
8.600000000000000000e+01,2.192351587833553661e-01,1.763038713066792340e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.700000000000000000e+01,7.770000000000000000e+02
8.700000000000000000e+01,2.203583268419050389e-01,1.777418887338997422e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.700000000000000000e+01,7.770000000000000000e+02
8.800000000000000000e+01,2.213909168312168385e-01,1.791183130740385110e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.700000000000000000e+01,7.770000000000000000e+02
8.900000000000000000e+01,2.224959692759189145e-01,1.804994474737776500e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.700000000000000000e+01,7.770000000000000000e+02
9.000000000000000000e+01,2.234923280375355481e-01,1.818809441857937514e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.800000000000000000e+01,7.770000000000000000e+02
9.100000000000000000e+01,2.245430336406949168e-01,1.832416079418851140e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.800000000000000000e+01,7.770000000000000000e+02
9.200000000000000000e+01,2.256118548577018545e-01,1.847221970616474351e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.800000000000000000e+01,7.780000000000000000e+02
9.300000000000000000e+01,2.266987916885563614e-01,1.861181862647415741e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.900000000000000000e+01,7.900000000000000000e+02
9.400000000000000000e+01,2.277313816778681610e-01,1.874685241209398257e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.900000000000000000e+01,7.910000000000000000e+02
9.500000000000000000e+01,2.290175902610459835e-01,1.888608902012644819e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.900000000000000000e+01,8.500000000000000000e+02
9.600000000000000000e+01,2.302494520026810987e-01,1.901862285103530681e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,3.900000000000000000e+01,8.530000000000000000e+02
9.700000000000000000e+01,2.311008858535171517e-01,1.914371116465281375e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,4.000000000000000000e+01,8.530000000000000000e+02
9.800000000000000000e+01,2.320247821597434812e-01,1.928283907900219063e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,4.000000000000000000e+01,8.530000000000000000e+02
9.900000000000000000e+01,2.329124472382746724e-01,1.941789098023586391e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,4.000000000000000000e+01,8.530000000000000000e+02
1.000000000000000000e+02,2.340718465245194835e-01,1.955623992318979631e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+00,4.100000000000000000e+01,8.530000000000000000e+02


==> Data/prefixed_ratio.csv <==
size,ratio_home,ratio_campus
1,0.0003506072882250554,0.000610490155090692
2,0.0026822415492627188,0.00804920187982612
3,0.007272706372143772,0.015466758005127715
4,0.02800739149135504,0.02757884238574717
5,0.05280758844452023,0.04512187136388135
6,0.08213406801206626,0.07321751482151222
7,0.11638629259615117,0.1056369598396204
8,0.15000340069910711,0.1369049358028298
9,0.17325172932734173,0.1702250049111213


==> Data/prefixed_ratio_ts.csv <==
size,ratio_home,ratio_campus,ratio_japanese
1,1.3523381927352392e-05,1.72019334973251e-05,1.5614021391209306e-05
2,0.18689313823601006,0.4528236973835859,0.5423061909594816
3,0.951532199172369,0.9872877711454767,0.6640487157467406
4,1.0,0.9999655961330054,0.9995315793582638
5,1.0,1.0,0.9997657896791319
6,1.0,1.0,1.0
7,1.0,1.0,1.0
8,1.0,1.0,1.0
9,1.0,1.0,1.0


==> Data/processing_dummies.csv <==
rate,proc_0.0,dummies_0.0,dead_0.0,proc_0.005,dummies_0.005,dead_0.005,proc_0.01,dummies_0.01,dead_0.01,proc_0.015,dummies_0.015,dead_0.015,proc_0.02,dummies_0.02,dead_0.02,proc_0.025,dummies_0.025,dead_0.025,proc_0.03,dummies_0.03,dead_0.03,proc_0.035,dummies_0.035,dead_0.035,proc_0.04,dummies_0.04,dead_0.04,proc_0.045,dummies_0.045,dead_0.045,proc_0.05,dummies_0.05,dead_0.05
10000,0.8908251864037826,0.3433397752166766,0.07066302744670613,0.2984068491464249,0.24167198041829813,0.08873141539665129,0.2431412709694308,0.22475291767516056,0.10695576991552769,0.28169645272370253,0.40561265618638465,0.12658721413179178,0.21568360566479639,0.22590864233886504,0.13526370217177788,0.22136207338897115,0.25892749457326497,0.1477681523048685,0.2747308707808489,0.41477435075481484,0.1645006526868558,0.23761069084674138,0.3235932225181184,0.17130554189965508,0.20819873857462454,0.22801585140946098,0.17732042653422836,0.18525874723521324,0.13246246705666676,0.18422025192011499,0.20368621657932431,0.21918682227106873,0.19536508044331205
15000,0.9296132833295169,0.3359302869338961,0.07118191133520817,0.4654172085340978,0.3846224360542203,0.09360315260619458,0.4222710621966122,0.40430080347626646,0.11601536579528947,0.2938024347866535,0.14782658870683038,0.1267813533998802,0.41275297260214755,0.41488029835648266,0.14897914964507236,0.3330707114196128,0.2751328464491666,0.15690806252878423,0.2781679393885421,0.13214946095159363,0.16343536570528192,0.38347138918488854,0.38392420129951604,0.18520884210343372,0.4032018413894578,0.41751419857070127,0.19824990633401693,0.35990810351481456,0.347517082941949,0.20438223092972127,0.3244846642850204,0.27630736462426664,0.20985550554988405
20000,0.9518692828250087,0.31629616075889644,0.07259718724009813,0.4871592676462232,0.22589633180535865,0.09440175073384847,0.43144958680461276,0.22544134471056435,0.11711420252343684,0.5503544826395161,0.41525129948299355,0.14225390044724517,0.41651406798333,0.227605867453282,0.1502419623936874,0.41042307418824275,0.22458680073979387,0.16360960125751003,0.5379461906265006,0.41825672415936505,0.18703345805495228,0.4632807231342049,0.32459341594757996,0.19344457223411518,0.4055053735963479,0.22833275822306198,0.1996541216601604,0.3607622929981519,0.13269056741448798,0.2053351987958104,0.3715718267897606,0.16108556520574432,0.21659911142132415
25000,0.9682747787292519,0.3341522788936765,0.07446048171251336,0.6379813105481119,0.30723936922973494,0.09817321060162083,0.5681007889982472,0.2765349968331158,0.12226288959956703,0.5548448677381376,0.2730732514101562,0.1412049703370976,0.5230800394214167,0.23791309039360584,0.1559330460945885,0.6471625994484375,0.39379586554794793,0.17957551904935112,0.5403241424398946,0.2739745511331883,0.1859985327318434,0.4636262677155457,0.15387332638227183,0.19227698131855867,0.47753860672344545,0.18223310882445634,0.20528243561103124,0.7045846536452594,0.45130429496519353,0.23963353423789807,0.6381606629545639,0.39425626571318767,0.24472033409390806
30000,0.9775072686839187,0.300984535496332,0.0766022534460271,0.8453079551264059,0.4055242162946006,0.1035706297403321,0.8243876833604002,0.4146503065537165,0.13296099735432984,0.5564128338262706,0.13314832078578975,0.14130240775758324,0.8070821374570146,0.4186085307158977,0.1725499366260238,0.6487257267834784,0.2767794117645381,0.17936517619304893,0.54114745675952,0.13303286009804735,0.1859714286360377,0.7633403369728338,0.3925518774698551,0.2179464586282774,0.7962194291468527,0.41932855793414825,0.23524833318633143,0.7099483872406775,0.348795021185835,0.2400437404400279,0.6392143714637926,0.2767415943316992,0.24469455119731645
35000,0.9869264333308952,0.32034860767488604,0.08588382109909092,0.8610945369231682,0.3208991237297662,0.10469964866149457,0.831650639505236,0.32318100804646943,0.13412727380101366,0.9764511307768214,0.4389546126100135,0.16735001311824094,0.8103097960708836,0.32439576051238034,0.17371844706251383,0.6489894455757597,0.15647457926086195,0.18039959066980643,0.980880233820318,0.44988847654903513,0.22661672348036763,0.9108595282648522,0.40773681192631744,0.23079038093447335,0.7991174192122058,0.324946801279644,0.23604351601829135,0.7106093422328636,0.24086679797698662,0.24087163703978887,0.6404021807105931,0.1576632633089694,0.24543061476008748
40000,0.9925787999772274,0.30396622505952436,0.0988480926395916,0.8630707630250767,0.22434313386007626,0.10461777542541141,0.8328124782570719,0.22612554373137833,0.13382468078197235,0.9934884112502546,0.368979683298339,0.1680115731854811,0.8113321205611467,0.22738330406766025,0.17345742998843142,0.9806564801691714,0.3698350013639538,0.22562469667735097,0.9940199418440936,0.3785655138206879,0.22762768297858557,0.9135574159743655,0.3238614536073011,0.23093781019225157,0.7996442734668201,0.22754477721098398,0.23568866710514225,0.7113999152797593,0.13173187605678968,0.24048264444912199,0.9555743112715105,0.35456067511813893,0.29758001376443705
45000,0.9942118206704895,0.239809406631161,0.10232381834836693,0.9892215965898914,0.2663231567887317,0.1295616348104783,0.9093670486164938,0.21448708556837962,0.14964328207564462,0.9958511222228054,0.29235074467993366,0.16797631206462918,0.8117929731974929,0.1319373354780622,0.17323419738840118,0.9935558009426969,0.3010112458782052,0.22740974502519046,0.9961273588625509,0.30288759982541913,0.2277797750036915,0.9140842702289798,0.24033407378952565,0.23076709019551433,0.8006979819760489,0.13277075680400352,0.2360370090145547,0.9864917458558584,0.29718349465632354,0.30210841878336087,0.9933667616540147,0.3020913816846539,0.3037073694627359
50000,0.9971758927175146,0.188894109175183,0.12881886268469575,0.993655876981278,0.18904366378966608,0.12994080373745265,0.9930856448644296,0.210825255368965,0.1668809497386466,0.9962596999106395,0.2138111694655546,0.16763748176335158,0.9875261921599249,0.21793183742573574,0.22434016603098536,0.9966537035159667,0.22559068652090303,0.22729727242454933,0.9966542131171653,0.22561665772345316,0.22746508990413414,0.9146111244835942,0.15617005920176147,0.23054467599043155,0.9545387255267346,0.19252474122233226,0.288732680288677,0.9944362943340349,0.22514890939594487,0.30336798854509256,0.9971008903977652,0.22722347724177042,0.30389647826878047
55000,0.9988018734646456,0.13280180702587102,0.16523433298605833,0.9963923178032634,0.13266867241237304,0.16559879291853297,0.9956130793253791,0.13358499367377655,0.16763067240704446,0.9967940405664061,0.13487857944962187,0.16809531272565037,0.995953592065013,0.14666810019271734,0.22707820523450317,0.9969489969210812,0.14762654646928702,0.2276374945069173,0.997444786164061,0.1480835525433311,0.22773890410031075,0.9466409366004683,0.10293258203931344,0.25760064902133806,0.9959144047018892,0.14814064384762282,0.3033099476663661,0.9965650710610456,0.14871113631766095,0.3037997867324402,0.9976243151080363,0.149622336600202,0.30429208421298043
60000,1.0,0.0723920957490613,0.22521751009925872,0.9985667053349391,0.07149356748669813,0.22204264168918642,0.9984397686680302,0.0727882952483815,0.22615009946864256,0.9981130618163422,0.07164149693512717,0.22202288343986223,0.9965981403024042,0.07160257270297889,0.22801979437867143,0.9977237457971854,0.07275335008369897,0.228316168118979,0.9979716404186753,0.07300179181452593,0.22838842685946154,0.9970045146479685,0.07356029923649006,0.30310904521353244,0.9971077494864515,0.07368432061572405,0.3044283317488861,0.9986938477880565,0.07516999131226396,0.30490648138314064,0.9976521951124971,0.07418394524318175,0.3049465624031419
65000,1.0,0.012182632965861136,0.4363770205091032,1.0,0.012763845455516674,0.43298030792257086,1.0,0.012995326966226536,0.4334611615602042,1.0,0.013753987108369784,0.43526787923689625,1.0,0.01603509153042668,0.4384244254884137,1.0,0.012178566133278326,0.43793888313708235,1.0,0.01561525616853159,0.4386942870099159,1.0,0.010940694662267396,0.440646354810734,1.0,0.01470977742914532,0.44018529796431644,1.0,0.011592592437997514,0.44157315721739676,1.0,0.012893813354360783,0.43962056844862635
70000,1.0,0.011816657551778059,0.5234953637076835,1.0,0.01220191568803099,0.5233700912158301,1.0,0.01158233415387857,0.5238247481360704,1.0,0.011563432263229022,0.5239495369503491,1.0,0.011276034491567426,0.5244003244499915,1.0,0.010579536751699311,0.5249139900343481,1.0,0.011850663004495979,0.5245425256569604,1.0,0.010882482392620407,0.524961390436671,1.0,0.009548132050005596,0.5257686483088849,1.0,0.01051892535355864,0.5255567975311559,1.0,0.009791008918065919,0.5258842472492439
75000,1.0,0.008021196411885572,0.5510236785611502,1.0,0.008951355160906147,0.5517387074850622,1.0,0.007658601176045316,0.5512051442350219,1.0,0.007754608062227742,0.5513378579368086,1.0,0.007427397268568338,0.5516014797117862,1.0,0.008138449909644784,0.5517278737134877,1.0,0.008195290113088357,0.5518050643359556,1.0,0.007398933956950666,0.5523760943793574,1.0,0.007854151139268047,0.5529046921507595,1.0,0.006943298856632535,0.5526428760043777,1.0,0.007171168682502973,0.5525471776888036
80000,1.0,0.009857892177704749,0.5703083282903706,1.0,0.009811430159781188,0.5703954912215837,1.0,0.009472789513463172,0.5706040898870597,1.0,0.009555811098523093,0.570656980015223,1.0,0.009256868241088984,0.5709273543503938,1.0,0.00949603696019821,0.570854577534041,1.0,0.009123946816306475,0.5709734745421521,1.0,0.007099140942947668,0.571731707419501,1.0,0.007099140942947668,0.5717697883117786,1.0,0.007952698526491234,0.5715243781171009,1.0,0.00731266800941155,0.5718501813065867
85000,1.0,0.008041844152109933,0.5853745720126374,1.0,0.008299004434432664,0.5853104138631977,1.0,0.007677828568432499,0.5855989262867655,1.0,0.008164168720749874,0.5854921288703067,1.0,0.007674689341559598,0.5857160846466121,1.0,0.007096733349026193,0.5859535893488861,1.0,0.007549103977752465,0.5857666938700832,1.0,0.00644258057857907,0.5862173949074522,1.0,0.00644258057857907,0.5862962974763284,1.0,0.006643950140683127,0.5861277328973655,1.0,0.005837981743231349,0.586458087592307
90000,1.0,0.008060781864160102,0.5952517733186728,1.0,0.007298620847358219,0.5956572217627217,1.0,0.007467761508842715,0.5956662568255418,1.0,0.007924449940976254,0.5954080046132693,1.0,0.007105670780241448,0.5958654046685332,1.0,0.0069631364234771995,0.595884227716075,1.0,0.006582844661456511,0.5960118479784079,1.0,0.0055355388622688574,0.5964764007917377,1.0,0.006297434637896309,0.5962079841337926,1.0,0.00505876042659059,0.5965091528944603,1.0,0.005726122315917331,0.5964041202891774


==> Data/rate_vs_untagged_by_timeout.csv <==
rate,untagged_0.0,dead_0.0,untagged_0.005,dead_0.005,untagged_0.01,dead_0.01,untagged_0.015,dead_0.015,untagged_0.02,dead_0.02,untagged_0.025,dead_0.025,untagged_0.03,dead_0.03,untagged_0.035,dead_0.035,untagged_0.04,dead_0.04,untagged_0.045,dead_0.045,untagged_0.05,dead_0.05
10000,0.028162252997680423,0.07066302744670613,0.029967854234263135,0.08873141539665129,0.032233879737461855,0.10695576991552769,0.03510915862465825,0.12658721413179178,0.036679358368438594,0.13526370217177788,0.03893033356120578,0.1477681523048685,0.04193032836795329,0.1645006526868558,0.04330968581530977,0.17130554189965508,0.044669850807822105,0.17732042653422836,0.045897576182931235,0.18422025192011499,0.04822044716800302,0.19536508044331205
15000,0.03278296307019028,0.07118191133520817,0.03537901233728134,0.09360315260619458,0.03877845059347767,0.11601536579528947,0.04082477372316762,0.1267813533998802,0.04550192650431462,0.14897914964507236,0.04714816395024527,0.15690806252878423,0.048760499091719554,0.16343536570528192,0.0537313996738703,0.18520884210343372,0.05677595531891583,0.19824990633401693,0.05834905953401635,0.20438223092972127,0.0596932074198017,0.20985550554988405
20000,0.03658855057370398,0.07259718724009813,0.039363493150377384,0.09440175073384847,0.04310953067306307,0.11711420252343684,0.04861057586577986,0.14225390044724517,0.05054086054706224,0.1502419623936874,0.053793732365594725,0.16360960125751003,0.05975951223453556,0.18703345805495228,0.061492480464705575,0.19344457223411518,0.06317462202398265,0.1996541216601604,0.06482410828754932,0.2053351987958104,0.06808463094737208,0.21659911142132415
25000,0.034447971415086806,0.07446048171251336,0.03729544791594566,0.09817321060162083,0.04128242148846976,0.12226288959956703,0.045211479058382395,0.1412049703370976,0.048464419791059844,0.1559330460945885,0.053923878546342126,0.17957551904935112,0.05550836549833368,0.1859985327318434,0.057065593253784096,0.19227698131855867,0.06046360184360484,0.20528243561103124,0.06929972504015063,0.23963353423789807,0.07080064422406213,0.24472033409390806
30000,0.03486685469793595,0.0766022534460271,0.03816365339126641,0.1035706297403321,0.04360632798011369,0.13296099735432984,0.0455475333749073,0.14130240775758324,0.05269184875923782,0.1725499366260238,0.05433983475034229,0.17936517619304893,0.055948580146508615,0.1859714286360377,0.06400796453494464,0.2179464586282774,0.06849909775441272,0.23524833318633143,0.06997426354334287,0.2400437404400279,0.07128765073394129,0.24469455119731645
35000,0.034894030607561986,0.08588382109909092,0.03719788936880994,0.10469964866149457,0.04249045356482244,0.13412727380101366,0.04998584277091829,0.16735001311824094,0.051414615175835884,0.17371844706251383,0.05295404595574364,0.18039959066980643,0.06442172389897756,0.22661672348036763,0.06556663124594525,0.23079038093447335,0.06695705656000381,0.23604351601829135,0.06834739573015507,0.24087163703978887,0.06970230365018858,0.24543061476008748
40000,0.03832356907466815,0.0988480926395916,0.039117627184116835,0.10461777542541141,0.04463995817522862,0.13382468078197235,0.05269349528753261,0.1680115731854811,0.05396528091594476,0.17345742998843142,0.06728371476465954,0.22562469667735097,0.06779117714800484,0.22762768297858557,0.06869442223606266,0.23093781019225157,0.07011407607742544,0.23568866710514225,0.07147216814534639,0.24048264444912199,0.09042754200618189,0.29758001376443705
45000,0.03709665442761564,0.10232381834836693,0.04182134816850018,0.1295616348104783,0.046218680661516694,0.14964328207564462,0.0503326017960094,0.16797631206462918,0.05153703576477415,0.17323419738840118,0.06475431019722887,0.22740974502519046,0.06481928678824272,0.2277797750036915,0.06569149887062728,0.23076709019551433,0.06711309375623771,0.2360370090145547,0.08809189741603843,0.30210841878336087,0.08865039110951205,0.3037073694627359
50000,0.040089579946910446,0.12881886268469575,0.040274229310794836,0.12994080373745265,0.04818378986021875,0.1668809497386466,0.048334218492572446,0.16763748176335158,0.06152237969037747,0.22434016603098536,0.062182192009063816,0.22729727242454933,0.062218933526991226,0.22746508990413414,0.06301394590043496,0.23054467599043155,0.0806213977168044,0.288732680288677,0.0851389796412577,0.30336798854509256,0.08526325335441988,0.30389647826878047
55000,0.05123767862867265,0.16523433298605833,0.05128990355045366,0.16559879291853297,0.05178378907063142,0.16763067240704446,0.05186417887507553,0.16809531272565037,0.06670603340170665,0.22707820523450317,0.0668155615965941,0.2276374945069173,0.06681647854494344,0.22773890410031075,0.07642403368379425,0.25760064902133806,0.09127527536203164,0.3033099476663661,0.09144100477808416,0.3037997867324402,0.0916640511786203,0.30429208421298043
60000,0.06321884741243548,0.22521751009925872,0.062397985691741376,0.22204264168918642,0.06340260402981729,0.22615009946864256,0.06241624761245676,0.22202288343986223,0.06382188753197156,0.22801979437867143,0.06394950526124639,0.228316168118979,0.06395982944639227,0.22838842685946154,0.08702422952298795,0.30310904521353244,0.08741695887097463,0.3044283317488861,0.08752080110608167,0.30490648138314064,0.0875104784294374,0.3049465624031419
65000,0.15236337990463547,0.4363770205091032,0.14995446098662008,0.43298030792257086,0.15000810491304123,0.4334611615602042,0.15129357664578214,0.43526787923689625,0.15272631214934063,0.4384244254884137,0.15269498914502908,0.43793888313708235,0.15275723554965842,0.4386942870099159,0.15334233338949557,0.440646354810734,0.15317745859218387,0.44018529796431644,0.15364613846851277,0.44157315721739676,0.15264897390455953,0.43962056844862635
70000,0.2640756950754728,0.5234953637076835,0.26394668745519245,0.5233700912158301,0.26417165133676324,0.5238247481360704,0.2641573510536993,0.5239495369503491,0.26429951493439846,0.5244003244499915,0.2645164311614336,0.5249139900343481,0.2643450810839669,0.5245425256569604,0.2644454363847141,0.524961390436671,0.26486307819449256,0.5257686483088849,0.26464466520449675,0.5255567975311559,0.26486363386263445,0.5258842472492439
75000,0.29295527298754426,0.5510236785611502,0.2934385209258433,0.5517387074850622,0.29292897116209543,0.5512051442350219,0.293010239594728,0.5513378579368086,0.2931101922859694,0.5516014797117862,0.2931533273276599,0.5517278737134877,0.2931905915439153,0.5518050643359556,0.2933854880824797,0.5523760943793574,0.2937800334471367,0.5529046921507595,0.29354827071438033,0.5526428760043777,0.2934214563293057,0.5525471776888036
80000,0.3350307959482395,0.5703083282903706,0.3350428129908876,0.5703954912215837,0.3350971260032187,0.5706040898870597,0.33511769963971105,0.570656980015223,0.33519179536299526,0.5709273543503938,0.3351648835531576,0.570854577534041,0.3351882667103248,0.5709734745421521,0.3357622704505243,0.571731707419501,0.33563538493459344,0.5717697883117786,0.3354362751137495,0.5715243781171009,0.3356447145055909,0.5718501813065867
85000,0.3476155142262487,0.5853745720126374,0.3475469025007508,0.5853104138631977,0.34769941386964415,0.5855989262867655,0.3476259697687395,0.5854921288703067,0.3476993943973457,0.5857160846466121,0.3478427829943999,0.5859535893488861,0.34770334511034895,0.5857666938700832,0.3479630395826512,0.5862173949074522,0.3479739538059507,0.5862962974763284,0.3478617403587671,0.5861277328973655,0.34807803432313467,0.586458087592307
90000,0.36774835817711077,0.5952517733186728,0.36803782519260164,0.5956572217627217,0.3680045156499412,0.5956662568255418,0.3677850299433356,0.5954080046132693,0.36809223686768827,0.5958654046685332,0.36810044738048087,0.595884227716075,0.36814890034505166,0.5960118479784079,0.3685220596891566,0.5964764007917377,0.368235858922156,0.5962079841337926,0.368542560171387,0.5965091528944603,0.3683497906230487,0.5964041202891774


==> Data/shifted_pkts_japanese.csv <==
delay,min,lw,med,uw,max
1,0.0,1.0,2.0,8.0,14.0
10,0.0,2.0,4.0,10.0,24.349999999998545
20,0.0,3.0,9.0,16.0,48.0
30,0.0,4.0,10.0,23.0,67.0
40,0.0,6.0,14.0,32.0,96.0
50,0.0,6.0,17.0,37.0,124.0


==> Data/shifted_pkts_wkby4.csv <==
delay,min,lw,med,uw,max
1,0.0,0.0,2.0,5.0,23.0
10,0.0,1.0,3.0,16.0,52.0
20,0.0,2.0,6.0,29.0,107.0
30,0.0,3.0,8.0,37.0,183.0
40,0.0,3.0,12.0,45.0,253.0
50,1.0,4.0,15.0,52.0,319.0


==> Data/shifted_pkts_xj0314.csv <==
delay,min,lw,med,uw,max
1,0.0,0.0,1.0,4.0,23.0
10,0.0,1.0,3.0,10.0,33.0
20,0.0,1.0,5.0,16.0,50.0
30,0.0,2.0,6.0,23.0,72.0
40,0.0,3.0,9.0,29.0,95.0
50,0.0,3.0,10.0,33.0,116.0


==> Data/short_cdf_pkts_per_flow_japanese.csv <==
1.000000000000000000e+00,2.237000000000000099e-02
3.000000000000000000e+00,1.552600000000000091e-01
4.000000000000000000e+00,1.553700000000000081e-01
5.000000000000000000e+00,2.944599999999999995e-01
6.000000000000000000e+00,2.956099999999999839e-01
7.000000000000000000e+00,3.083500000000000130e-01
8.000000000000000000e+00,3.231399999999999828e-01
9.000000000000000000e+00,3.524300000000000210e-01
1.000000000000000000e+01,3.570999999999999730e-01
1.100000000000000000e+01,3.852499999999999813e-01
1.200000000000000000e+01,3.908900000000000152e-01
1.300000000000000000e+01,4.232199999999999851e-01
1.400000000000000000e+01,4.298699999999999743e-01
1.500000000000000000e+01,4.572100000000000053e-01
1.600000000000000000e+01,4.646799999999999820e-01
1.700000000000000000e+01,4.928299999999999903e-01
1.800000000000000000e+01,5.014899999999999913e-01
1.900000000000000000e+01,5.311799999999999855e-01
2.000000000000000000e+01,5.356400000000000050e-01
2.100000000000000000e+01,5.546100000000000474e-01
2.200000000000000000e+01,5.588800000000000434e-01
2.300000000000000000e+01,5.751399999999999846e-01
2.400000000000000000e+01,5.782599999999999962e-01
2.500000000000000000e+01,5.945099999999999829e-01
2.600000000000000000e+01,5.980199999999999960e-01
2.700000000000000000e+01,6.153499999999999526e-01
2.800000000000000000e+01,6.191100000000000492e-01
2.900000000000000000e+01,6.346199999999999619e-01
3.000000000000000000e+01,6.407100000000000017e-01
3.100000000000000000e+01,6.598500000000000476e-01
3.200000000000000000e+01,6.752000000000000224e-01
3.300000000000000000e+01,7.058200000000000029e-01
3.400000000000000000e+01,7.088499999999999801e-01
3.500000000000000000e+01,7.178600000000000536e-01
3.600000000000000000e+01,7.207700000000000218e-01
3.700000000000000000e+01,7.287200000000000344e-01
3.800000000000000000e+01,7.315500000000000336e-01
3.900000000000000000e+01,7.387299999999999978e-01
4.000000000000000000e+01,7.408200000000000340e-01
4.100000000000000000e+01,7.473699999999999788e-01
4.200000000000000000e+01,7.496199999999999530e-01
4.300000000000000000e+01,7.560999999999999943e-01
4.400000000000000000e+01,7.580799999999999761e-01
4.500000000000000000e+01,7.639000000000000234e-01
4.600000000000000000e+01,7.658599999999999852e-01
4.700000000000000000e+01,7.721700000000000230e-01
4.800000000000000000e+01,7.740700000000000358e-01
4.900000000000000000e+01,7.788500000000000423e-01
5.000000000000000000e+01,7.808899999999999730e-01
5.100000000000000000e+01,7.857499999999999485e-01
5.200000000000000000e+01,7.871599999999999708e-01
5.300000000000000000e+01,7.908699999999999619e-01
5.400000000000000000e+01,7.926600000000000312e-01
5.500000000000000000e+01,7.965900000000000203e-01
5.600000000000000000e+01,7.979199999999999626e-01
5.700000000000000000e+01,8.016100000000000447e-01
5.800000000000000000e+01,8.028300000000000436e-01
5.900000000000000000e+01,8.056999999999999718e-01
6.000000000000000000e+01,8.068600000000000216e-01
6.100000000000000000e+01,8.101199999999999513e-01
6.200000000000000000e+01,8.113099999999999756e-01
6.300000000000000000e+01,8.147199999999999998e-01
6.400000000000000000e+01,8.161300000000000221e-01
6.500000000000000000e+01,8.194200000000000372e-01
6.600000000000000000e+01,8.212399999999999700e-01
6.700000000000000000e+01,8.251899999999999791e-01
6.800000000000000000e+01,8.264099999999999779e-01
6.900000000000000000e+01,8.293700000000000516e-01
7.000000000000000000e+01,8.305799999999999850e-01
7.100000000000000000e+01,8.334000000000000297e-01
7.200000000000000000e+01,8.342899999999999761e-01
7.300000000000000000e+01,8.371100000000000207e-01
7.400000000000000000e+01,8.381100000000000216e-01
7.500000000000000000e+01,8.403599999999999959e-01
7.600000000000000000e+01,8.411100000000000243e-01
7.700000000000000000e+01,8.432600000000000096e-01
7.800000000000000000e+01,8.440699999999999870e-01
7.900000000000000000e+01,8.458599999999999453e-01
8.000000000000000000e+01,8.466599999999999682e-01
8.100000000000000000e+01,8.485000000000000320e-01
8.200000000000000000e+01,8.492499999999999494e-01
8.300000000000000000e+01,8.508799999999999697e-01
8.400000000000000000e+01,8.517500000000000071e-01
8.500000000000000000e+01,8.529799999999999605e-01
8.600000000000000000e+01,8.536299999999999999e-01
8.700000000000000000e+01,8.548200000000000243e-01
8.800000000000000000e+01,8.555099999999999927e-01
8.900000000000000000e+01,8.570499999999999785e-01
9.000000000000000000e+01,8.576200000000000490e-01
9.100000000000000000e+01,8.585700000000000554e-01
9.200000000000000000e+01,8.590900000000000203e-01
9.300000000000000000e+01,8.602400000000000047e-01
9.400000000000000000e+01,8.608500000000000041e-01
9.500000000000000000e+01,8.620700000000000029e-01
9.600000000000000000e+01,8.626099999999999879e-01
9.700000000000000000e+01,8.635599999999999943e-01
9.800000000000000000e+01,8.640600000000000502e-01
9.900000000000000000e+01,8.650700000000000056e-01
1.000000000000000000e+02,8.656300000000000106e-01
1.010000000000000000e+02,8.667599999999999749e-01
1.020000000000000000e+02,8.672499999999999654e-01
1.030000000000000000e+02,8.682499999999999662e-01
1.040000000000000000e+02,8.686599999999999877e-01
1.050000000000000000e+02,8.695300000000000251e-01
1.060000000000000000e+02,8.699400000000000466e-01
1.070000000000000000e+02,8.706000000000000405e-01
1.080000000000000000e+02,8.710999999999999854e-01
1.090000000000000000e+02,8.720599999999999463e-01
1.100000000000000000e+02,8.724300000000000388e-01
1.110000000000000000e+02,8.733600000000000252e-01
1.120000000000000000e+02,8.738599999999999701e-01
1.130000000000000000e+02,8.745800000000000241e-01
1.140000000000000000e+02,8.749099999999999655e-01
1.150000000000000000e+02,8.756800000000000139e-01
1.160000000000000000e+02,8.761299999999999644e-01
1.170000000000000000e+02,8.768799999999999928e-01
1.180000000000000000e+02,8.772999999999999687e-01
1.190000000000000000e+02,8.778899999999999482e-01
1.200000000000000000e+02,8.784199999999999786e-01
1.210000000000000000e+02,8.791200000000000125e-01


==> Data/short_cdf_pkts_per_flow_wkby4.csv <==
1.000000000000000000e+00,2.142948421787297785e-03
2.000000000000000000e+00,3.021753875492730682e-02
3.000000000000000000e+00,3.384482301015442895e-02
4.000000000000000000e+00,4.063737970490224199e-02
5.000000000000000000e+00,1.101849030266688900e-01
6.000000000000000000e+00,2.030591080222945155e-01
7.000000000000000000e+00,2.263366395029932365e-01
8.000000000000000000e+00,2.566033284510808032e-01
9.000000000000000000e+00,2.731079633142958207e-01
1.000000000000000000e+01,2.869388276695927220e-01
1.100000000000000000e+01,3.103736397684042636e-01
1.200000000000000000e+01,3.626399551750238426e-01
1.300000000000000000e+01,3.932703555524973416e-01
1.400000000000000000e+01,4.068947890965211589e-01
1.500000000000000000e+01,4.191135271161615661e-01
1.600000000000000000e+01,4.409067227634204666e-01
1.700000000000000000e+01,4.614416734657767472e-01
1.800000000000000000e+01,4.891918725240590460e-01
1.900000000000000000e+01,5.087143292473139677e-01
2.000000000000000000e+01,5.311366473670241506e-01
2.100000000000000000e+01,5.993964356279920525e-01
2.200000000000000000e+01,6.782923256888399033e-01
2.300000000000000000e+01,6.915727078807419881e-01
2.400000000000000000e+01,7.144766978934227186e-01
2.500000000000000000e+01,7.525877576698876137e-01
2.600000000000000000e+01,7.632926697401920535e-01
2.700000000000000000e+01,7.744792537034670410e-01
2.800000000000000000e+01,7.828446165793431222e-01
2.900000000000000000e+01,7.932153073361578599e-01
3.000000000000000000e+01,8.021016622595327217e-01
3.100000000000000000e+01,8.089138790315445471e-01
3.200000000000000000e+01,8.147136018244551803e-01
3.300000000000000000e+01,8.200808029175554736e-01
3.400000000000000000e+01,8.249761621563173053e-01
3.500000000000000000e+01,8.293505293475803564e-01
3.600000000000000000e+01,8.334201653412497413e-01
3.700000000000000000e+01,8.365657777035063747e-01
3.800000000000000000e+01,8.399669710701963554e-01
3.900000000000000000e+01,8.426800617326426490e-01
4.000000000000000000e+01,8.451474014292875703e-01
4.100000000000000000e+01,8.475066107009801009e-01
4.200000000000000000e+01,8.498854800499365814e-01
4.300000000000000000e+01,8.523036695534212948e-01
4.400000000000000000e+01,8.543089974343599513e-01
4.500000000000000000e+01,8.561275545812895293e-01
4.600000000000000000e+01,8.581918626940203687e-01
4.700000000000000000e+01,8.602070206135910002e-01
4.800000000000000000e+01,8.621533682627372519e-01
4.900000000000000000e+01,8.639620953710348550e-01
5.000000000000000000e+01,8.661541939859823680e-01
5.100000000000000000e+01,8.678351305920631864e-01
5.200000000000000000e+01,8.697421580866813162e-01
5.300000000000000000e+01,8.711871737655928483e-01
5.400000000000000000e+01,8.727993001012493979e-01
5.500000000000000000e+01,8.743327861278494817e-01
5.600000000000000000e+01,8.759252523862418593e-01
5.700000000000000000e+01,8.773997581810496493e-01
5.800000000000000000e+01,8.787956236668009735e-01
5.900000000000000000e+01,8.799948883799113553e-01
6.000000000000000000e+01,8.811646629771254791e-01
6.100000000000000000e+01,8.825310383469806563e-01
6.200000000000000000e+01,8.836614927896666583e-01
6.300000000000000000e+01,8.849983780436256886e-01
6.400000000000000000e+01,8.860698522545193967e-01
6.500000000000000000e+01,8.873379272380540472e-01
6.600000000000000000e+01,8.884388915648439022e-01
6.700000000000000000e+01,8.895103657757374993e-01
6.800000000000000000e+01,8.903754091753580679e-01
6.900000000000000000e+01,8.912011324204504037e-01
7.000000000000000000e+01,8.919285552792222127e-01
7.100000000000000000e+01,8.925675077903055810e-01
7.200000000000000000e+01,8.933539108808697948e-01
7.300000000000000000e+01,8.941501440100659837e-01
7.400000000000000000e+01,8.948775668688377927e-01
7.500000000000000000e+01,8.955263494185532469e-01
7.600000000000000000e+01,8.961259817751083823e-01
7.700000000000000000e+01,8.968337445566161303e-01
7.800000000000000000e+01,8.975808274926520003e-01
7.900000000000000000e+01,8.983672305832162142e-01
8.000000000000000000e+01,8.992519340601008437e-01
8.100000000000000000e+01,8.999400367643445309e-01
8.200000000000000000e+01,9.004020485800509066e-01
8.300000000000000000e+01,9.009230406275496872e-01
8.400000000000000000e+01,9.014735227909446147e-01
8.500000000000000000e+01,9.019846847998113093e-01
8.600000000000000000e+01,9.023975464223574772e-01
8.700000000000000000e+01,9.028104080449036450e-01
8.800000000000000000e+01,9.032330997060818989e-01
8.900000000000000000e+01,9.037835818694767154e-01
9.000000000000000000e+01,9.043340640328716429e-01
9.100000000000000000e+01,9.048550560803704235e-01
9.200000000000000000e+01,9.053662180892371181e-01
9.300000000000000000e+01,9.059560204071601675e-01
9.400000000000000000e+01,9.065261626478191559e-01
9.500000000000000000e+01,9.071847752361666961e-01
9.600000000000000000e+01,9.077450874381935986e-01
9.700000000000000000e+01,9.083348897561167590e-01
9.800000000000000000e+01,9.087969015718231347e-01
9.900000000000000000e+01,9.092785734647936824e-01
1.000000000000000000e+02,9.098585457440847568e-01
1.010000000000000000e+02,9.101534469030463370e-01
1.020000000000000000e+02,9.105564784869604189e-01
1.030000000000000000e+02,9.110184903026669057e-01
1.040000000000000000e+02,9.113723716934207797e-01
1.050000000000000000e+02,9.117655732387027756e-01
1.060000000000000000e+02,9.121980949385131154e-01
1.070000000000000000e+02,9.125028261361066706e-01
1.080000000000000000e+02,9.128075573337003368e-01
1.090000000000000000e+02,9.130729683767657701e-01
1.100000000000000000e+02,9.134563398834157910e-01
1.110000000000000000e+02,9.138003912355375791e-01
1.120000000000000000e+02,9.141346125490272811e-01
1.130000000000000000e+02,9.144884939397811552e-01
1.140000000000000000e+02,9.147342449055825275e-01
1.150000000000000000e+02,9.150193160259120218e-01
1.160000000000000000e+02,9.152945571076094300e-01
1.170000000000000000e+02,9.155796282279389242e-01
1.180000000000000000e+02,9.159138495414287373e-01
1.190000000000000000e+02,9.161890906231261456e-01
1.200000000000000000e+02,9.164545016661915788e-01


==> Data/short_cdf_pkts_per_flow_xj0314.csv <==
1.000000000000000000e+00,2.223599673347304712e-03
2.000000000000000000e+00,7.782598856715566837e-02
3.000000000000000000e+00,9.670690791739228187e-02
4.000000000000000000e+00,1.171423792516504830e-01
5.000000000000000000e+00,2.287355982565404400e-01
6.000000000000000000e+00,2.902092741816464372e-01
7.000000000000000000e+00,3.247931363578224206e-01
8.000000000000000000e+00,3.832560976809626374e-01
9.000000000000000000e+00,4.280330981827484282e-01
1.000000000000000000e+01,4.568808603166169546e-01
1.100000000000000000e+01,4.820291822859785191e-01
1.200000000000000000e+01,5.108277497368084452e-01
1.300000000000000000e+01,5.349233054891426864e-01
1.400000000000000000e+01,5.612621387880397661e-01
1.500000000000000000e+01,5.807530722079558005e-01
1.600000000000000000e+01,6.044944262424116754e-01
1.700000000000000000e+01,6.234245402756870558e-01
1.800000000000000000e+01,6.460934502199002782e-01
1.900000000000000000e+01,6.646890404085126214e-01
2.000000000000000000e+01,6.833043084703405157e-01
2.100000000000000000e+01,7.009258439347875180e-01
2.200000000000000000e+01,7.139230791936007625e-01
2.300000000000000000e+01,7.249230103210444476e-01
2.400000000000000000e+01,7.354014778082784698e-01
2.500000000000000000e+01,7.457520391196119647e-01
2.600000000000000000e+01,7.559648553184371567e-01
2.700000000000000000e+01,7.662957387565552114e-01
2.800000000000000000e+01,7.765085549553804034e-01
2.900000000000000000e+01,7.858161889862943505e-01
3.000000000000000000e+01,7.937070161456949435e-01
3.100000000000000000e+01,8.027883546346310517e-01
3.200000000000000000e+01,8.098723889921977115e-01
3.300000000000000000e+01,8.162381809773999741e-01
3.400000000000000000e+01,8.223875163572320623e-01
3.500000000000000000e+01,8.292058994263900029e-01
3.600000000000000000e+01,8.355323356651612743e-01
3.700000000000000000e+01,8.418981276503635369e-01
3.800000000000000000e+01,8.470537304328148442e-01
3.900000000000000000e+01,8.510384997589460765e-01
4.000000000000000000e+01,8.545805169377294064e-01
4.100000000000000000e+01,8.573944528075405636e-01
4.200000000000000000e+01,8.603166169800368079e-01
4.300000000000000000e+01,8.628452236882238058e-01
4.400000000000000000e+01,8.652360852839025007e-01
4.500000000000000000e+01,8.674400070840343480e-01
4.600000000000000000e+01,8.696537678207739708e-01
4.700000000000000000e+01,8.717297834450052907e-01
4.800000000000000000e+01,8.736582150201206431e-01
4.900000000000000000e+01,8.757047138345287474e-01
5.000000000000000000e+01,8.774757224239204678e-01
5.100000000000000000e+01,8.792270531400966371e-01
5.200000000000000000e+01,8.808111219339413989e-01
5.300000000000000000e+01,8.821688951858083216e-01
5.400000000000000000e+01,8.836250578037525560e-01
5.500000000000000000e+01,8.849926699922272544e-01
5.600000000000000000e+01,8.862717317512323056e-01
5.700000000000000000e+01,8.877574111789997557e-01
5.800000000000000000e+01,8.890659897478280227e-01
5.900000000000000000e+01,8.904631187461259367e-01
6.000000000000000000e+01,8.918700866810315153e-01
6.100000000000000000e+01,8.931983431230752224e-01
6.200000000000000000e+01,8.943199818963566416e-01
6.300000000000000000e+01,8.953530702401684138e-01
6.400000000000000000e+01,8.964353532670189528e-01
6.500000000000000000e+01,8.973798911813610779e-01
6.600000000000000000e+01,8.984228184617806257e-01
6.700000000000000000e+01,8.993771953127306373e-01
6.800000000000000000e+01,9.001052766217026990e-01
6.900000000000000000e+01,9.013449826342768700e-01
7.000000000000000000e+01,9.020632250066412672e-01
7.100000000000000000e+01,9.030176018575912789e-01
7.200000000000000000e+01,9.040605291380107156e-01
7.300000000000000000e+01,9.048279661934137685e-01
7.400000000000000000e+01,9.055068528193472854e-01
7.500000000000000000e+01,9.062152562551039070e-01
7.600000000000000000e+01,9.070023711837225111e-01
7.700000000000000000e+01,9.078386807953796600e-01
7.800000000000000000e+01,9.085175674213130659e-01
7.900000000000000000e+01,9.091570983008157025e-01
8.000000000000000000e+01,9.098556627999645485e-01
8.100000000000000000e+01,9.105542272991135055e-01
8.200000000000000000e+01,9.113019864813011184e-01
8.300000000000000000e+01,9.119710341706268597e-01
8.400000000000000000e+01,9.126105650501293853e-01
8.500000000000000000e+01,9.131812233733778150e-01
8.600000000000000000e+01,9.138994657457422122e-01
8.700000000000000000e+01,9.144996408788138575e-01
8.800000000000000000e+01,9.150309434556312960e-01
8.900000000000000000e+01,9.155720849690565100e-01
9.000000000000000000e+01,9.162608105315976914e-01
9.100000000000000000e+01,9.167035626789457048e-01
9.200000000000000000e+01,9.173529324950558950e-01
9.300000000000000000e+01,9.178547182620502287e-01
9.400000000000000000e+01,9.182876314727904665e-01
9.500000000000000000e+01,9.188189340496079049e-01
9.600000000000000000e+01,9.193403976898176788e-01
9.700000000000000000e+01,9.197437940907347009e-01
9.800000000000000000e+01,9.201767073014748277e-01
9.900000000000000000e+01,9.205604258291764097e-01
1.000000000000000000e+02,9.210720505327784080e-01
1.010000000000000000e+02,9.215935141729881819e-01
1.020000000000000000e+02,9.220067495105128685e-01
1.030000000000000000e+02,9.223806291016066750e-01
1.040000000000000000e+02,9.228037033757391372e-01
1.050000000000000000e+02,9.231579050936175035e-01
1.060000000000000000e+02,9.235514625579267500e-01
1.070000000000000000e+02,9.239155032124127809e-01
1.080000000000000000e+02,9.243090606767220274e-01
1.090000000000000000e+02,9.247714906972854809e-01
1.100000000000000000e+02,9.252142428446333833e-01
1.110000000000000000e+02,9.255290888160807583e-01
1.120000000000000000e+02,9.259128073437822293e-01
1.130000000000000000e+02,9.263162037446992514e-01
1.140000000000000000e+02,9.266999222724008334e-01
1.150000000000000000e+02,9.269852514340249927e-01
1.160000000000000000e+02,9.272804195322569276e-01
1.170000000000000000e+02,9.275657486938811980e-01
1.180000000000000000e+02,9.278215610456821416e-01
1.190000000000000000e+02,9.282052795733837236e-01
1.200000000000000000e+02,9.285693202278697544e-01


==> Data/timeout_proc_dead.csv <==
timeout,proc_usage,dead
0.0,0.9816480941136826,0.26035429498343005
0.005,0.8526752629788088,0.2714314231439302
0.01,0.8260914401678976,0.2842515977433072
0.015,0.8349373148410723,0.29490467505327345
0.02,0.8105385175154822,0.3075792424551456
0.025,0.8157200882825286,0.31822281184488405
0.03,0.8313009027345303,0.32525674841229996
0.035,0.8185614542738425,0.33661334328883263
0.04,0.8021655249531239,0.346876158179744
0.045,0.806508250538269,0.35542691226841183
0.05,0.8089451985424985,0.36139803972144796


==> Data/timeout_proc_dead_threshold.csv <==
rate,proc_usage_0.1,dead_0.1,proc_usage_0.2,dead_0.2,proc_usage_0.3,dead_0.3,proc_usage_0.4,dead_0.4,proc_usage_0.5,dead_0.5
10000,0.17510627547622848,0.14817389535121558,0.18248114893594133,0.14284648513034906,0.20764660001354424,0.1361355081558699,0.21552538150902836,0.13503001119089758,0.2158096718777829,0.1350096646209901
15000,0.252228670936147,0.1593646995081069,0.26279767832373435,0.15477491308104344,0.2817380402641288,0.15046958956082937,0.3264562621658315,0.1475640041542248,0.41220966658065666,0.1493881789860325
20000,0.32862374709911585,0.1595503483968915,0.34417943265743584,0.15525834278721626,0.4089500889045788,0.14963515408650402,0.4157888697045621,0.14937909211611575,0.4164204637041237,0.1494028329610524
25000,0.40971094414267545,0.15524598257407035,0.4161477795461182,0.1502967632730614,0.41668418249640504,0.15022623452445838,0.4172860389415271,0.15016384370838648,0.5036561847550952,0.15490283308560834
30000,0.48701359798536714,0.17452082497752683,0.5066950472945392,0.1707891065002672,0.5457254285521759,0.16782000079078993,0.6278760736892359,0.1673262796359618,0.8072117555117242,0.17324754410436846
35000,0.5626034312581805,0.17682279325722766,0.6052031606242475,0.17234402653801276,0.6331573526060663,0.17177728991580157,0.8070821374570145,0.17284499850095345,0.8103097960708836,0.17294074410777752
40000,0.637722397863908,0.17992445425053621,0.6686450123501759,0.17645134941855367,0.8050542129078236,0.17372133142175825,0.8103438303402377,0.17372048411635888,0.8113321205611467,0.17375013980533677
45000,0.7145320822071226,0.18092821295335165,0.8048535272220356,0.1736150382910708,0.8102620038052334,0.1734451576077126,0.8111161932885707,0.17345648298660313,0.8116588724599211,0.17347611364334675
50000,0.8047170060961222,0.17528439449940883,0.8097276631494669,0.1737789558228406,0.8109235421273677,0.17371665246780493,0.8115140128184237,0.17371055757437753,0.9890123924830226,0.22556794248587542
55000,0.8885324850332407,0.21732933547512867,0.9895070150661056,0.2264310739028683,0.9915353112306055,0.2266275586127359,0.9930531606412308,0.2267341161513643,0.9958556230978314,0.22726690384441717
60000,0.9833354983474075,0.22630428435818023,0.9948177380134493,0.22710729446015895,0.9950656326349391,0.22703952989458107,0.99559190430555,0.22704800046529222,0.9983450990426785,0.25740031408863867
65000,1.0,0.34455075498596505,1.0,0.3541624167884919,1.0,0.370502241853032,1.0,0.3900711065216021,1.0,0.4414370345074991
70000,1.0,0.5047347820588444,1.0,0.5076576482866728,1.0,0.512299790676981,1.0,0.517623064422599,1.0,0.5230155155714907
75000,1.0,0.5421634926959368,1.0,0.544201194006381,1.0,0.5465263849590738,1.0,0.5493629193413865,1.0,0.552434139145943


==> Data/toxic_per_prefix.csv <==
prefix,ratio_0.7_app,ratio_0.75_app,ratio_0.8_app,ratio_0.85_app,ratio_0.9_app,ratio_0.95_app,ratio_0.7_cat,ratio_0.75_cat,ratio_0.8_cat,ratio_0.85_cat,ratio_0.9_cat,ratio_0.95_cat
3,0.7710787295587446,0.771544958634046,0.772128890710137,0.7730159666970928,0.7745396225411195,0.777820328213644,0.5582629853907438,0.7390897813451587,0.7502323320865534,0.7516311310911862,0.757053628974656,0.7762519608783394
4,0.456441953418227,0.48462036478764386,0.5199644633067322,0.5726908247325191,0.6130767027868449,0.6704908405156755,0.1565161521380029,0.2005494818720612,0.25123465194227834,0.3411489020087308,0.41507488168780515,0.5450874031409375
5,0.4103745861672035,0.4391801879805228,0.46861666893577486,0.5185525861909006,0.5571331260061483,0.6127934554895986,0.13384865562605813,0.1723203229600438,0.21751235099057192,0.29665672059543186,0.36598267027309556,0.48524051317167
6,0.22852669153072697,0.2551206394279791,0.2783914057359925,0.30945426718648245,0.3481479270746635,0.4191902391237621,0.06977865352685361,0.0888125589213621,0.1140758928381804,0.13962616275027537,0.18561897358959278,0.25080832787294244
7,0.20638097812199666,0.22901617058149307,0.2542896763625771,0.2806533600797474,0.3167425756009839,0.3846673789207227,0.061208243099955,0.07820565184547798,0.10094301006254466,0.12339142026722717,0.16343547897073252,0.22412484521440612
8,0.1548766935315662,0.17837124085342612,0.20162825837787157,0.2274134871766325,0.2607656887592852,0.32263152611721163,0.049790493129744026,0.0644739704229014,0.08039126131787568,0.09886549062031158,0.12476585150911343,0.17219736635902924
9,0.1350287036596132,0.15864151287590347,0.17825789722303634,0.1999767276687898,0.231300480670887,0.28114753383709773,0.04492990691291073,0.0575137325756524,0.07074028592551557,0.08579162701316284,0.10913896174998988,0.15029935461197916


==> Data/untagged_long_flows.csv <==
delay,min_access,lw_access,med_access,uw_access,max_access,min_transit,lw_transit,med_transit,uw_transit,max_transit,min_campus,lw_campus,med_campus,uw_campus,max_campus
1,1.0,1.0,2.0,5.0,35.0,1.0,1.0,3.0,5.0,19.0,1.0,1.0,2.0,5.0,35.0
10,1.0,2.0,4.0,12.0,70.0,1.0,3.0,5.0,9.0,56.0,1.0,2.0,4.0,10.0,60.0
20,1.0,3.0,6.0,21.0,138.0,1.0,3.0,9.0,17.0,101.0,1.0,2.0,5.0,15.0,103.0
30,1.0,3.0,7.0,29.0,220.0,1.0,5.0,11.0,22.0,157.0,1.0,3.0,7.0,21.0,154.0
40,1.0,4.0,10.0,34.0,300.0,1.0,5.0,14.0,27.0,223.0,1.0,4.0,8.0,28.0,197.0


==> Figures/timeout_proc_dead_threshold.csv <==
rate,proc_usage_0.1,dead_0.1,proc_usage_0.2,dead_0.2,proc_usage_0.3,dead_0.3,proc_usage_0.4,dead_0.4,proc_usage_0.5,dead_0.5
10000,0.17698133680524597,0.1498760354554182,0.1851336185783741,0.14399859856464103,0.2097954283921203,0.13746730728031942,0.21602774068167013,0.13666784196807608,0.21614324190754533,0.13666226300567383
15000,0.25485311370070185,0.16100298379570696,0.26567973962847535,0.1564809880183193,0.28540439265670287,0.15234428606652367,0.33130358576113617,0.14955499678857412,0.4155452196488008,0.15118989221068072
20000,0.3328767008668662,0.1610537787576662,0.3501191511625813,0.15628484118693792,0.41345939954228583,0.15081761581566558,0.4171748796055676,0.15069045158361763,0.41725358600396967,0.15069324027291692
25000,0.41341002679656974,0.15653181778857722,0.4173385025713887,0.15232643079040262,0.4173937083349948,0.15231617374894366,0.4178351372811413,0.15227224685399984,0.5353226063562987,0.15843405302087926
30000,0.4927100344175402,0.17613319911861586,0.5142050136141505,0.1726211275114814,0.5531751983877617,0.1697521112690419,0.6420044782545525,0.16956205846894398,0.8116419649464971,0.17494620594545376
35000,0.5695538364268811,0.1786113296209208,0.610364693089335,0.1740533078932083,0.6438365272118253,0.17371028069411623,0.8118030477721776,0.17490465931994487,0.8124846948758099,0.17492442482769927
40000,0.6461901863595703,0.18072253211076025,0.6793971511779128,0.17721262040226643,0.8112565473186371,0.17443184907491033,0.8125856467977932,0.17443895923923877,0.8127423965813271,0.17444453583871206
45000,0.7246714173263649,0.18219544963885578,0.8106437436101207,0.17480702329457087,0.8126321400699805,0.17471453779130158,0.812742396457003,0.17471305008883614,0.8128767961176084,0.17471652139458888
50000,0.8104049150809078,0.1758913647239666,0.8127225864742148,0.17491599259163035,0.8128767959932842,0.17491197963200017,0.8129672425218427,0.17491253698750436,0.9976912417644581,0.22836995251887166
55000,0.9028078579137053,0.22036988960180148,0.9978752759251309,0.22867827982851816,0.9982356754088095,0.22869439176818634,0.9984034786299434,0.22874201825654816,0.9987853840254063,0.2287737354711274
60000,0.9941589101333973,0.2283014198918988,0.9986562590883982,0.22866159430328975,0.9988293370331291,0.22869569750478352,0.9988482054587907,0.22865815610586165,1.0,0.32904729500742214
65000,1.0,0.4948814224721729,1.0,0.49856594405942856,1.0,0.502392923522765,1.0,0.5068708694397158,1.0,0.5176857465018242
70000,1.0,0.62833022350009,1.0,0.6292385676206897,1.0,0.6303310172560459,1.0,0.6315220493426427,1.0,0.6327130017988264


==> serieA.dat <==
%% LaTeX2e file `serieA.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
1 0.305855719 0.584969467
2 0.05464671 0.188494561
3 0.113951319 0.160779552
%3 0.048724791 0.166958815 % timeout 20ms
% 4 0.01061888 0.176981337 % carryon with 20ms
4  0.0125 0.1982 % carryon with 10ms


==> serieB.dat <==
%% LaTeX2e file `serieB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
1 0.3010726 0.650796683
2 0.097266575 0.334183012
3 0.224999611 0.312946579
%3 0.094801046 0.321713022
%4 0.019972602 0.33287670
4 0.0233 0.3453


==> serieC.dat <==
%% LaTeX2e file `serieC.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
1 0.294214571 0.683292697
2 0.341832606 0.482555078
3 0.071990394 0.469157063
%3 0.337851468 0.46923067
%4 0.044343903 0.492710034
4 0.0309 0.4972


==> serieD.dat <==
%% LaTeX2e file `serieD.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
1 0.301710431 0.690868369
2 0.188320174 0.644492304
3 0.37630167 0.617718272
%3 0.184483378 0.626848742
%4 0.084004724 0.646190186
4 0.0433 0.6532


==> serieE.dat <==
%% LaTeX2e file `serieE.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/05/25.
%%
1 0.188360652 0.808815241
2 0.209367535 0.78371811
3 0.224861792 0.771792421
%3 0.215213398 0.772312795
%4 0.105352639 0.810404915
4 0.0237 0.8100

